Trusted Hardware Acceleration for Malicious-Secure Function Secret Sharing

Function secret sharing (FSS) underlies two-party private inference and private information retrieval, with cost dominated by generating, moving and evaluating distributed point function (DPF) keys. A trusted GPU-integrated distributed function accelerator (DFA) removed key movement by generating and consuming keys locally, but tolerates only semi-honest adversaries. A malicious host or GPU can tamper with shares, replay one-time material, swap buffers after checking, request early outputs, or abuse the accelerator as a forgery oracle, while malicious FSS ships large authenticated keys or multiplies DPF work. We present VIGOR-DFA, protecting the chain from authorized input to authorized output release with three mechanisms: a fresh authentication epilogue using three field multiplications per DPF output, 3.8-4.0 times faster per gate than per-lane DPF tag trees; a freeze-before-challenge check of every opening with t = 3 independent MAC lanes over F_{2^61-1}; and a role-bound one-time resource ledger with a release guard, in a protected datapath beside the GPU L2 cache. We prove stand-alone static malicious security with abort in a protected-module model, with statistical error Q(2/p)^t approximately 2^-148 for Q less than or equal to 2^32 checked batches. Our DFA-calibrated model shows that, against dealer-based malicious FSS modeled after the protocol family of Shark, VIGOR-DFA removes 21.8-563 GB of per-query offline authenticated material and, mainly by generating it in-module, lowers LAN latency by 10.1-14.0 times (1.5-1.8 times excluding offline distribution) and energy by 3.0-3.9 times. Malicious security costs 2.5-3.5 times LAN latency over semi-honest DFA and 0.145 mm^2 at 7 nm. We have completed the verification of specifications and the functional CPU reference model, including GPU/RTL conformance verification, protected runtime evaluation, and deployment-related tests.

==> charts/data/bert_breakdown.csv <==
config,offline,keyio,gemm,nonlinear,network,other
GPU (SH),17.1,0.0,0.52,0.49,0.458,0.25
Trusted DFA (SH),0.0,0.102,0.52,0.09,0.458,0.25
Dealer-based malicious FSS,37.62,1.698,2.6,0.98,0.615,0.338
VIGOR w/o GaC,0.0,2.172,2.6,0.131,0.615,0.353
VIGOR-DFA,0.0,0.133,2.6,0.131,0.615,0.353


==> charts/data/bert_pie.csv <==
component,seconds
Authenticated GEMM,2.6
Online network,0.615
Other GPU work,0.338
Nonlinear gates,0.131
CPU-GPU transfer,0.133
Triples + checks + NoC,0.0158


==> charts/data/checkopen.csv <==
m,lat_t1,lat_t2,lat_t3,thr_t1,thr_t2,thr_t3,lat_wan_t3,thr_wan_t3
64,0.1012,0.1013,0.1013,0.632,0.632,0.632,140.01,0.0005
256,0.1028,0.1029,0.1029,2.489,2.489,2.488,140.03,0.0018
1024,0.1093,0.1093,0.1093,9.372,9.369,9.365,140.12,0.0073
4096,0.1349,0.1351,0.1352,30.359,30.327,30.295,140.47,0.0292
16384,0.2376,0.2381,0.2386,68.969,68.812,68.656,141.88,0.1155
65536,0.6481,0.6502,0.6524,101.12,100.787,100.456,147.52,0.4443


==> charts/data/dpf_throughput.csv <==
n,tdfa,vigor,tagtree
8,846.4,768.0,200.9
16,427.5,395.6,101.2
32,214.9,200.9,50.8
61,113.0,106.1,26.7


==> charts/data/lanes.csv <==
model,t1,t2,t3,tdfa
ResNet-50,1.24,1.52,1.79,0.73
BERT-Base,2.53,3.18,3.83,1.42
GPT-Neo,11.76,15.64,19.51,5.93
LLaMA2-7B,37.11,50.11,63.11,18.0


==> charts/data/link_sweep.csv <==
link_gbps,lan
1.6,4.457
8.0,3.957
25.0,3.873
290.0,3.832


==> charts/data/net_sweep.csv <==
bw,shark,vigor,speedup,speedup_offline,speedup_other
0.1,387.46,8.86,43.72,42.45,1.27
1.0,43.85,3.83,11.44,9.82,1.63
10.0,9.49,3.33,2.85,1.13,1.72


==> charts/data/pir_scaling.csv <==
log2N,gpu_dpf,dfa_sh,vigor,apir
14,134112.55,1125488.28,1046704.1,60350.65
15,74445.09,562744.14,523352.05,33500.29
16,40916.95,281372.07,261676.03,18412.63
17,22305.68,140686.04,130838.01,10037.56
18,12076.44,70343.02,65419.01,5434.4
19,6500.02,35171.51,32709.5,2925.01
20,3480.91,17585.75,16354.75,1566.41
21,1658.65,8792.88,8177.38,746.39
22,788.43,4396.44,4088.69,354.79
23,394.21,2198.22,2044.34,177.4
24,197.11,1099.11,1022.17,88.7


==> model/numbers.json <==
{
 "e2e": {
  "ResNet-50": {
   "vigor": {
    "lan": 1.794555065365669,
    "wan": 33.55698363679424,
    "e": 43.579268475863,
    "cg": 0.44200000000000006,
    "noc": 1.216,
    "off": 0.0,
    "parts": {
     "Glin": 1.1,
     "Goth": 0.2025,
     "D": 0.057999999999999996,
     "X": 0.01768,
     "trip": 0.003519917582417582,
     "noc": 0.002515862068965517,
     "chk": 0.0013392857142857143,
     "net_lan": 0.40900000000000003,
     "extra": 0.0,
     "trip_total": 0.03519917582417582
    }
   },
   "vigor_nogac": {
    "lan": 2.9682425653656694,
    "wan": 34.73067113679424,
    "e": 48.56803977465616,
    "cg": 38.0,
    "noc": 1.216,
    "off": 0.0,
    "parts": {
     "Glin": 1.1,
     "Goth": 0.2025,
     "D": 0.057999999999999996,
     "X": 0.01768,
     "trip": 0.003519917582417582,
     "noc": 0.002515862068965517,
     "chk": 0.0013392857142857143,
     "net_lan": 0.40900000000000003,
     "extra": 1.1736875,
     "trip_total": 0.03519917582417582
    }
   },
   "shark": {
    "off": 21.78,
    "cg": 22.44,
    "lan": 25.0691,
    "wan": 346.1943857142858,
    "e": 170.4,
    "parts": {
     "offline": 21.78,
     "keyio": 0.8976,
     "Glin": 1.1,
     "Goth": 0.2025,
     "D": 0.68,
     "net": 0.40900000000000003
    }
   }
  },
  "BERT-Base": {
   "vigor": {
    "lan": 3.8315483218075026,
    "wan": 89.74216260752179,
    "e": 73.66337203418621,
    "cg": 3.315,
    "noc": 1.664,
    "off": 0.0,
    "parts": {
     "Glin": 2.6,
     "Goth": 0.3375,
     "D": 0.1305,
     "X": 0.1326,
     "trip": 0.009615384615384616,
     "noc": 0.0034427586206896552,
     "chk": 0.0027901785714285715,
     "net_lan": 0.6151000000000001,
     "extra": 0.0,
     "trip_total": 0.09615384615384616
    }
   },
   "vigor_nogac": {
    "lan": 5.871392071807502,
    "wan": 91.7820063575218,
    "e": 82.22992657339553,
    "cg": 68.59,
    "noc": 1.664,
    "off": 0.0,
    "parts": {
     "Glin": 2.6,
     "Goth": 0.3375,
     "D": 0.1305,
     "X": 0.1326,
     "trip": 0.009615384615384616,
     "noc": 0.0034427586206896552,
     "chk": 0.0027901785714285715,
     "net_lan": 0.6151000000000001,
     "extra": 2.03984375,
     "trip_total": 0.09615384615384616
    }
   },
   "shark": {
    "off": 37.620000000000005,
    "cg": 42.46000000000001,
    "lan": 43.851,
    "wan": 629.5701857142858,
    "e": 290.4,
    "parts": {
     "offline": 37.620000000000005,
     "keyio": 1.6984000000000004,
     "Glin": 2.6,
     "Goth": 0.3375,
     "D": 0.98,
     "net": 0.6151000000000001
    }
   }
  },
  "GPT-Neo": {
   "vigor": {
    "lan": 19.510919907161806,
    "wan": 199.92991990716183,
    "e": 476.64296190445805,
    "cg": 5.550999999999999,
    "noc": 9.92,
    "off": 0.0,
    "parts": {
     "Glin": 15.5,
     "Goth": 1.62,
     "D": 0.5075,
     "X": 0.22203999999999996,
     "trip": 0.14423076923076925,
     "noc": 0.020524137931034483,
     "chk": 0.015625,
     "net_lan": 1.4810000000000003,
     "extra": 0.0,
     "trip_total": 1.4423076923076923
    }
   },
   "vigor_nogac": {
    "lan": 28.599951157161804,
    "wan": 209.0189511571618,
    "e": 522.2342508121809,
    "cg": 296.4,
    "noc": 9.92,
    "off": 0.0,
    "parts": {
     "Glin": 15.5,
     "Goth": 1.62,
     "D": 0.5075,
     "X": 0.22203999999999996,
     "trip": 0.14423076923076925,
     "noc": 0.020524137931034483,
     "chk": 0.015625,
     "net_lan": 1.4810000000000003,
     "extra": 9.08903125,
     "trip_total": 1.4423076923076923
    }
   },
   "shark": {
    "off": 168.08,
    "cg": 176.88000000000002,
    "lan": 197.45620000000005,
    "wan": 2610.9380571428574,
    "e": 1408.8,
    "parts": {
     "offline": 168.08,
     "keyio": 7.0752000000000015,
     "Glin": 15.5,
     "Goth": 1.62,
     "D": 3.7,
     "net": 1.4810000000000003
    }
   }
  },
  "LLaMA2-7B": {
   "vigor": {
    "lan": 63.107210666919286,
    "wan": 387.07021066691925,
    "e": 1342.602248539754,
    "cg": 16.64,
    "noc": 33.28,
    "off": 0.0,
    "parts": {
     "Glin": 52.0,
     "Goth": 4.455,
     "D": 1.305,
     "X": 0.6656,
     "trip": 0.7177197802197802,
     "noc": 0.0688551724137931,
     "chk": 0.05803571428571429,
     "net_lan": 3.8369999999999997,
     "extra": 0.0,
     "trip_total": 7.177197802197802
    }
   },
   "vigor_nogac": {
    "lan": 93.64033566691928,
    "wan": 417.6033356669193,
    "e": 1482.8286622167418,
    "cg": 993.6999999999999,
    "noc": 33.28,
    "off": 0.0,
    "parts": {
     "Glin": 52.0,
     "Goth": 4.455,
     "D": 1.305,
     "X": 0.6656,
     "trip": 0.7177197802197802,
     "noc": 0.0688551724137931,
     "chk": 0.05803571428571429,
     "net_lan": 3.8369999999999997,
     "extra": 30.533125,
     "trip_total": 7.177197802197802
    }
   },
   "shark": {
    "off": 563.2,
    "cg": 589.6,
    "lan": 660.876,
    "wan": 8467.353285714285,
    "e": 4509.599999999999,
    "parts": {
     "offline": 563.2,
     "keyio": 23.584,
     "Glin": 52.0,
     "Goth": 4.455,
     "D": 13.8,
     "net": 3.8369999999999997
    }
   }
  }
 },
 "tdfa_check": {
  "ResNet-50": [
   0.7331,
   18.009314285714286
  ],
  "BERT-Base": [
   1.4200499999999998,
   46.374857142857145
  ],
  "GPT-Neo": [
   5.928799999999999,
   101.02080000000001
  ],
  "LLaMA2-7B": [
   18.0105,
   193.012
  ]
 },
 "gac": {
  "gac_vigor_8": 768000000.0,
  "gac_tdfa_8": 846367346.9387755,
  "gac_tagtree_8": 200861538.46153846,
  "lat_8": 2.388888888888889e-07,
  "gac_vigor_16": 395636363.6363636,
  "gac_tdfa_16": 427546391.75257736,
  "gac_tagtree_16": 101209302.3255814,
  "lat_16": 4.611111111111111e-07,
  "gac_vigor_32": 200861538.46153846,
  "gac_tdfa_32": 214880829.01554403,
  "gac_tagtree_32": 50801556.42023346,
  "lat_32": 9.055555555555556e-07,
  "gac_vigor_61": 106146341.46341464,
  "gac_tdfa_61": 113002724.79564033,
  "gac_tagtree_61": 26699386.503067482,
  "lat_61": 1.711111111111111e-06
 },
 "gates": {
  "direct": {
   "rounds": 1,
   "aes": 2,
   "mults": 5,
   "thr": 1800000000.0
  },
  "lut8": {
   "rounds": 1,
   "aes": 542,
   "mults": 268,
   "thr": 72265682.65682657
  },
  "lut12": {
   "rounds": 1,
   "aes": 8238,
   "mults": 4112,
   "thr": 4754552.07574654
  },
  "lut16": {
   "rounds": 1,
   "aes": 131134,
   "mults": 65556,
   "thr": 298686.83941616974
  },
  "interval_cons": {
   "rounds": 1,
   "aes": 22692,
   "mults": 8,
   "thr": 1726070.8619777896
  },
  "interval_opt": {
   "rounds": 1,
   "aes": 976,
   "mults": 8,
   "thr": 40131147.54098361
  },
  "bitdec": {
   "rounds": 123,
   "aes": 244,
   "mults": 122,
   "thr": null
  },
  "trunc_exact": {
   "rounds": 309,
   "aes": null,
   "mults": 307,
   "thr": null
  }
 },
 "pir": {
  "16384": {
   "gpu": 134000.0,
   "gpu_e": 2.61,
   "gpu_w": 349.74,
   "dfa": 1125000.0,
   "dfa_e": 0.187,
   "dfa_w": 210.375,
   "apir": 60300.0,
   "apir_e": 5.804311774461028,
   "apir_w": 350.0,
   "vig": 1046250.0,
   "vig_e": 0.17968936678614097,
   "vig_w": 188.0
  },
  "1048576": {
   "gpu": 3480.0,
   "gpu_e": 100.0,
   "gpu_w": 348.0,
   "dfa": 17580.0,
   "dfa_e": 11.9,
   "dfa_w": 209.202,
   "apir": 1566.0,
   "apir_e": 223.4993614303959,
   "apir_w": 350.0,
   "vig": 16349.400000000001,
   "vig_e": 11.498892925734276,
   "vig_w": 188.0
  },
  "4194304": {
   "gpu": 788.0,
   "gpu_e": 443.0,
   "gpu_w": 349.084,
   "dfa": 4390.0,
   "dfa_e": 47.7,
   "dfa_w": 209.403,
   "apir": 354.6,
   "apir_e": 987.0276367738296,
   "apir_w": 350.0,
   "vig": 4082.7000000000003,
   "vig_e": 46.047958458863,
   "vig_w": 188.0
  }
 },
 "checkopen": {
  "64": {
   "t1_LAN": [
    0.00010124256333333334,
    632145.1955862173
   ],
   "t1_WAN": [
    0.1400081511347619,
    457.11624274216825
   ],
   "t2_LAN": [
    0.00010125264666666667,
    632082.2428542938
   ],
   "t2_WAN": [
    0.1400082675038095,
    457.1158628061633
   ],
   "t3_LAN": [
    0.00010126273,
    632019.3026595273
   ],
   "t3_WAN": [
    0.14000838387285713,
    457.1154828707899
   ]
  },
  "256": {
   "t1_LAN": [
    0.00010284625333333333,
    2489152.4163771193
   ],
   "t1_WAN": [
    0.14003016168190477,
    1828.1775649272945
   ],
   "t2_LAN": [
    0.00010286258666666668,
    2488757.1691113086
   ],
   "t2_WAN": [
    0.1400302843009524,
    1828.1759640636453
   ],
   "t3_LAN": [
    0.00010287892000000001,
    2488362.047346531
   ],
   "t3_WAN": [
    0.14003040692,
    1828.1743632028004
   ]
  },
  "1024": {
   "t1_LAN": [
    0.00010926101333333332,
    9372052.928668916
   ],
   "t1_WAN": [
    0.14011820387047622,
    7308.115374834341
   ],
   "t2_LAN": [
    0.00010930234666666666,
    9368508.83103943
   ],
   "t2_WAN": [
    0.1401183514895238,
    7308.107675507166
   ],
   "t3_LAN": [
    0.00010934368,
    9364967.412839957
   ],
   "t3_WAN": [
    0.14011849910857144,
    7308.099976196213
   ]
  },
  "4096": {
   "t1_LAN": [
    0.00013492005333333334,
    30358719.099231504
   ],
   "t1_WAN": [
    0.1404703726247619,
    29159.17373510237
   ],
   "t2_LAN": [
    0.0001350613866666667,
    30326950.58957882
   ],
   "t2_WAN": [
    0.14047062024380955,
    29159.122333842675
   ],
   "t3_LAN": [
    0.00013520272,
    30295248.49795921
   ],
   "t3_WAN": [
    0.14047086786285715,
    29159.07093276421
   ]
  },
  "16384": {
   "t1_LAN": [
    0.00023755621333333335,
    68968939.05700691
   ],
   "t1_WAN": [
    0.14187904764190476,
    115478.64376248389
   ],
   "t2_LAN": [
    0.00023809754666666668,
    68812132.7975604
   ],
   "t2_WAN": [
    0.14187969526095237,
    115478.1166527438
   ],
   "t3_LAN": [
    0.00023863888,
    68656037.94318847
   ],
   "t3_WAN": [
    0.14188034287999998,
    115477.58954781575
   ]
  },
  "65536": {
   "t1_LAN": [
    0.0006481008533333334,
    101120064.3587076
   ],
   "t1_WAN": [
    0.14751374771047618,
    444270.4562602998
   ],
   "t2_LAN": [
    0.0006502421866666667,
    100787062.64193173
   ],
   "t2_WAN": [
    0.14751599532952384,
    444263.68715883675
   ],
   "t3_LAN": [
    0.0006523835200000001,
    100456246.9634426
   ],
   "t3_WAN": [
    0.14751824294857144,
    444256.9182636448
   ]
  }
 },
 "ablation": {
  "full": {
   "lan": 3.8315483218075026,
   "wan": 89.74216260752179,
   "e": 73.66337203418621,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "nogac": {
   "lan": 5.871392071807502,
   "wan": 91.7820063575218,
   "e": 82.22992657339553,
   "cg": 68.59,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 2.03984375,
    "trip_total": 0.09615384615384616
   }
  },
  "tagtree": {
   "lan": 4.118648321807503,
   "wan": 90.02926260752179,
   "e": 80.39379724348855,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.4176,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "t1": {
   "lan": 2.5315483218075028,
   "wan": 88.4421626075218,
   "e": 43.187744127209484,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 1.3,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "t2": {
   "lan": 3.1815483218075027,
   "wan": 89.0921626075218,
   "e": 58.425558080697854,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 1.9500000000000002,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "fss_cons": {
   "lan": 15.288058125729071,
   "wan": 101.19867241144337,
   "e": 342.2359334933745,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 11.587009803921568,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "fss_opt": {
   "lan": 4.199414334879398,
   "wan": 90.1100286205937,
   "e": 82.28717798341863,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.4983660130718954,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "direct": {
   "lan": 3.8180483218075025,
   "wan": 89.7286626075218,
   "e": 73.34689435976762,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.11699999999999999,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "small_batch": {
   "lan": 4.241548321807502,
   "wan": 90.1521626075218,
   "e": 74.5981720341862,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "pcie_external": {
   "lan": 3.872529563186813,
   "wan": 89.7831438489011,
   "e": 73.75680926453104,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.03993599999999999,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  },
  "zcu102": {
   "lan": 4.586978178571428,
   "wan": 90.49759246428572,
   "e": 75.38575210760797,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.13999999999999999,
    "noc": 0.624,
    "chk": 0.0027901785714285715,
    "net_lan": 0.6151000000000001,
    "extra": 0.0,
    "trip_total": 1.4
   }
  },
  "nocheck": {
   "lan": 3.8034983218075027,
   "wan": 50.472162607521796,
   "e": 73.59941803418621,
   "cg": 3.315,
   "noc": 1.664,
   "off": 0.0,
   "parts": {
    "Glin": 2.6,
    "Goth": 0.3375,
    "D": 0.1305,
    "X": 0.1326,
    "trip": 0.009615384615384616,
    "noc": 0.0034427586206896552,
    "chk": 0.0027901785714285715,
    "net_lan": 0.5870500000000001,
    "extra": 0.0,
    "trip_total": 0.09615384615384616
   }
  }
 },
 "net_sweep": {
  "100000000.0": {
   "shark": 387.4620000000001,
   "vigor": 8.862548321807504
  },
  "1000000000.0": {
   "shark": 43.851,
   "vigor": 3.8315483218075026
  },
  "10000000000.0": {
   "shark": 9.4899,
   "vigor": 3.3284483218075023
  }
 },
 "link_sweep": {
  "1600000000.0": 4.4565935631868125,
  "8000000000.0": 3.957393563186813,
  "25000000000.0": 3.872529563186813,
  "290000000000.0": 3.8315483218075026
 },
 "lanes": {
  "ResNet-50": {
   "1": 1.2445550653656687,
   "2": 1.5195550653656686,
   "3": 1.794555065365669
  },
  "BERT-Base": {
   "1": 2.5315483218075028,
   "2": 3.1815483218075027,
   "3": 3.8315483218075026
  },
  "GPT-Neo": {
   "1": 11.760919907161805,
   "2": 15.635919907161805,
   "3": 19.510919907161806
  },
  "LLaMA2-7B": {
   "1": 37.107210666919286,
   "2": 50.107210666919286,
   "3": 63.107210666919286
  }
 },
 "pir_scaling": [
  [
   14,
   134112.548828125,
   1125488.28125,
   1046704.1015625,
   60350.64697265625
  ],
  [
   15,
   74445.08870442708,
   562744.140625,
   523352.05078125,
   33500.28991699219
  ],
  [
   16,
   40916.951497395836,
   281372.0703125,
   261676.025390625,
   18412.628173828125
  ],
  [
   17,
   22305.67932128906,
   140686.03515625,
   130838.0126953125,
   10037.555694580076
  ],
  [
   18,
   12076.441446940104,
   70343.017578125,
   65419.00634765625,
   5434.398651123047
  ],
  [
   19,
   6500.021616617838,
   35171.5087890625,
   32709.503173828125,
   2925.0097274780273
  ],
  [
   20,
   3480.9112548828125,
   17585.75439453125,
   16354.751586914062,
   1566.4100646972656
  ],
  [
   21,
   1658.6542129516604,
   8792.877197265625,
   8177.375793457031,
   746.3943958282472
  ],
  [
   22,
   788.426399230957,
   4396.4385986328125,
   4088.6878967285156,
   354.79187965393066
  ],
  [
   23,
   394.2131996154785,
   2198.2192993164062,
   2044.3439483642578,
   177.39593982696533
  ],
  [
   24,
   197.10659980773926,
   1099.1096496582031,
   1022.1719741821289,
   88.69796991348267
  ]
 ],
 "gate_lat_lan": {
  "direct": 0.00010000009765625001,
  "lut8": 0.00010001467013888889,
  "lut12": 0.00010022339409722223,
  "lut16": 0.00010355711805555556,
  "interval_cons": 0.00010049253472222223,
  "interval_opt": 0.00010002126736111111,
  "bitdec": 0.01230000661892361,
  "trunc_exact": 0.030900003331163196
 }
}

==> qa/harness/bibtex_run.txt <==
This is BibTeX, Version 0.99e (TeX Live 2026)
The top-level auxiliary file: bibtest.aux
The style file: IEEEtran.bst
Database file #1: ../refs.bib
-- IEEEtran.bst version 1.14 (2015/08/26) by Michael Shell.
-- http://www.michaelshell.org/tex/ieeetran/bibtex/
-- See the "IEEEtran_bst_HOWTO.pdf" manual for usage information.
** IEEEtran BST control entry "BSTcontrol" detected.

Done.


==> qa/harness/harness_rev_main_tex_root.txt <==
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026   1

    Trusted Hardware Acceleration for
Malicious-Secure Function Secret Sharing

  Anonymous Author 1, Member, IEEE, Anonymous Author 2, and Anonymous Author 3

   Abstract--Function secret sharing (FSS) underlies fast two-               that a nonlinear layer often costs a single online round [9]-
party private inference and private information retrieval, with              [11]. In two-server PIR, the client splits a point function into
cost dominated by generating, moving and evaluating distributed              two short keys and each server evaluates its key over the entire
point function (DPF) keys. A trusted GPU-integrated distributed              database [12]-[14].
function accelerator (DFA) removed key movement by generating
and consuming keys locally, but tolerates only semi-honest                      The price of this online efficiency is paid in distributed
adversaries. A malicious host or GPU can tamper with shares,                 point function (DPF) work. Every comparison, lookup table
replay one-time material, swap buffers after checking, request               and interval test in an FSS-compiled model is built from
early outputs, or abuse the accelerator as a forgery oracle,                 DPFs or from the distributed comparison functions (DCFs)
while malicious FSS ships large authenticated keys or multiplies             derived from them [9], [10], [15], and each key is used
DPF work. We present VIGOR-DFA, protecting the chain from                    once. A dealer must therefore generate, ship and store fresh
authorized input to authorized output release with three co-                 keys for every nonlinear element of every query: 17.1 GB of
designed mechanisms: a fresh authentication epilogue costing                 offline material for a single BERT-Base inference [16], a cost
three field multiplications per DPF output instead of extra DPF              that cannot always be hidden behind the online phase [17].
trees; a freeze-before-challenge check of every opening with t = 3           PIR, conversely, is dominated by full-domain DPF evaluation,
independent message authentication codes over F261-1; and a                  which is AES-bound even on a modern GPU [14]. The
role-bound one-time resource ledger with a release guard, in a               distributed function accelerator (DFA) [16] attacked both costs
protected datapath beside the GPU L2 cache. We prove stand-                  with a small DPF engine integrated next to the GPU L2 cache.
alone static malicious security with abort in a protected-module             In its trusted mode, a protected module in each server attests to
model, with statistical error Q(2/p)t  2-148 for Q  232                      its peer, establishes a shared key and plays the dealer locally: it
checked batches. Our DFA-calibrated model estimates that,                    generates its own party's key share on demand and consumes
against dealer-based malicious FSS modeled after the protocol                each correction word as soon as it is produced (generate-and-
family of Shark, VIGOR-DFA removes 21.8-563 GB of per-query                  consume, GaC), so keys are never distributed, stored or reread.
offline authenticated material and lowers LAN latency by 10.1-               For BERT-Base, trusted DFA reduces LAN latency from 18.8 s
14.0× (1.5-1.8× excluding offline distribution) and energy by                to 1.42 s and offline communication from 17.1 GB to 0.1 GB,
3.0-3.9×. Malicious security costs 2.5-3.5× LAN latency over                 and it raises PIR throughput by 5.05× for 220 records [16].
semi-honest DFA and an estimated 0.145 mm2 at 7 nm; no
VIGOR-DFA number has been measured yet.                                         The semi-honest boundary. DFA, like Sigma [10],
                                                                             Orca [11] and most GPU-based FSS systems, is secure only
   Index Terms--Distributed point function, function secret shar-            against semi-honest adversaries: it assumes that both servers
ing, hardware accelerator, malicious security, private information           run the prescribed code. In a real deployment, however, the
retrieval, secure inference, trusted hardware.                               components easiest to subvert are those around the small
                                                                             protected module: the host operating system, the GPU driver
                          I. INTRODUCTION                                    and runtime, the GPU kernels, the DMA buffers and the
                                                                             network stack. They hold the whole data path, and attacks on
P RIVACY-preserving computation is moving into deploy-                       privileged software and firmware [18]-[20] and GPU isolation
     ments where data are both valuable and regulated: hos-                  designs [21], [22] alike treat them as potentially adversarial.
pitals running diagnostic models on records they may not                     With its module intact, a single compromised server host can
export, cloud providers serving proprietary models to clients                still mount at least five classes of attacks against semi-honest
who will not reveal their queries, and lookup services whose                 trusted acceleration (Fig. 3): (i) additive errors on shares,
queries disclose a user's interests. Secure two-party computa-               openings or GPU products, which bias results and leak through
tion (2PC) for private machine-learning (ML) inference [1]-[4]               selective failure; (ii) replay or reset of masks, counters or
and private information retrieval (PIR) [5], [6] address these               module state; (iii) check-to-use buffer swaps; (iv) abuse of
settings with cryptographic rather than contractual guarantees.              a naive "authenticate" command as a forgery oracle; and
Function secret sharing (FSS) [7], [8] has become one of the                 (v) premature output requests. Remote attestation does not
most effective building blocks for both. In FSS-based private                close these gaps. It proves which code and configuration run
inference, the parties open a masked input x + r and evaluate                inside the module; it does not prove that the untrusted GPU
one-time keys for the gate function shifted by the mask, so                  used a valid key, computed the right product, or released an
                                                                             authorized result.
   Manuscript received Month DD, 2026; revised Month DD, 2026.
   The authors are with Anonymous Institution, Anonymous City, Anonymous        Why existing malicious routes are costly. FSS can be
Country (e-mail: anon@anonymous.domain).
   Values printed in red are estimates, namely assumed model parameters and
outputs of the analytical model of Appendix F; they are placeholders to be
replaced by measured results.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  2

made maliciously secure, but the known routes give back           DPF output share into a freshly padded authenticated tuple
much of what trusted acceleration gained. Actively secure FSS     at three field multiplications and four pads (Section V-F).
inference such as Shark [23] keeps an external dealer that ships  It matches the PRG cost of a single vector-payload tree,
authenticated keys and correlated randomness. For dealer-         makes every exported tuple exactly uniform, and leaves no
based malicious FSS modeled after the protocol family of          command that authenticates a host-supplied value. Freeze-
Shark (Appendix F), we estimate 37.6 GB of offline material       before-challenge CheckOpen derives independent per-lane
per BERT-Base query, 2.2× the semi-honest 17.1 GB [16], and       challenges only after both modules have frozen the exact
a LAN latency of 43.9 s of which 37.6 s is distribution. Dealer-  submitted bytes, and later consumes exactly those bytes. A
free malicious preprocessing in the SPDZ family [24]-[27] re-     role-bound one-time ledger labels all randomness by session,
places the dealer by oblivious-transfer (OT) or homomorphic-      epoch, gate and purpose and poisons the epoch on any failure,
encryption triple generation, and pseudorandom correlation        and its release guard lets no output leave a module before the
generators with silent OT [61], [62] compress the commu-          corresponding check is VERIFIED.
nication of authenticated triples at a substantial computational
cost. Neither yields FSS keys: generating DPF keys without a         Scope and limits. VIGOR-DFA relocates trust to the
dealer requires a secure two-party evaluation of key generation   modules rather than removing it: the modules see inputs
with a round per tree level [48], so dealer-free malicious FSS    under Profile T, physical attacks and rollback without a
keeps a preprocessing cost far above its online cost. Verifiable  trusted monotonic service are out of scope, and security holds
FSS [28] lets servers check that client-generated DPF keys        with abort, without fairness (Section IX). Once the epilogue
are well formed, but not that an untrusted GPU evaluates          removes tag trees, the dominant cost of malicious security
them, or the arithmetic around the gate, correctly. Finally, the  moves to four-lane authenticated linear algebra on the GPU
direct way to authenticate an FSS output inside an accelerator,   and to the doubled round count (Section IV).
one additional DPF tree with payload j per MAC lane,
multiplies pseudorandom generator (PRG) work by 1 + t for            Why keep FSS inside a trusted module? Under Profile T
t lanes. One tree with a (1 + t)-element payload avoids most      a module that has verified c = x + r also holds r, so FSS
of this cost, but it widens every output correction and exports   adds no formal confidentiality over evaluating the gate directly
tag shares whose hiding rests on DPF key privacy.                 (Section V-J). In our model a direct protected gate is as fast
                                                                  as the compiler-selected default (3.82 vs. 3.83 s for BERT-
   Our key insight is that a module that already plays the        Base, in which nonlinear gates take only 3.4% of the latency).
FSS dealer can also be the verifier. Because it knows every       The end-to-end gains of VIGOR-DFA therefore come from
correlation it generates, it can (1) generate authenticated       generating and consuming authenticated correlations inside
correlations (input masks, Beaver triples [32] and DPF keys)      the modules, not from FSS evaluation. We keep a malicious
locally at zero network cost, computing every triple product      FSS datapath for workloads that require FSS: toolchains that
correctly inside its own boundary; (2) authenticate its own FSS   compile nonlinear layers into masked-input FSS gates [10],
outputs with a fresh resharing epilogue instead of extra DPF      [11], the key-exporting Profile U (specified, not evaluated or
trees, because it already holds the raw output shares and the     proven), and full-domain scans in PIR and small lookup tables.
MAC key material; and (3) check every opening on bytes it has     There the epilogue is 3.8-4.0× faster per gate than per-lane tag
frozen before any challenge exists, so that the GPU remains a     trees, although replacing it by tag trees raises the BERT-Base
fast but untrusted linear-algebra engine whose results are only   LAN latency by only 8%.
candidates until verified. What must be protected is thus not
a single primitive but an integrity chain:                           This paper makes the following contributions:

   authorized input  correlated preprocessing  correct local      · Malicious Threat Analysis. We systematize how a mali-
  evaluation  authenticated arithmetic  consistent opening          cious host or GPU attacks semi-honest trusted FSS accel-
                                                                    eration into ten scenarios, S1 to S10 (Fig. 3 and Table I),
                          authorized output release.                from share tampering and forgery-oracle requests to check-
                                                                    to-use buffer swaps and PIR snapshot substitution. For S1 to
Each link has a concrete failure mode under a malicious host,       S8 we show why semi-honest trusted DFA fails and which
and each needs its own mechanism. Fig. 1 places the resulting       VIGOR-DFA mechanism and theorem stop it; for S9 (input
execution flow next to the semi-honest GPU baseline, trusted        substitution) and S10 (denial of service and selective abort)
DFA and dealer-based malicious FSS.                                 we make explicit what the ideal functionality permits or
                                                                    does not prevent.
   This work. We present VIGOR-DFA (Verified Integrity-
Gated On-demand Randomness DFA), the malicious-secure             · Protocol Co-Design. We specify the three mechanisms
successor of trusted DFA. It keeps DFA's placement beside the       above, the authenticated Fp representation and malicious
GPU L2 cache, its local key generation and its generate-and-        generate-and-consume with explicit generator and evaluator
consume execution. Under Profile T (Section III) a malicious        states (Section V). On top of them we build authenticated
adversary statically corrupts at most one host, and every secret    lookup-table, interval, polynomial and direct protected gates,
value on a host is an authenticated share over Fp, p = 261 - 1,     exact comparison and truncation, a refactoring rule that
with t = 3 SPDZ-style MAC lanes [24], [33] (32 bytes per            preserves the joint (not only the marginal) distribution
element and party). Three mechanisms carry the design; we           of DFA's decoupled preprocessing, and versioned-snapshot
claim their composition, not any of them as an unprecedented        PIR.
primitive. The fresh authentication epilogue turns each raw
                                                                  · Hardware Architecture. We design a protected datapath
                                                                    beside the GPU L2 cache (Section VI) with a ledger, page
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                         3

  freezer, joint PRF sampler, DPF generation and evaluation        that each key alone be simulatable from public information
  contexts, a 128-lane Mersenne-61 field unit array, a check
  engine and a release guard, whose 64 AES engines are             (domain, output group, function class), so that a single key
  time-shared among PRG expansion, challenge derivation            hides f .
  and AEAD freezing. The additions cost 0.145 mm2 and
  0.508 W at 7 nm, and the entire VIGOR-DFA occupies                  Distributed point function. A distributed point function
  0.046% of the A100 die.                                          (DPF) [7], [8], [12] shares the point function f, with target
· Security Analysis. We give ideal functionalities with ex-          {0, 1}n and payload   G:
  plicit leakage and a hybrid proof with an explicit simulator
  of stand-alone static malicious security with abort (Sec-        Eval(k0, x) + Eval(k1, x) =  · 1[x = ] for all x  {0, 1}n.
  tion VII, Theorem 1), with advantage at most setup + prf +
  channel +bind +trace +Q(2/p)t, where the last term is about                                                                              (1)
  2-148 for Q  232 checked batches. We show why shared             In this paper G = Fp with p = 261 - 1 (Section V-B),
  challenges across lanes and the ring Z264 break this bound,      inputs are read most-significant bit first, and we use the tree-
  and we separate what is proved from the implementation
  obligations that remain (Table VI).                              based construction of Boyle et al. [8]. Each node of a depth-
· Evaluation. With an analytical model calibrated on DFA
  (Section VIII, Table VIII), we estimate that generating and      n binary tree carries a state (s, t) of a -bit seed and a
  consuming authenticated correlations inside the modules          control bit; a fixed PRG G : {0, 1}  ({0, 1} × {0, 1})2
  cuts offline communication from 37.6 GB to under 1 MB per
  BERT-Base query, which makes VIGOR-DFA 11.4× faster              expands a seed into the states of its two children, and
  than dealer-based malicious FSS on a LAN and 43.7× faster        H : {0, 1}  Fp converts a leaf seed into a field element.
  at 0.1 GB/s. Malicious security costs 2.7× LAN latency           Generation walks the target path from two independent root
  over semi-honest trusted DFA for BERT-Base, mostly for
  four-lane linear algebra, yet VIGOR-DFA stays 4.3-6.1×           seeds with control bits t0 = 0 and t1 = 1; each level's
  faster than the semi-honest GPU-only pipeline across four        correction word CW(i) = (sCW, tCW,L, tCW,R) makes both
  models, and it keeps 0.93× of DFA's PIR throughput. A
  CPU reference model of every algorithm except the optional       parties' states identical on the child leaving the path and keeps
  Freivalds check passes all 22 unit tests (Section VIII-F); five
  injections of Table X, including the release guard, still lack   them pseudorandom with opposite control bits on the child
  executed evidence.                                               staying on it, and an output correction CWout makes the signed
                                                                   outputs yb = (-1)b H(s) + t · CWout sum to  at x =  and
   Throughout, red values are estimates of our analytical
model (Appendix F) that await measurement; black values are        cancel elsewhere. Party b's key holds its root seed, its fixed
reproduced from DFA [16], are analytical parameters, or come       control bit tb(0) = b, the n correction words and CWout, i.e.,
from executed reference tests.                                     O(n) bits; Algorithms 1 and 2 in Section IV-B give the exact

   Section II reviews background, Section III defines the threat   algorithms.
model, scenarios and security goal, and Section IV analyzes
where the cost of malicious FSS goes. Sections V to VII               Evaluation patterns and cost. Generation expands 2n
present the protocol, architecture and security analysis, and      states and a single-path Eval(kb, x) expands n; a full-domain
Section VIII evaluates VIGOR-DFA. Sections IX to XI discuss        EvalAll(kb) expands 2n - 1 internal nodes, keeping only O(n)
limitations, related work and conclusions; the appendices give     pending siblings in a depth-first traversal. The PRG dominates
the ideal functionalities, proofs and performance model.
                                                                   all patterns; DFA, GPU-DPF [14] and VIGOR-DFA instantiate
                          II. BACKGROUND                           it with AES-128. Two properties matter later. Keys are one-
                                                                   time: each encodes one mask or query index, and reusing
   This section reviews the primitives that VIGOR-DFA builds
on and the semi-honest DFA design [16] that it extends. We         a mask exposes the difference of two masked inputs. DPF
write P0, P1 for the two computing parties, b  {0, 1} for          key privacy holds for arbitrary (, ) [8], so uniform targets
a party index,  for the seed length of the pseudorandom
generator (PRG), and 1[·] for the indicator of a predicate.        come from the application's masking (Section II-B), whose

A. Function Secret Sharing, DPF, and DCF                           joint distribution any refactoring of generation must preserve

   Function secret sharing. A two-party function secret            (Section V-K).
sharing (FSS) scheme [7], [8] for a function class F with
output group G consists of Gen(1, f^), which maps a de-            Distributed comparison function. A distributed compari-
scription of f  F to a key pair (k0, k1), and Eval(kb, x),
which returns party b's share yb  G. Correctness requires          son  function  (DCF)  shares    <  (x)  =    ·1[x  <  ].  We  use  this
Eval(k0, x)+Eval(k1, x) = f (x) for every x; security requires
                                                                                                 f,

                                                                   "<" orientation throughout; DFA [16] uses ">", and we con-

                                                                   vert explicitly at interfaces via  · 1[x > ] =  - f<+1,(x),
                                                                   treating the threshold 2n as a public constant. Optimized

                                                                   DCFs evaluate with O(n) PRG expansions [9], and DCFs

                                                                   can be assembled from DPFs [15]. VIGOR-DFA uses the
                                                                   conservative O(n2) DCF of Algorithm 8, which sums n prefix

                                                                   DPFs and whose correctness Theorem 4 proves (Appendix B).

                                                                   B. FSS-Based Private Inference

                                                                      Two-party secure inference. Private inference runs a neural
                                                                   network with private input, and possibly private weights, as a
                                                                   secure two-party computation [1]-[4], [34]-[36]. With additive
                                                                   shares x = x0 + x1, linear operations are local, and a multipli-
                                                                   cation consumes a Beaver triple (a, b, c = ab) [32]: the parties
                                                                   open d = x - a and e = y - b and locally compute shares
                                                                   of xy = c + db + ea + de. Nonlinear layers (ReLU, GeLU,
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  4

Softmax, LayerNorm) dominate the cost; earlier systems use      full-domain trees depth-first, needing O(nm) state for m units
multi-round Boolean conversions for them [37]-[40].             instead of O(2n) [16].

   Masked-input FSS gates. FSS-based systems [9]-[11],             Untrusted and trusted modes. In the untrusted mode,
[41], [42] evaluate each nonlinear gate g in the masked-input   DFA only expands seeds for keys produced elsewhere, and
paradigm. Offline, a dealer samples a fresh uniform mask        the protocol is unchanged. In the trusted mode, each party's
r, shares it, and generates FSS keys for the offset function    module replaces the dealer: the modules attest to each other
gr(c) = g(c-r), often with an output mask. Online, the parties  and establish a key K that the hosts never see, derive the same
open c = x + r, which is uniform and independent of x, and      generation coins (including ) from K and a counter, and
the outputs Eval(kb, c) are shares of g(x). Comparisons and     thus compute identical correction words while each evaluates
ReLU use DCFs; splines for GeLU, exponentials and inverse       only its own party's share. Generate-and-consume (GaC) runs
square roots use DCF-based interval selection plus low-degree   the joint generation and the local evaluation in lockstep,
polynomials; and small lookup tables use DPFs [10], [11].       consuming each correction word as soon as it is produced,
Each gate costs one opening round, so the online phase is       so that neither key distribution nor key storage remains. DFA
round-efficient but compute-intensive.                          also decouples generation from protocol preprocessing: when
                                                                the target is a = g(r) for a bijection g, the module samples a
   Offline cost and the dealer assumption. The price is paid    uniformly and recovers r = g-1(a).
offline. Semi-honest FSS inference of BERT-Base with 128
tokens moves 17.1 GB of one-time key material per query            Limits of the semi-honest design. DFA argues that cor-
and LLaMA2-7B moves 256 GB, more than 90% of it DPF             rect in-module generation leaves the semi-honest protocol
keys [16]; this cost cannot always be hidden behind online      unchanged; against a deviating host this fails in four places
work, and its energy and monetary cost is never hidden [17].    treated later: joint (not marginal) distributions of decoupled
Sigma, Orca, and related systems [10], [11], [34] obtain keys   preprocessing (Section V-K), implicit generator and evaluator
from a trusted dealer and assume semi-honest computing          state (Section IV-B), attestation that does not verify the GPU
parties.                                                        (Section III-C), and a GPU outside the trusted computing base
                                                                (TCB) that must never obtain module tags for its own results
C. DPF-Based Private Information Retrieval                      (Section V-F).

   PIR lets a client retrieve record D[] of an N -record        E. Tools for Malicious Security
database D without revealing  [5]. Single-server schemes
rely on homomorphic encryption and are computationally             Security with abort. We use the stand-alone real/ideal sim-
heavy [6], [43]; we focus on the faster two-server DPF-based    ulation paradigm, which is preserved under sequential com-
schemes [8], [12]. With n = log2 N , the client sends kb of     position [55]-[58]. A malicious adversary deviates arbitrarily;
(k0, k1)  Gen(1, , 1) to server Pb, which returns               security with abort requires that it achieve nothing beyond
                                                                an ideal world in which a trusted functionality computes
                        N -1                                    the result and the adversary only chooses corrupted inputs
                                                                and whether honest parties receive output, so fairness is not
          yb = Eval(kb, x) · D[x], b  {0, 1}, (2)               required. Covert security [59] only deters cheating; we target
                                                                full malicious security with abort.
                         x=0
                                                                   Information-theoretic MACs. SPDZ-style protocols [24],
and by Eq. (1) the client obtains D[] = y0 + y1. Keys have      [33] authenticate each value of a field F under a global key
O( log N ) bits, but each query costs O(N ) PRG expansions       = 0 + 1 that no single party knows. Party b holds b
plus an N -term inner product per server, and the expansion     and [x]b = (xb, b) with x0 + x1 = x and 0 + 1 = x;
dominates even on GPUs [14]. Standard DPF-based PIR             linear operations act identically on values and tags, and mul-
protects the index but not the answer: a malicious server can   tiplications consume authenticated triples. To check openings
add an offset  to yb, so that the client accepts D[] + , or     z1, . . . , zm, the parties draw coefficients i after the values
answer from a stale database. Conversely, a malicious client    are fixed, compute b = i i(b,i - bzi), and accept only
can submit a malformed key pair that reconstructs a combi-      if 0 + 1 = 0. A wrong opening passes only if its tag
nation of several records, which verifiable DPFs detect [28].   error matches  times the value error or cancels under the
Authenticated PIR [50] lets the client verify answers against   coefficients, which happens with probability less than 2/|F|.
a database digest at additional server cost; Section V-M gives  VIGOR-DFA instantiates this with t = 3 independent lanes
our protected versioned-snapshot design.                        over Fp (Section V-B).

D. Trusted DFA                                                     Authenticated preprocessing. Malicious protocols need au-
                                                                thenticated masks and triples whose relations, such as c = ab,
   Hardware. DFA [16] integrates 16 DPF units with four         are actually correct. Generating them without a trusted party
pipelined AES-128 engines each (64 in total) next to the L2     is communication-heavy, with oblivious transfer in MAS-
slices of a GPU; each 20-stage unit sustains one Gen or Eval    COT [25] or somewhat homomorphic encryption in SPDZ
iteration per cycle after warm-up. A Cortex-M3-class security   and Overdrive [24], [26], all in MP-SPDZ [60]. Pseudorandom
core [51], [52] handles attestation and key management, and a   correlation generators [61], [62] compress this communication
16-lane vector unit [53] runs protocol-specific pre- and post-  at a substantial computational cost, and a trusted dealer avoids
processing. The design runs at 720 MHz in 28 nm, delivers       generation but ships every authenticated share.
about 290 GB/s of DPF output in Accel-Sim [54], and traverses
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                                            5

GPU, no DFA (semi-honest)   Trusted DFA (semi-honest)          Dealer-based malicious FSS         VIGOR-DFA (malicious)
                                   Coordinating party
         Trusted Party                                             Trusted Party (dealer)         Coordinating party                                                                   no offline phase
         GPU Key Gen                    CPU Mem                authenticated keys + triples

        Communication                                          Communication (2.2× keys)

                                                               keys and triples leave the dealer
                                                                                                                                                                          Init Phase  no key transfer
                                                                                                                         Offline Phase

                                                                   Init Phase
                         Offline Phase
                                                                                                  CPU Mem

Store                         Initialization                      Store                           attest + key exchange
Read                                                              Read
                               GPU Mem.
CPU Mem                            DFA                            CPU Mem                           GPU Mem.         [y]b   VIGOR-DFA module Tb
 Transfer                                                          Transfer                        Auth. GEMM                  GaC + Epilogue
                             Merge Comp.                                                          (value + 3 tags)   auth.
GPU Mem.                      GPU Comp.                           GPU Mem.                                          shares  Freeze + CheckOpen 

GPU Comp.                        Transfer                      Auth. GEMM (4 lanes)                                  [x]b

                               CPU Mem                         FSS eval + MAC check                                         Release Guard
                            Communication
Transfer                                                          Transfer                                          Transfer

     CPU Mem                                                                CPU Mem                                CPU Mem
 Communication                                                 Communication (+ MAC check)        Communication (values + residuals)

Coordinating party          Coordinating party                  Coordinating party                                      Coordinating party
        untrusted host/GPU                                     protected module (TCB)  host/GPU deviation:  undetected,  detected and aborted
                            trusted dealer  trusted DPF logic

Fig. 1. Execution flows of two-party FSS-based private inference in four configurations, from left to right. (1) GPU without DFA (semi-honest): a trusted
party generates FSS keys offline and ships them over the network; each party stores them, rereads them and transfers them to its GPU. (2) Trusted DFA
(semi-honest) [16]: after a one-time initialization with attestation and key exchange, each on-die module generates its party's keys locally and merges generation
with evaluation (generate-and-consume), removing the offline phase. (3) Dealer-based malicious FSS: the dealer also issues authenticated keys and triples, so
larger offline material must be shipped, stored and reread, while the GPU runs authenticated GEMM and checks MACs online. (4) VIGOR-DFA (malicious):
the protected module (red dashed trusted boundary) keeps local generation and generate-and-consume, adds the fresh authentication epilogue, freeze-before-
challenge CheckOpen and the release guard, and exchanges authenticated shares [x]b with a GPU that runs authenticated linear algebra on one value lane
and three MAC-tag lanes; the inter-party network carries opened values and check residuals, not keys.

   Malicious and verifiable FSS. Malicious FSS gates addi-        the protocols it accelerates [16]. This section states what
tionally need well-formed keys and authenticated evaluation       changes when a host is malicious: we fix the system model
outputs that can enter MAC-checked arithmetic. Verifiable         (Section III-A) and the adversary, derive ten attack scenarios
FSS [28] checks that a key pair shares a function of the          (Section III-C), define security with explicit leakage (Sec-
declared class, not that a malicious party evaluates its own key  tion III-D), and delimit Profile U (Section III-E). Every link
correctly. Shark [23] achieves active security for FSS-based      of the integrity chain of Section I crosses memory, buses, or
inference with a dealer that issues authenticated FSS keys        network paths that a corrupted host controls.
and correlated randomness, which enlarges the offline material
relative to semi-honest FSS. The direct way to authenticate a     A. System Model and Trust Boundary
DPF output, a second tag tree with payload j per MAC
key, multiplies DPF work by 1 + t for t lanes (Section IV-C).        Parties. VIGOR-DFA targets the two workloads of
                                                                  DFA [16]: two-party FSS-based private inference and two-
   Trusted hardware for secure computation. Slalom [31]           server DPF-based PIR (Section II). Two computing parties P0
outsources linear layers from a trusted execution environment     and P1 serve an external client that owns private inputs and
(TEE) to an untrusted GPU and verifies them with Freivalds'       receives outputs; a computing party may also own an input,
algorithm [30], which VIGOR-DFA uses only for a restricted        typically the model weights. Each Pb consists of an untrusted
subroutine (Section V-L). PPMLAC [65] and STAMP [66] use          host b, which comprises every component outside the TCB in
small trusted modules to generate correlated randomness or        Fig. 2 (including DMA engines and storage), and a protected
to execute nonlinear operations; STAMP also reports honest-       module Tb, the VIGOR-DFA extension placed next to the GPU
majority malicious settings, and Section X compares these and     L2 as in DFA (Section VI-B).
other trusted-hardware designs.
                                                                     Trusted computing base. Tb contains the session, identity
   Implications. Each tool covers only part of the integrity      (attestation), and joint-sampler keys and the global MAC
chain of Section I, at a cost that erodes trusted DFA's advan-    keys 1, . . . , t; the session role, counters, and one-time
tage (Section IV); VIGOR-DFA therefore keeps the module           resource ledger; the DPF generator and evaluator states and
as the dealer and also makes it the verifier (Section V).         the correction words; the protected table and reduction logic;
                                                                  the frozen check buffers, challenges, and residuals; and all
   Scope. Throughout this paper, private inference means two-     release decisions. Everything else is outside, including every
party FSS-based private inference and PIR means two-server        GPU and DMA buffer and every byte in transit between the
DPF-based PIR, as in DFA [16].                                    parties. The GPU computes on party-local authenticated arrays
                                                                  and hands Tb only candidate shares (Section V-B). Host b may
         III. THREAT MODEL AND SECURITY GOALS                     know its own MAC key shares b,j, but no host ever holds

   The trusted mode of DFA moved the FSS dealer into a
small protected module but kept the semi-honest model of
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                        6

Profile T: at most one host statically corrupted                      client / input owner                   data path                       protected peer channel
(here P0: OS, driver, GPU, memory, network I/O);                         (honest, external)                                                  client channel
T0, T1 never corrupted; availability not assumed.                         authenticated                      control / commands              trusted boundary (TCB)
Out of scope: physical attacks, leakage beyond traces.                                                       adversary-controlled
                                                                      confidential channel                                                      P1 (honest host)

P0 (host corrupted)                  candidate    protected module T0                     protected module T1                 candidate            follows the
                                       shares                                                                                   shares        prescribed protocol
    adversary: arbitrary                [x]0            session + attestation keys  session + attestation keys                   [x]1
  deviation, replay, abort                                                                                                                    GPU: SMs + HBM
                                  authenticated   freeze + check  release guard     release guard  freeze + check          authenticated        exact field kernels
    GPU: SMs + HBM                     shares          engine                                           engine                  shares
       exact field kernels                                                                                                                   (authenticated GEMM)
                                  (32 B/element)  epilogue        DPF Gen/Eval      DPF Gen/Eval   epilogue                (32 B/element)
   (authenticated GEMM)             commands                           (GaC)             (GaC)                               commands                   PCIe

               PCIe                                     one-time use  s0, s1        s0, s1     one-time use                                host CPU / DRAM NIC
                                                                                                                                           OS / driver
 NIC DRAM host CPU /                              one-time            joint PRF     joint PRF      one-time
                     OS / driver                   ledger             sampler       sampler         ledger

                                                               protected peer channel (AEAD over untrusted network)
                                                  network (untrusted): values of masked openings, residuals, certificates

Fig. 2. System model and trust boundary of VIGOR-DFA under Profile T. Each party Pb has an untrusted host (CPU, OS, driver, runtime, NIC, DRAM)
with its GPU (SMs, HBM) and a protected module Tb (red dashed TCB, contents in Section III-A). The adversary statically corrupts at most one host (here
that of P0, red region) and may deviate arbitrarily, replay, and abort, but never corrupts T0 or T1. Hosts and GPUs hold only party-local authenticated shares;

the protected peer channel between the modules and the authenticated confidential client channels are carried by the untrusted network.

a complete j, the joint-sampler key, a complete mask, the                           arbitrary kernels in place of the prescribed ones; (ii) invoke its
peer's shares, or any challenge or residual.                                        module's commands in any order with malformed, replayed,
                                                                                    or mislabeled arguments; (iii) rewrite any host-visible buffer
   Modules as an ideal resource. Following [63], we model                           at any time, including while the module reads it; (iv) replay,
T0, T1 as an ideal resource FT (Appendix A-C; ideal-module                          reorder, delay, or drop messages, reset its platform, and restore
assumption in Section VII-A): their code, keys, parser, arith-                      old host-side state; (v) choose the inputs it owns arbitrarily;
metic, state, and approved I/O paths are correct and confi-                         and (vi) abort at any point, including after it has learned its
dential, and their external traces are simulatable. The real                        own output. It observes message lengths and timing, the frames
execution (Definition 2) realizes their randomness, channels,                       exchanged with its module, and the module's external trace.
and setup with concrete primitives. Availability is not assumed,                    The principal inference statement assumes an honest external
Profile T requires two physically independent modules, and                          client and gives no guarantee against client-server collusion;
only the on-die design (Section VI-B) is a Profile T target.                        for PIR we separately consider a malicious client with two
                                                                                    honest server hosts (Section III-D).
   Channels. Client channels are authenticated, confidential,
and terminate inside the modules. The peer channel uses                                Out of scope. Our theorems exclude corruption of either
AEAD with independent directional keys and no nonce reuse                           module (its code, keys, state, or arithmetic); physical attacks
and is established by the authenticated setup of Section V-C;                       such as microprobing, optical fault injection, and power or
the untrusted hosts and network carry all this traffic. We                          electromagnetic analysis with measurement equipment [67],
propose no new attestation or key-exchange protocol; the                            [69], [70], [96]; leakage beyond the stipulated trace model;
security of setup is the explicit assumption setup.                                 speculative-execution bugs inside the trusted boundary [71];
                                                                                    faulty trusted arithmetic; adaptive corruption; and corruption
   Trust is relocated, not removed. The modules jointly act                         of both hosts. Software-reachable fault and power channels
as the dealer and can recover inputs from verified openings,                        are not physical attacks: the corrupted host controls the GPU
so VIGOR-DFA moves trust from an external dealer and the                            driver, which sets clocks, voltage, and power limits and reads
hosts into the modules rather than hiding inputs from them                          power, thermal, and clock telemetry, an interface that Plunder-
(Section IX).                                                                       volt exploited on CPUs [68]. We therefore require that host
                                                                                    software cannot drive the module's clock or voltage outside
B. Adversary Model                                                                  its safe operating range (or that the module detects glitches
                                                                                    and aborts) and that this host-visible telemetry is covered by
   Unlike DFA [16], Sigma [10], and Orca [11], which assume                         the trace simulator. Rollback of module state is covered only
that both hosts run the prescribed kernels, we consider a prob-                     by the reboot rule of Section V-D. Availability and fairness
abilistic polynomial-time (PPT) adversary A that statically and                     are not provided.
maliciously corrupts at most one host before the session starts
(host 0 in Fig. 2, by symmetry), controlling its operating
system, drivers, GPU kernels and results, host and GPU
memory including DMA buffers, and outgoing network traffic.
Concretely, A can (i) modify any value share or tag and run
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                                   7

          corrupted host/GPU     protected module Tb                1 attack step                 1 protocol step        control   peer channel  blocked  VIGOR-DFA defense

S1 Share/tag tampering                       S2 Forgery-oracle request                            S3 TOCTOU buffer swap                        S4 Replay and rollback
  Host0 adds e=0 to x0                         Host0 computes y on the GPU                                                                       Host0 keeps an old frame (label )
  + GPU and dj to 0,j         peer T1          + GPU (outside TCB, unchecked)                     Host0 DMA x0 1   2                             + GPU and an old sealed state
                              h1, x1,                                                             + GPU buffer B                   23
          1 tampered batch
                                1,j                      1 authenticate(y)           [y]0                       freeze: copy 1      3 B                      1 replay                  2 reset
                                                                                                              immutable copy
                                                                                                            root h0, AEAD spill    ignored                                       
          freeze                                       command parser no such
          root h0   j,i after                          fixed opcode set opcode                                                                           one-time ledger        lifecycle:
T0 (TCB)           both freezes              T0 (TCB)                                             T0 (TCB)                                     T0 (TCB)                      poison epoch,
                                                                                                                                                          CONSUMED           erase old key,
               CheckOpen residual, lane j              DPF y~b      epilogue                                               4                              RESERVED
             0,j = j , 0,j - 0,j z                     Eval                                                                                              reuse  reject          re-attest
                                                                    yb =y~b +(-1)b                           challenge        CheckOpen, then
           0,j +1,j =j , dj -j e=0                                                                          from (h0, h1)     consume (EVAL)
                                                                                             b
              abort, epoch poisoned                             b,j =j yb+(-1) j

          Frozen CheckOpen, t=3 lanes:                 GPU values enter via CheckOpen                       never verify B, then consume B                   = (sid, epoch, gate, purpose)
        wrong value accepted w.p.  (2/p)t                                                                                                                  Ledger + erase-and-rekey:
                                                        No host-value signing API:                      Freeze before challenge:                         stale labels and old keys rejected
                                                       epilogue takes only internal y~b           check and consume only frozen bytes

S5 Role/gate confusion                       S6 Premature release                                 S7 Malformed preprocessing                   S8 Snapshot substitution (PIR)
  Host0 sends P0 data as role 1;               Host0 asks for candidate z                           Host0 imports triple, c = ab,
  + GPU gate-g prep. into gate g               + GPU while its check is pending                     + GPU valid-looking tags                   Host0 D D · · · · · · snapshot
                                                                                                                                               + GPU 0 i                     version v

               1 role 01             2 gg              1 early FINAL_OUTPUT                                   1 IMPORT triple/key                        scan 2      1 swap Di

                                                       candidate z  release guard                           import port       GaC DPF gen.               hash of
                                                       (held)                                               needs a proof no key export                  consumed bytes = Cv  abort?
            frame check:    one-time ledger                         closed
T0 (TCB)  role, gate bound   binds g to op,  T0 (TCB)                                             T0 (TCB)                                     T0 (TCB)
                             wires, shape,                          opens guard                             joint PRF  c = ab                              yb = i          quarantine yb
             PRF labels                                                                                        a, b     inside                           DPFb(i) Di       until hash match
           include gate g      table hash              FROZEN VERIFIED                                                            AuthShare

          session keys bind roles 0/1                  ledger at FROZEN: check pending                      to host, once: [a]0, [b]0, [c]0              on match: reshare + certificate

         Role/gate binding: keys, labels,                     Release guard:                       Preprocessing made in TCB:                    Same-byte snapshot check:
             ledger  mismatch abort                    no candidate value leaves T0               unproven imports never consumed              hash = Cv  abort, yb withheld

Fig. 3. Malicious scenarios S1 to S8 against trusted FSS acceleration and the VIGOR-DFA mechanism that stops each. Corrupted hosts and GPUs are shaded
red, Tb is the red dashed TCB, red arrows with circled numbers are adversary actions, red crosses mark where VIGOR-DFA blocks them, and green text
names the defense. S9 and S10, which no protocol can prevent, appear only in Table I.

C. Malicious Scenarios Against Trusted FSS Acceleration                                           later rereading it, or trusting a host-reported digest, admits
                                                                                                  a time-of-check-to-time-of-use (TOCTOU) swap: the host
   Fig. 3 and Table I list what a corrupted host can do to a                                      changes the bytes after verification or chooses its error after
trusted FSS accelerator designed for semi-honest hosts and                                        the challenge is fixed. DMA completion is not evidence of
which VIGOR-DFA mechanism stops each action; the para-                                            authenticity, a problem semi-honest DFA never faced (Table I,
graphs below explain why the semi-honest design fails. The                                        Section V-G).
scenarios follow the integrity chain: S9 targets the authorized
input; S4 and S7 the correlated preprocessing; S2 and S5 the                                         S4: Replay and rollback. DFA derives keys and masks
correct local evaluation; S1 the authenticated arithmetic; S3                                     from the shared key K and a counter that is an input of
the consistent opening; and S6 the authorized output release.                                     its generate-and-consume procedure [16]. Replaying a counter
S8 carries S3 over to the PIR database, and S10 targets                                           yields the same mask r for two gates, and the openings x + r
availability, which lies outside the chain. Sections VII-D                                        and x + r reveal x - x; resetting the module and resuming an
and VIII-F map the scenarios to theorems and to injected tests.                                   old session replays entire key streams (Table I, Section V-D).

   S1: Share and tag tampering. The corrupted GPU holds                                              S5: Role and gate confusion. The host decides which
every intermediate share and can add an error e to a value share                                  module command runs for which gate: it can route the
(and dj to tags) at any wire; semi-honest trusted DFA passes it                                   preprocessing of gate g into gate g, alter a table hash or
unchecked into the masked opening x+r of the next FSS gate.                                       tensor shape, or present party-0 material as party-1 material.
Beyond biasing results, this causes selective failure: whether e                                  If the role were a per-request argument, the host could obtain
flips a comparison depends on whether x lies within |e| of the                                    both parties' outputs of one joint draw and reconstruct the
threshold, so any observable output change leaks information                                      DPF target , which is exactly the mask of an honest input
about x (Table I, Section V-G).                                                                   (Table I, Sections V-C and V-D).

   S2: Forgery-oracle request. A tempting extension of DFA's                                         S6: Premature release. Semi-honest trusted DFA releases
trusted mode is a command that tags a value computed                                              results as soon as they are computed; under a malicious host
elsewhere, such as a nonlinear output of the SMs. This                                            an early output may already be wrong, and the host may
authenticate(host value) entry point turns the module into a                                      request it repeatedly or for an unauthorized recipient (Table I,
MAC oracle: the host submits any y, and every later check                                         Section V-D).
accepts it. Attestation certifies the module's code, not the
provenance of what it signs (Table I, Section V-F).                                                  S7: Malformed preprocessing. A MAC authenticates val-
                                                                                                  ues, not relations: a triple ([a], [b], [c]) with c = ab carries valid
   S3: TOCTOU buffer swap. The module reads its inputs                                            tags, and multiplying with it yields xy + for a  chosen by its
by DMA from host-controlled memory. Verifying a buffer and                                        producer; the same holds for a GPU-computed matrix product
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                             8

C = AB and for a malformed DPF key. DFA's attestation                                                Functionality     F abort

covers the module's own key generation, not correlations from                                                             C,µ

elsewhere (Table I, Section V-H).                                         Parameters. Public manifest µ (circuit C over Fp, input owners, validity
                                                                          predicates, authorized recipients, public schedule). Corrupted set I: at
    S8: Snapshot substitution in PIR. The PIR database                    most one host; the client is honest.

resides in host memory, so a corrupted server host can                    1) Input. Receive the authenticated input x of every input wire  from
                                                                                                                                                x
modify a record, serve an older version, or hash one buffer               its  designated  owner.  If  the  owner  is  corrupted,  accept  any      that
                                                                                                                                                  

                                                                          satisfies the declared input interface; this extracted value is used below.

while scanning another. Semi-honest PIR, including DFA-                   2) Validate and evaluate. Evaluate the validity predicates of µ; their

accelerated PIR, returns whatever the servers compute. Worse,             accept or abort outcome is part of the output. For accepted inputs,

a record modified only at position i corrupts the answer only             compute y = C(x) exactly in the declared finite arithmetic, including

                                                                          the specified comparisons and truncations.

when  = i, so the client's reaction leaks the queried index               3) Deliver or abort. Send LC and the outputs of corrupted recipients to
                                                                              S. At each public interaction boundary, S may send abort or delay;
(Table I, Section V-M).
                                                                          on abort, send  to every honest recipient. Otherwise deliver each yi
    S9 and S10: Input substitution; denial of service and
                                                                          to its authorized recipient. A corrupted recipient may obtain its output

selective abort. S9, a corrupt owner choosing its input freely,           before honest ones (no fairness).

is  permitted  and  extracted  by  F abort;  binding  a  specific  model                                               F abort

                                      C,µ                                                            Functionality        PIR

needs the commitment of Model provenance below. S10 is not

prevented: like SPDZ-style protocols [24], [25], VIGOR-DFA                Parameters. Public descriptor: database identifier, version v, length N ,

provides security with abort, without fairness or guaranteed              record encoding, and authorized snapshot commitment cmv, which fixes
                                                                          D = (D[0], . . . , D[N - 1]). Corruption regime, never combined: (a) at

output delivery, and abort outcomes stay within the permitted             most one server host, client honest; or (b) the client alone, both server

leakage (Definition 1, Section IX).                                       hosts honest.

D. Security Goals and Ideal Functionalities                               1) Query. Receive an index  from the client; in regime (b), extract the
                                                                              corrupted client's index  and set   . If  / {0, . . . , N - 1}
   Goals. Against a corrupted host, VIGOR-DFA must provide                    or the request is inconsistent, return reject to the client and stop.
privacy (the host learns nothing beyond the permitted leakage
and the outputs it is authorized to receive), correctness (honest         2) Leak. Send LPIR to S; nothing about  is sent.
recipients obtain the circuit evaluated on the honest inputs and          3) Answer. In regime (a), if S sends abort, send  to the client;
the corrupted party's extracted inputs, or abort), authorized
release (no value leaves the modules unless its opening was                   otherwise send D[]. In regime (b), send D[], and no other
verified and bound to a release certificate), and one-time use                information about D, to the client.
(no randomness is consumed twice). We formalize the first
two in the stand-alone real/ideal paradigm with sequential                Fig. 4. Ideal functionalities for authenticated circuit evaluation (top) and
composition [55]-[58], using an explicit leakage function; the
last two are mechanisms that the proof relies on (Section V-D).           versioned-snapshot PIR (bottom). Both provide security with abort. The full
                                                                          definitions, together with the ideal module resource FT, are in Appendix A.
   Manifest. Every session fixes a public manifest µ (Ap-
pendix A-A): the protocol version, session identities, roles,             are uniform given LC, and the simulator samples them (Ap-
field, numeric encoding, the finite circuit C with its gate and           pendix E). Module timing and access patterns are fixed by µ
wire identifiers and tensor shapes, approved public tables,               (full-domain scans have a declared order), and any residual
interval coefficients, authorized recipients, input validation            trace is covered by the trace assumption trace.
rules, and the public batch schedule.
                                                                          Definition 2 (Static malicious security with abort). Let F 
Definition 1 (Permitted leakage). For a circuit execution under
manifest µ, the permitted leakage is                                      {F abort,  F abort}  with    leakage     L   as  in  Definition  1,   and  let  

               LC = µ, len, sched, pub, status ,                               C,µ      PIR

where len are the lengths of all public messages; sched is the            be a protocol run by P0 and P1 in which each module executes
public schedule of batches, checks, and interaction boundaries
fixed by µ; pub are the values that µ designates as autho-                the concrete module program correctly and confidentially:
rized public openings; and status are the specified abort and
validation outcomes, including every input-dependent validity             FT with its joint random function instantiated by PRFK , its
bit declared in µ, which is never silently excluded. For PIR,
LPIR consists of the public descriptor (database identifier,              peer and client channels by AEAD over the hosts' network,
version, true and padded length, record encoding, and the
authorized snapshot commitment), the public scan length and               and OPEN_SESSION by attestation and authenticated key
order, message lengths and schedules, and the accept, reject,
or abort outcome.                                                         exchange. Fix a PPT adversary A with auxiliary input z that

   Honest inputs, intermediate wire values, masks, MAC keys,              statically corrupts a set I admitted by the corruption regime of
DPF keys and correction words, raw FSS outputs, challenges,
and residuals are not in LC. Masked openings such as x + r                F , a manifest µ, and an input vector x. Real,A(z),I (µ, x) is

                                                                          the joint distribution of the view of A (its inputs, randomness,

                                                                          received messages, and the external traces of the modules

                                                                          observable from corrupted hosts) and the outputs of the honest

                                                                          parties and client in an execution of . IdealF,S(z),I (µ, x) is

                                                                          the joint distribution of the output of a simulator S and the

                                                                          honest outputs in an execution in which S interacts only with

                                                                          F: it submits the corrupted parties' inputs, receives L and

                                                                          the corrupted parties' outputs, and may abort or delay as F

                                                                          allows. We say that  -securely realizes F with leakage L

                                                                          against static malicious corruption with abort if for every such

                                                                          A there exists a PPT simulator S such that for all µ, x, z, I
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                         9

                                                                                           TABLE I

MALICIOUS SCENARIOS AGAINST TRUSTED FSS ACCELERATION. THE "EFFECT" COLUMN DESCRIBES A SEMI-HONEST TRUSTED DFA [16], OR A NAIVE
MALICIOUS EXTENSION OF IT, WHEN ONE HOST IS CORRUPTED. : PREVENTED UP TO THE ERROR TERMS OF THEOREM 1; : PERMITTED BY THE IDEAL

                                                                         FUNCTIONALITY; : NOT PREVENTED.

ID Scenario            Adversary action                      Effect on semi-honest trusted        VIGOR-DFA mechanism                 Guarantee
                                                             DFA
S1 Share/tag           GPU adds an error e to a value        Undetected; biases outputs and       Authenticated shares with t = 3      Wrong value
      tampering        share (and dj to tags) before an      causes selective failure that leaks  MAC lanes over Fp; CheckOpen        accepted w.p.  (2/p)t
                       opening or FSS gate                   x                                    before any protected gate or        per batch (Theorem 6)
S2 Forgery-oracle
      request          Host submits y and asks its           No MACs; a naive authenticate        release                              Request rejected;
                       module to authenticate it             command would sign any forgery                                           outputs correctly
S3 TOCTOU                                                                                         No authenticate(host value)         authenticated
      buffer swap                                                                                 command; Epilogue only on           (Theorem 5)
                                                                                                  internally computed or verified      Modification ignored
S4 Replay and                                                                                                                         or abort; binding error
      rollback                                                                                    results                             bind

S5 Role/gate           Host rewrites a DMA buffer after      Module trusts DMA reads; a later     Freeze before challenge: bytes       Reuse rejected
      confusion        it is checked, or after the           reread consumes modified bytes                                           before any accepted use
                       challenge is fixed                                                         copied or AEAD-sealed, frozen
S6 Premature                                                                                                                           Mismatch aborts
      release                                                                                     roots agreed, only frozen bytes     before preprocessing is
                                                                                                                                      issued
S7 Malformed                                                                                      consumed                             No candidate value
      preprocessing                                                                                                                   leaves the modules
                       Replays a counter or mask             Mask reuse: x + r and x + r          Labels bound to session, epoch,
S8 Snapshot            request; resets the module and        reveal x - x; key streams                                                 Never consumed;
      substitution     resumes old keys                      replayed                             gate, purpose; one-time ledger;     exact arithmetic
      (PIR)                                                                                                                           (Theorem 7)
                                                                                                  epoch poisoning; erase-and-rekey
S9 Input                                                                                                                               Committed record or
      substitution by                                                                             after reboot                        abort (Theorem 13)
      a corrupt
      owner            Routes party-0 material as            Host schedule trusted; requesting    Roles fixed by authenticated         Allowed by the
                       party-1, or gate g material into      both roles' outputs exposes the                                          functionality
S10 Denial of ser-     gate g; alters shapes or table hash   target                               setup; gate descriptors bound in
      vice/selective                                         Results released as soon as                                               Not prevented (no
      abort            Requests outputs before               computed                             the ledger and in PRF labels        fairness or availability)
                       verification, repeatedly, or for
                       another recipient                     Attestation silent on external       Release guard: nothing before
                                                             correlations; MACs verify wrong      VERIFIED; bound certificates;
                       Injects a triple with valid tags but  triples                              epoch abort gates pending outputs
                       c = ab, a GPU-computed
                       C = AB, or a wrong DPF key                                                 Triples and keys generated inside
                                                                                                  the TCB (c = ab computed
                                                                                                  there); imports need a correctness

                                                                                                  proof

                       Swaps records or version after        Client reconstructs a wrong          Module hashes the bytes it
                       hashing, or scans a different         record; index-dependent failure
                       buffer                                leaks                                consumes in public order;

                                                                                                  quarantine until the commitment

                                                                                                  matches

                       Corrupted party supplies arbitrary Same (allowed)                          Input  extraction  by  F abort;
                       weights or inputs
                                                                                                                            C,µ
                                                                                                  optional commitment-bound

                                                                                                  loader for model provenance

                       Drops, delays, or reorders            Same (not prevented)                 Bounded resources and abort;
                                                                                                  abort outcomes simulatable from
                       messages; aborts after learning its                                        permitted leakage

                       own output

and every PPT distinguisher D,                                            sharing them (Section V-H); a mismatch aborts. Otherwise the

            Pr D Real,A(z),I (µ, x) = 1                                   weights are the owner's freely chosen private input, and S9 is

               - Pr D IdealF,S(z),I (µ, x) = 1  .                         the      intended       behavior      of   F abort.

   Remarks. Fig. 4 gives both functionalities. The real world                                                           C,µ
of Definition 2 contains the concrete module program; FT
with ideal setup, channels, and randomness is the resource                E. The Stronger Profile U
of hybrid H2 of the proof (Appendix E), and the simulator
controls only this ideal representation of the trusted resources,            Profile T trusts the modules. When the hardware itself must
never the honest party's prescribed inputs. The concrete  is              be treated as adversarial, for example because the accelera-
the bound VIGOR of Theorem 1; correctness of protected code               tor vendor or platform administrator is untrusted, Profile U
is a premise of FT, and Table VI lists what a chip must still             gives the accelerator neither the joint-sampler key nor any
establish.                                                                global MAC key. The circuit runs through an established
                                                                          malicious two-party backend, such as SPDZ-family protocols
   Model provenance. Computational correctness is not model               with MASCOT or SPDZ2k preprocessing [24], [25], [27], [60]
provenance, and a public architecture hash in µ does not                  or dealer-based malicious FSS [23], and the accelerator is
authenticate private weights. To bind a pre-approved model,               confined to party-local data, for instance expanding the DPF
µ must contain a commitment to the canonical quantized                    keys that the backend exports to its own party. The same DPF
weight bytes, authorized by the client or an independent                  datapath therefore serves both profiles, but Profile U gives
model authority rather than declared by the untrusted host, and           up the local-dealer and generate-and-consume savings, and
the protected input loader hashes exactly those bytes before              with exported keys it must add the backend's DPF privacy
                                                                          assumption to its bound (Section VII-B). Profile U is a separate
                                                                          backend chosen at session start, not a fallback after a module
                                                                          compromise: switching profiles after a compromise does not
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                10

undo leaked secrets, so a fresh session with fresh inputs and       Offline key/preproc distribution              Key/preproc I/O (CPU-GPU)
masks is required. The rest of this paper analyzes and evaluates    Authenticated or plain GEMM                   FSS/nonlinear gates
Profile T.                                                          Online network                                Other GPU work

      IV. WORKLOAD ANALYSIS: WHERE MALICIOUS                                        GPU (SH)                   offline 17.1           estimated
                        SECURITY COSTS GO                                 Trusted DFA (SH)
                                                                        Dealer-based (Mal)                  offline 37.6 (86%)               43.9
   The DFA design [16] was driven by one workload ob-               VIGOR w/o GaC (Mal)
servation: in semi-honest FSS workloads, DPF generation,                 VIGOR-DFA (Mal)              2.17                      5.87
distribution and evaluation dominate both computation and
communication, so a small DPF engine that also plays the                                           0  2.60     3.83
dealer removes the dominant cost. Repeating this analysis for
the adversary of Section III changes the design target: handled                                             2  4                6     20 30 40 50
naively, malicious security multiplies exactly the DPF work
and key traffic that trusted DFA made small; handled carefully,                                       BERT-Base LAN latency per query (s)
it moves the cost from DPF to authenticated linear algebra on
the GPU and to the extra round of every verified opening.           Fig. 5. Estimated BERT-Base latency breakdown on LAN (1 GB/s, 0.05 ms
                                                                    RTT) by cost source, for two semi-honest configurations of [16] and three
                                                                    malicious ones (dealer-based malicious FSS, VIGOR-DFA without GaC,
                                                                    VIGOR-DFA); all splits come from our model (Appendix F). The horizontal
                                                                    axis is broken between 7.5 and 15 s so that the 18.8 s semi-honest GPU bar
                                                                    and the 43.9 s dealer-based bar fit.

A. Cost Sources in Malicious FSS                                    is a second DPF per MAC lane j with the same target and
                                                                    payload j (a tag tree). This multiplies DPF keys, key bytes
   We take as reference the masked-input paradigm of FSS-           and PRG work by 1 + t, i.e., by four for t = 3.
based inference [10], [11] (Section II-B): linear layers operate
on additive shares, and every nonlinear gate opens a masked            (v) Key validity is not evaluation correctness. Verifiable
input x + r and evaluates FSS keys prepared for the mask r.         FSS [28] lets evaluators check that their keys are well formed,
Making this pipeline secure against a malicious host (Defini-       which protects against a malicious key generator. It does
tion 2) adds the following costs, regardless of how they are        not constrain an evaluator that computes on valid keys and
implemented.                                                        then adds an error to its output share, nor the arithmetic that
                                                                    consumes that share.
   (i) Authenticated representation. Every wire must carry
information-theoretic MACs so that a host that changes its             Observation 1: distribution still dominates dealer-based
share is caught [24], [33]. In our representation (Section V-B),    malicious FSS. Fig. 5 splits the estimated BERT-Base LAN
party b holds [x]b = (xb, b,1, b,2, b,3) over Fp with p =           latency by cost source. Dealer-based malicious FSS, modeled
261 - 1 and t = 3 independent MAC keys: four 64-bit words,          after the protocol family of Shark [23] (Section VIII-A), must
or 32 B per element and party, instead of 8 B for a semi-honest     move 37.6 GB of authenticated keys and preprocessing per
share in Z264 . Every linear layer is therefore computed on four    query, 2.2× the 17.1 GB of the semi-honest GPU baseline [16].
lanes (the value and three tags), each lane uses exact Mersenne     At 1 GB/s, this distribution alone takes 37.6 s of 43.9 s (86%),
reduction instead of free 64-bit wraparound (Section VI-E),         and moving the material from host memory into the GPU adds
and every authenticated element that crosses PCIe or the host-      another 1.70 s.
module interface grows by the same factor of four. Only the
peer link is spared, because checks exchange value shares and          Observation 2: without distribution, DPF is no longer
t residuals rather than tags (Section V-G).                         the bottleneck. Removing distribution, as trusted DFA did for
                                                                    the semi-honest case, exposes a different profile. In VIGOR-
   (ii) Verified openings. Opened values (masked gate inputs,       DFA, four-lane authenticated GEMM takes 2.60 s of 3.83 s
the Beaver differences d, e of each multiplication [32], and        (68%), 5.0× our 0.52 s estimate of the semi-honest GEMM;
outputs) must be checked before anything depends on them.           online communication takes 0.615 s (16%); and all module-
A sound check derives its challenge only after the checked          side FSS gates together take only 0.131 s (3.4%).
bytes are fixed (Theorem 6), so at least one extra exchange
follows every checked batch, and a dependent nonlinear gate            Observation 3: on a WAN, verification rounds dominate.
may not consume an unchecked opening. Batching amortizes            With a 70 ms RTT the extra check round of source (ii)
challenge derivation and metadata but not this round, which         outweighs all computation: removing CheckOpen, which is
lies on the critical path of every layer: a protocol with R online  insecure and serves only as a lower bound, would cut the
rounds approaches 2R.                                               estimated BERT-Base WAN latency from 89.7 s to 50.5 s
                                                                    (Table XIII).
   (iii) Correct preprocessing. Triples, masks and FSS keys
must be correct, not merely authenticated: a valid MAC on a         B. Compute Pattern of Exact DPF
triple with c = ab does not make it correct. The options of
Section II-E either ship more offline material from a dealer           Malicious-security proofs reason about concrete states, so
or replace the dealer by heavy interactive preprocessing, and       we fix the DPF computation exactly. Algorithms 1 and 2 give
neither removes offline data movement.                              the tree-based DPF [8], [12] in the form that VIGOR-DFA
                                                                    executes; the same algorithms serve Profile U, where keys are
   (iv) Authenticated FSS outputs. A DPF output share is            exported to an external malicious backend (Section III-E). The
a plain additive share. To re-enter authenticated arithmetic it     expansion function G : {0, 1}128  ({0, 1}128 × {0, 1})2 is
needs t tag shares, and the straightforward way to obtain them
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  11

Algorithm 1 Exact DPF key generation (DPF.Gen)                          listing [16] leaves implicit are explicit in Algorithms 1 and 2,
                                                                        because the malicious analysis depends on them. First, the
Input: target  = 1 · · · n  {0, 1}n (MSB first), payload                root control bits are fixed by role, t0 = 0 and t1 = 1, rather
                                                                        than sampled, and the evaluator of party b always starts from
       Fp                                                               (sb(0), b). Second, a key contains the initial seed of its party, the
Output: keys (k0, k1) with Eval(k0, x) + Eval(k1, x) =  ·               correction words and CWout; the generator's final states are
                                                                        never substituted for the roots. Third, the payload and the role
     1[x = ]                                                            enter only through CWout and the output sign (-1)b, so both
                                                                        are bound inputs of the ledgered gate descriptor (Section V-D)
1:   sample  independent    s0, s1   $  {0,  1}128;  t0   0;  t1  1     rather than host-supplied parameters.

                                    -                                      Generator versus evaluator state. Lines 5-6 of Algo-
                                                                        rithm 2 correct both children with the evaluator's own old
2: save the initial seeds s0(0)  s0, s1(0)  s1                          control bit t. Along the target path this bit coincides with
3: for i = 1 to n do                                                    the generator's tb, which invites reusing the generator's con-
                                                                        trol register during generate-and-consume. The substitution
4: a  i; keep  a; lose  1 - a  L = 0, R = 1                             is wrong as soon as the query leaves the path (level 2 in
5: (sLb , tLb , sRb , tRb )  G(sb) for b  {0, 1}                        Fig. 6(b)): there the evaluator states of the two parties are
     sCW  slose  slose                                                  identical and must apply identical corrections, whereas the
6:                 0        1                                           generator bits t0 and t1 still differ, so one party would apply a
                                                                        correction that the other omits, and the off-path outputs would
7:   tCW,L          tL    tL     a    1;  tCW,R      tR    tR     a     no longer cancel. Each module therefore keeps a separate
                                                                        evaluator state next to its two generator states (Algorithm 3).
                     0     1                          0     1
8:  both b, with the old tb; · is a conditional XOR                     C. Work Accounting
9: (sb, tb)  sbkeep  tb · sCW, tbkeep  tb · tCW,keep
10: CW(i)  (sCW, tCW,L, tCW,R)                                             Table II compares one single-path DPF gate at five design
                                                                        points. With 128-bit seeds, one party's key holds its root seed,
11: ub  H(sb) for b  {0, 1}                                             n correction words of 128+2 bits and CWout as one canonical
12: CWout  (-1)t1 ( - u0 + u1)                                          64-bit word (the root control bit is the public role), so |k| =
                                                                        (128 + 130n + 64)/8 bytes, or 1,016 B for n = 61.
13:  keys hold the initial roots, never the final states
14: kb  sb(0), b, CW(1), . . . , CW(n), CWout for b  {0, 1}                Design-point comparison. Trusted DFA trades 1.5× the
15: return (k0, k1)                                                     dealer's PRG work for zero key bytes: each module expands
                                                                        2n generator states and n evaluator states for its own party, so
Algorithm 2 Exact DPF evaluation (DPF.Eval, DPF.EvalAll)                the two modules perform 6n expansions where a dealer and
                                                                        two evaluators perform 4n. Tag trees multiply PRG work, key
Input: role b, key kb = (sb(0), b, CW(1), . . . , CW(n), CWout),        bytes and key I/O by 1 + t, and verified keys authenticate
     query x = x1 · · · xn                                              neither the output nor its evaluation. VIGOR-DFA keeps
Output: share yb  Fp (or all 2n leaf shares for EvalAll)                DFA's 6n expansions and zero key bytes and adds only three
1: function EVAL(kb, x)                                                 field multiplications and four pads per output and party; it
2: (s, t)  (sb(0), b)                                                   cannot avoid the 32 B authenticated tuple and the check round.
                                           root control bit = role
                                                                           Effect of the epilogue. Because the epilogue (Fig. 6(c))
3: for i = 1 to n do  CW(i) = (sCW, tCW,L, tCW,R)                       leaves the per-gate PRG count unchanged, the estimated
                                                                        single-path throughput of the DPF engine drops only from
4:           (sL, tL, sR, tR)  G(s)  t: old evaluator bit               113 to 106 M gates/s at n = 61 relative to semi-honest trusted
                                                                        DFA, whereas tag trees fall to 26.7 M gates/s; the gap stays
5:           (sL, tL)  (sL  t · sCW, tL  t · tCW,L)                     at 3.8-4.0× for n between 8 and 61 (Fig. 15). Sharing one
                                                                        tree among the lanes with a (1 + t)-element payload would
6:           (sR, tR)  (sR  t · sCW, tR  t · tCW,R)                     remove most extra expansions, but it widens every output
                                                                        correction by t field elements, covers only results that are
7:           (s, t)  (sL, tL) if xi = 0, else (sR, tR)                  linear in DPF evaluations, and exports pseudorandom tag
                                                                        shares whose hiding rests on DPF key privacy. The epilogue
8: return yb  (-1)b H(s) + t · CWout                                    instead makes every exported tuple exactly uniform for its
                                                                        holder (Theorem 5) and applies unchanged to LUT, interval,
 9: function EVALALL(kb)                                                direct and PIR results.
10: push (sb(0), b, 0, ) onto the stack  : empty prefix
11: while the stack is not empty do                                        Remaining costs we accept. VIGOR-DFA does not remove
                                                                        duplicated generation: 6n instead of 4n expansions is the price
12:          pop (s, t, i, )               seed, bit, depth, prefix     of eliminating 2|k| network bytes and |k| bytes of key I/O per
                                                                        gate, a favorable trade because PRG expansion is the cheapest
13:          if i = n then
              emit leaf  with share (-1)b H(s)+t·CWout
14:

15:          elseexpand s as in lines 4-6 with CW(i+1)

16:

17:              push (sR, tR, i+1, 1)

18:           push (sL, tL, i+1, 0)                         left first

fixed and AES-based as in DFA, H : {0, 1}128  Fp is the
fixed output conversion, the target  and the query x have n
bits read most-significant first, and the payload is   Fp.

   High-level idea. Fig. 6(a) shows Gen walking two states
(s0, t0) and (s1, t1) down the target path. Since each state
applies a correction only when its own old control bit is

set, exactly one of the two is corrected at each level; the

corrections make the off-path states of both parties identical,
so their signed outputs cancel, while CWout programs  at

the target leaf (Theorem 2). Correctness needs neither uniform

targets nor computational hardness; uniform masks belong to

the application protocol (Section V-K).

   Explicit states. Three details that the simplified semi-honest
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                12

      (a) Joint generation inside Tb                    (b) Local evaluation of party b                   (c) Leaf epilogue inside Tb
                                consumed immediately  query x = 00, separate state (s~, t~)         fresh authentication, t = 3 MAC lanes
      target  = 01
                                (no key array)                                                                                         tag-tree alternative
                                                                                  1 Gen: CW (i)                                     t = 3 extra DPF trees
Root   Gen     Gen              sb(0), tb(0)= b       streamed           Eval     2 Eval uses it                                    with payload j 
i=1   s0, t0  s1, t1                                                     Iter     3 erase it       1 2 3 4× PRG work

                  0                                                   0        1
       Gen Gen 1
      s0, t0 s1, t1             CW (1) 3              2 Eval                                      joint PRF: fresh pads                global MAC keys
                                                                Iter                                 , 1, 2, 3                          1, 2, 3

      1                                               01                          01

i=2    Gen     Gen               CW (2)                   Eval                                                   yb = y~b + (-1)b 
      s0, t0  s1, t1                                       Iter                                     b,j = j yb + (-1)b j , j = 1, 2, 3
                                CW out
identical in T0 and T1          Store Key                          b ~ out y~b                    3 field mults and 4 pads per output, no second tree
(joint PRF roots, t0=0, t1=1)                         y~b = (-1) H(s~) + t · CW
                                                                                                              [y]b = (yb, b,1, b,2, b,3), 32 B

      data flow inside Tb       streamed, used once                      host / GPU of party b (may be malicious): receives only [y]b
      inactive (not evaluated)  protected module Tb                      never sees CW (i), j , , j ; no authenticate(y) entry point

Fig. 6. Malicious-safe generate-and-consume inside module Tb for a depth-2 tree. (a) Joint generation: the two generator states (s0, t0) and (s1, t1) follow
the target path  = 01 and emit CW(1), CW(2) and CWout, which are consumed immediately instead of being stored as a key. (b) Local evaluation of
party b on query x = 00: a separate evaluator state (s~, t~) follows x, applies each correction word at its own level, and leaves the target path at level 2, where
only its own control bit t~ is correct; grey nodes are never expanded. (c) Leaf epilogue: the raw share y~b is freshly reshared and authenticated with joint pads
, 1, 2, 3 into the 32 B tuple [y]b. The crossed-out inset is the tag-tree alternative, which needs t = 3 extra DPF trees with payloads j  and four times

the PRG work.

                                                                                TABLE II
                                ANALYTIC COST OF ONE SINGLE-PATH DPF GATE OF DEPTH n WITH t MAC LANES

Design                          Security          PRG exp.    Field ops per       Offline bytes  Bytes into GPU     Extra              Auth.       Verifies
                                                   per gate   output, party         per gate         per party     rounds              output    evaluation
Dealer-based FSS [10], [11]     SH                                                     2|k|              |k|
Trusted DFA, GaC [16]           SH                    4n              0                  0                8            0                               
Dealer-based FSS, tag trees     Mal.                  6n              0                              (1 + t)|k|        0                               
vFSS-verified keys [28]         Mal. key gen.     4n(1 + t)           0            2(1 + t)|k|      |k| + O()    1 per batch                    (at opening)
                                                 4n + sketch          0           2|k| + O()                     1 (sketch)                     (keys only)
VIGOR-DFA, GaC + epilogue       Mal.                              3 mult.                                32
                                                      6n         + 4 pads                0                       1 per batch                           

SH: semi-honest; Mal.: malicious. |k| is the byte length of one party's key. PRG expansions are summed over all parties, dealer included. Bytes into the GPU
are keys loaded by a GPU evaluator or output shares delivered by a module. Mask shares and Beaver triples of the surrounding arithmetic are omitted; with
authentication, each such element costs 32 B per party instead of 8 B. Rounds are counted relative to the plain masked opening that every design performs.

operation in the pipeline while bytes cross its slowest links.                 (S1, S3, S8), and release no output before VERIFIED (S6;
Two further costs remain. The conservative O(n2) DCF of                        Sections V-D and V-G); (4) bind every randomness draw
Algorithm 8 is the only DCF our proofs cover; its interval gate                to one session, gate, role and use, so that local generation
costs 22,692 AES blocks at n = 61, against a projected 976 for                 does not open a replay path (S4, S5; Section V-D); and
an optimized DCF, so the compiler chooses among direct, LUT                    (5) leave four-lane exact linear algebra on the GPU while the
and interval gates by measured cost (Sections V-J and VIII-B).                 module generates correct triples (S7) and verifies openings
A host-module link of B bytes/s bounds the authenticated                       (Section VI-A).
output stream at B/32 elements/s, which motivates the L2-
adjacent placement (Section VI-A).                                                           V. VIGOR-DFA PROTOCOL DESIGN

   Implications. For sources (iii) and (iv) the semi-honest                       This section specifies the protocol run by the two parties
lesson still holds: distribution is the largest avoidable cost                 of Profile T: the flow (Section V-A), the representation, joint
(Observation 1), so DFA's local generation and generate-and-                   randomness and lifecycle state (Sections V-B to V-D), and
consume must stay, and FSS outputs must be authenticated                       the mechanisms that move values through the integrity chain
without multiplying DPF work. This leaves sources (i) and (ii)                 (Sections V-E to V-H). Nonlinear gates, refactoring, GPU
as the dominant costs (Observations 2 and 3). The analysis                     verification and PIR follow in Sections V-I to V-M; formal
yields five design rules that structure the rest of the paper:                 statements are collected in Section VII.
(1) authenticate FSS outputs by fresh resharing inside the
module, never by extra trees and never by authenticating                       A. Overview
host values (S2; Section V-F); (2) keep generation local                          High-level idea. In trusted DFA the protected module
and streamed, with separate generator and evaluator states
(Section V-E); (3) make the unavoidable check round sound                      replaces the dealer: it samples FSS keys locally and con-
and batchable by freezing bytes before challenges are drawn                    sumes each correction word as soon as it produces it [16].
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  13

                        TABLE III                                        B. Authenticated Representation
NOTATION USED IN THE PROTOCOL DESCRIPTION
                                                                            Field and MAC lanes. All protocol arithmetic is over Fp
Symbol              Meaning                                              with the Mersenne prime p = 261 - 1. The modules hold
Pb; host b; Tb
                    party b  {0, 1}; its untrusted host (CPU, OS,                                                                                                 $
µ, C                driver, GPU, memory, NIC); its protected module
p, Fp                                                                    t = 3 independent global MAC keys 1, 2, 3 - Fp, each
t                   public manifest and the finite circuit it fixes      additively split as j = 0,j + 1,j; host b holds only b,j,
j ; b,j             Mersenne prime 261 - 1 and the protocol field        which it needs to add public values to its tags. Party b holds
                    number of MAC lanes (t = 3)                          an authenticated value [x] as
[x]; [x]b           global MAC key of lane j (modules only); host
                    b's additive share of it                                                  [x]b = (xb, b,1, b,2, b,3),
b,j                 authenticated sharing of x; party b's tuple
K                   (xb, b,1, . . . , b,t)                                       x0 + x1 = x, 0,j + 1,j = jx (j  [t]),
                    tag share of party b in lane j, 0,j +1,j = j x
                    session key shared by T0 and T1 after setup          which is the SPDZ representation [24], [33] with three inde-
PRFK (, ·)          length-prefixed label (session, epoch, gate, pur-    pendent lanes. A canonical wire occupies four 64-bit words,
                                                                         i.e., 32 B per party before metadata. Every element is encoded
; ;                 pose, logical draw, block)                           as an unsigned 64-bit integer smaller than p; the module parser
                                                                         rejects noncanonical encodings instead of reducing arbitrary
n;                  joint draw: same label, same value in both mod-      integers modulo p, which keeps frozen bytes and checked field
                                                                         elements in one-to-one correspondence.
, , x               ules
CW(i); CWout        wire identifier; masked input x - r; masked             Why three lanes over a 61-bit field. The Mersenne
(sc, tc); (s~, t~)  output y + o                                         modulus lets the GPU compute exact products of canonical
                    DPF input length in bits; PRG seed length ( =        elements with native 64-bit multiplies and two folding steps
y~b                 128)                                                 (Section VI-E), so all 1+t lanes of authenticated linear algebra
; j                                                                      stay on standard integer datapaths. A single 61-bit tag is too
                    DPF target, payload in Fp, verified public query     weak: for Q  232 checked batches, t = 3 is the smallest
m; hb; cid          level-i correction word; output correction           lane count whose statistical term Q(2/p)t falls below 2-128
j,i; b,j            generator state of root c  {0, 1}; evaluator state   (Section VII-E), and every lane is paid for in GPU work
                    of Tb                                                (Section VIII-H).
e; dj               raw local output of the protected evaluator
                                                                            Why a field and not Z264 . The soundness proof divides
Q                   fresh common epilogue pads for the value; for        by a nonzero error coordinate and therefore needs a field
w                   lane j                                               (Section VII-E, Appendix C). The encoding is thus not bit-
                    batch size; frozen root of Tb; check identifier      identical to the Z264 arithmetic of FSS-compiled models [10],
                    challenge of lane j at batch position i; residual    [11]. VIGOR-DFA fixes the numeric contract in the manifest
                    of Tb in lane j                                      (fixed-point scale, signed encoding, exact toward-zero trunca-
                    value-error vector; tag-error vector of lane j in a  tion of Section V-I, magnitudes below p/2); a deployment that
                    checked batch                                        needs ring semantics must use a SPDZ2k-type backend [27]
                                                                         with its own proof.
                    number of checked batches in one execution
                                                                         C. Session Setup and Joint Randomness
                    LUT input width (Section V-I)
                                                                            Session setup. Each module authenticates its peer's identity,
VIGOR-DFA turns the module from a dealer into a dealer                   code and configuration measurement, role and freshness con-
that also verifies. Every wire carries an authenticated sharing          tribution. An authenticated key establishment then binds the
with t information-theoretic MAC lanes. The GPU performs                 ordered pair of identities, the roles 0 and 1, a fresh session
all linear algebra on these sharings but only ever produces              identifier, the epoch, the manifest hash Hash(µ), the field
candidate shares. Each module generates every correlation of             and tag parameters and the protocol version, and yields the
its party, authenticates every FSS output it computes, checks            session key K known only to T0 and T1. Any failure aborts.
every opening on frozen bytes and releases nothing before                We treat this step as an explicit setup assumption with error
verification.                                                            setup (Theorem 1) and propose no new attestation protocol;
                                                                         attestation certifies what runs inside a module, not what the
   Per-gate lifecycle. Every gate of the public circuit C fixed          GPU computes (Section II-D).
by the manifest µ passes through the same module commands
(Table IV). (1) With RESERVE_PREP, Tb reserves the gate's                   Labels and joint draws. All module randomness is
randomness labels in its one-time ledger and issues party-               derived as PRFK(), or with an equivalent KDF [74],
local authenticated preprocessing (masks, triples) to host b.            where  is an unambiguous, length-prefixed encoding of
(2) Host b's GPU computes candidate authenticated shares                 (session, epoch, gate, purpose, logical_draw, block). A logical
with local linear operations. (3) With FREEZE_BATCH and                  joint draw uses the same label in both modules and thus
CHECK_OPEN, the two modules freeze the submitted bytes                   yields the same value in T0 and T1 without communication;
and verify the masked openings the gate needs. (4) For a                 this is how both modules obtain identical DPF roots, cor-
nonlinear gate, EVAL_FSS consumes the verified opening,                  rection words, masks, triples, pads and challenges. Distinct
runs generate-and-consume inside Tb and returns a freshly
authenticated share. (5) FINAL_OUTPUT hands a masked
output and a bound certificate to an authorized recipient.
A failure in any step triggers ABORT, which poisons the
epoch. Each mechanism below enforces one design rule of
Section IV-C; Table III summarizes the notation.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                 14

1 RESERVE_PREP       2 issue party-local  3 FREEZE_BATCH                                      gate to ABORTED and poisons the whole epoch: outstanding
burn randomness ids       prep once       copy bytes, root hb                                 output responses are gated, no new challenge is derived, and
                                                                                              aborted reservations never return to a free list.
NEW                RESERVED    PREPARED                FROZEN
                                                                                                 Freeze semantics. Before any checking challenge is drawn,
entry of gate g                           4 CHECK_OPEN ok                                     Tb copies the exact submitted value and tag bytes into pro-
op, wires, type,                          0,j + 1,j = 0 j                                     tected storage, or spills them into AEAD-protected immutable
dims, table hash,                                                                             pages [75] bound to sequence numbers, exact lengths, gate
command order      RELEASED    CONSUMED                VERIFIED                               identifiers and a protected root. It hashes the complete de-
                                                                                              scriptor and these bytes into a frozen root hb, and the two
                     6 FINAL_OUTPUT        5 EVAL_FSS                                         modules agree on the ordered pair (h0, h1). A host's claim
                      bound certificate   consume once                                        that "this buffer has hash h" is not a freeze, and neither is
                                                                                              DMA completion. After challenge generation, Tb rereads only
  ABORTED (sink): invalid transition / failed check  poison epoch,                            authenticated frozen pages and never verifies one buffer but
release nothing, erase or re-attest; aborted ids never return to a free list                  consumes a later, host-modified one. This closes the time-
                                                                                              of-check-to-time-of-use window (S3) that exists whenever
command            abort path  lifecycle  check-bound   released                              checked data live in host or GPU memory.

Fig. 7. Per-gate lifecycle enforced by the one-time ledger of Tb. Solid                          Release certificates and the guard. A release certificate
arrows are the only permitted transitions, each triggered by the named module                 binds the session, epoch, gate, recipients, output encoding or
command (Table IV). For gates without an FSS evaluation (Beaver differences,                  hash and terminal status. A missing peer acknowledgement can
public and masked outputs), an accepted CHECK_OPEN also records the                           cause an abort, but it never authorizes output under a different
consumed preprocessing as CONSUMED; FINAL_OUTPUT then moves an                                transcript. The release guard is a small state machine in front
output gate to RELEASED. Any other transition or any failed check moves                       of the module's output path (Section VI-B); its enabling inputs
the gate to ABORTED, poisons the epoch and keeps the release guard closed.                    originate from the protected checkers and the ledger, never
                                                                                              from host-writable registers, so a host cannot open it by writing
roots, pads, triple components, challenge lanes and rejection-                                a status bit (S6). Resetting the guard is not a secure session
sampling retries receive distinct labels. Two rules are easy                                  reset.
to get wrong. The local role must not be appended to a joint
draw, since T0 and T1 would then generate two unrelated DPF                                      Reboot and rollback. After a reboot, either a separately
instances whose outputs no longer add up; and the logical                                     justified trusted monotonic service preserves freshness [72],
root-0 and root-1 draws of one DPF must be different draws.                                   [73], or the old master key is irrecoverably erased and a freshly
Since labels name session, epoch and gate, the ledger detects                                 attested session is required. A host-controlled counter file is
replayed or misrouted material (S4, S5). A uniform element of                                 not anti-rollback protection, because the host can restore an
Fp is obtained by rejection sampling: take 61 pseudorandom                                    old copy and replay old masks (S4).
bits and reject the single value p, which occurs with probability
2-61; a bounded implementation aborts when its retry budget                                   E. Malicious Generate-and-Consume
is exhausted instead of introducing a silent bias.
                                                                                                 From semi-honest to malicious GaC. Algorithm 3 inter-
   Authenticated correlations. To share a protected value v,                                  leaves Algorithms 1 and 2 with the three separate states of
                                                                                              Section IV-B: two generator states on the target path, started
                                                                                           $  from t0 = 0 and t1 = 1, and an evaluator state on the query
                                                                                              path, started from its own root seed and the fixed control bit
the joint sampler runs AuthShare: it samples v0 - Fp and                                      b, never from a later generator state. Each correction word is
                                                                                              computed from the expanded children of the two generator
                                                                                    $         seeds and the target bit i, applied to the generator states
                                                                                              under their old bits tc and to both evaluator children under
sets v1 = v - v0, independently samples 0,j - Fp and sets                                     the evaluator's old bit t~, and erased only after that use; t · s
1,j = jv - 0,j for j  [t], and gives party b only its tuple                                   denotes a conditional XOR. The hardware keeps the two state
                                                                                              sets in distinct contexts (Section VI-C), and the per-level work,
                                                                         $                    which still duplicates generation in both modules, is accounted
                                                                                              in Table II.
[v]b. A multiplication triple samples a, b - Fp, computes c =
ab correctly inside the protected boundary and authenticates                                     Inputs and outputs. The query x is read from a verified
all three values independently (S7); a matrix triple satisfies the                            masked opening of the same gate, never from unchecked host
actual equality C = AB for its declared dimensions. Because                                   data: for instance the opened c of an interval gate, whose
both modules derive the same correlations from joint labels,                                  prefix DPFs are queried at c (Algorithms 6 and 8), whereas
preprocessing crosses no network link.                                                        in a LUT gate the opened u only permutes the table index
                                                                                              while EvalAll visits every a (Algorithm 5). The target 
D. One-Time Ledger and Release Guard                                                          and payload  come from the gate's protected preprocessing
                                                                                              record, so they are joint draws or joint functions of joint draws
   Ledger states. Each module keeps an authoritative pro-                                     (Section V-K). By Theorems 2 and 3, the raw outputs satisfy
tected ledger that binds every gate to its operation, predecessor
and output wires, numeric type, table or model hash, public di-
mensions and allowed command sequence. A gate transaction
moves only along NEW  RESERVED  PREPARED 
FROZEN  VERIFIED  CONSUMED  RELEASED
(Fig. 7). Reservation burns the gate's randomness identifiers
before any preprocessing share is issued, so no label is ever
issued twice. PREPARED lets the module issue the authorized
party-local preprocessing exactly once; it is not permission
to release an unchecked result. CONSUMED records the
one-time use of verified openings and preprocessing, and
RELEASED records that the result left the module under a
certificate. Any invalid transition or failed check moves the
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                15

Algorithm 3 Malicious generate-and-consume with fresh au-                        Algorithm 4 Freeze-before-challenge authenticated opening
thentication (GaC-Auth) inside Tb                                                (CheckOpen) inside Tb

Input: role b  {0, 1}; gate label ; public query x  {0, 1}n                      Input: descriptor and nonempty ordered list of expected wires
     from the gate's frozen, verified opening; target   {0, 1}n and
                                                                                      (i)i[m]; host b's tuples (xb,i, b,j,i)i[m], j[t]; key shares
     payload   Fp from the protected record of ; session key K;                       (b,j )j[t]
     global keys 1, . . . , t                                                    Output: verified openings (zi)i[m] with bound certificates, or abort
Output: [y]b = (yb, b,1, . . . , b,t) with y0 + y1 =  · 1[x = ] and               1: if metadata, field encoding, gate order or length mismatch the
     0,j + 1,j = j (y0 + y1)
 1: if gate  is not VERIFIED in the ledger then                                       ledger then
 2: abort and poison the epoch
                                                                                  2: abort and poison the epoch

                                                                                 3:  Step 1: freeze, then agree on both roots

3:  Joint draws: identical labels in T0 and T1, no role appended                 4: copy the exact bytes into protected SRAM or sealed AEAD
                                                                                    pages; hb  Hash(descriptor, frozen bytes); mark FROZEN
4: s0  PRFK (, root0); s1  PRFK (, root1); t0  0; t1  1
5: (s~, t~)  (sb, b)
                                                           separate evaluator    5: exchange (hb, cid ) with T1-b; abort unless both hold the same

6: for i = 1 to n do                                                             (h0, h1) and cid

7:  (Gen) both roots on the target path; updates use the old tc                  6:  Step 2: reconstruct candidates inside the modules
      (sLc ,   L      R    R
8:                                 G(sc)  for  c     {0,  1}                     7: exchange the frozen value shares (xb,i)i[m] with T1-b
              tc ,  sc ,  tc )
9: a  i; keep  a; lose  1 - a                                  L  0, R  1        8: zi  x0,i + x1,i for i  [m]     not exposed to the host
       CW           lose        lose
10: s  s0  s1                                                                    9:  Step 3: internal challenges, only after both freezes

      CW,L          L           L              CW,R       R    R                 10: j,i  PRFK (chk, h0, h1, cid , j, i) for j  [t], i  [m]
11: t           t0  t1  a  1; t                       t0  t1  a
                          keep         CW keep            CW,keep
12: (sc, tc)  sc  tc · s , tc  tc · t                               , c  {0, 1}  11:  Step 4: per-lane residuals from frozen pages only
                                                                                 12: b,j  i=1 m j,i (b,j,i - b,j zi) for j  [t]
13:  (Eval) own query path; corrections use the old t~                           13: exchange (b,j )j[t] with T1-b
14: (s^L, t^L, s^R, t^R)  G(s~)
                                                                                 14:  Step 5: decide and release
15: (s^L, t^L)  s^L  t~· sCW, t^L  t~· tCW,L
                                                                                 15: if 0,j + 1,j = 0 for every j  [t] then
16: (s^R, t^R)  s^R  t~· sCW, t^R  t~· tCW,R                                     16: agree on output digest and status; mark VERIFIED, resources

17: (s~, t~)  (s^xi , t^xi )                                                         CONSUMED

18: erase CW(i) = (sCW, tCW,L, tCW,R)  after its evaluator use                   17: return (zi)i[m] with certificates bound to session, epoch,

19:  (Gen) output correction from the final generator states                     gates and output hash
20: uc  H(sc) for c  {0, 1}; CWout  (-1)t1 ( - u0 + u1)
21:  (Eval) raw share, never exported                                            18: else
22: y~b  (-1)b H(s~) + t~· CWout ; erase sc, tc, CWout
23:  (Epilogue) fresh uniform pads, distinct labels per output wire              19: release no candidate value; poison the epoch; return one

24:   PRFK (, pad0); j  PRFK (, padj) for j  [t]                                 generic failure status
25: yb  y~b + (-1)b
26: b,j  j yb + (-1)bj for j  [t]                                                reconstructed value is the sum of the per-party products jyb;
27: mark  CONSUMED; erase y~b, , 1, . . . , t, (s~, t~)                          the pad j hides jyb from host b, which knows yb and could
28: return [y]b to the output FIFO behind the release guard                      otherwise divide it out. The pad  rerandomizes the raw DPF
                                                                                 share, so no host ever sees y~b. The cost is one raw DPF
y~0 + y~1 =  · 1[x = ], but y~b never leaves the module:                         computation, three field multiplications and four fresh pads
the epilogue lines of Algorithm 3 replace it with a freshly                      per party and output, and the output is a 32 B tuple.

authenticated tuple. For full-domain uses such as LUT gates                         API restriction. The epilogue accepts only results com-
and PIR, the evaluator lines become the depth-first EvalAll                      puted inside the module, namely the DPF, DCF, LUT, interval
traversal of Algorithm 2; each CW(i) then stays in protected                     and direct gates of Sections V-I and V-J and the PIR reductions
registers until its last evaluator use, which costs O(n) words                   of Section V-M, or results from an explicitly verified backend
                                                                                 such as the frozen-operand Freivalds check of Section V-L.
and is covered by the same node-by-node coupling.                                There is no authenticate(host_value) entry point.
                                                                                 With one, the module would become a MAC oracle: a ma-
F. Fresh Authentication Epilogue                                                 licious host could obtain valid tags on any value it wishes
                                                                                 to open, and CheckOpen would accept the forgery with
   Construction. Let y~0, y~1 be raw local shares computed                       probability one (S2). Since the trusted boundary excludes the
inside the two protected evaluators, with y~0 + y~1 equal to the                 GPU SMs and memory, a malicious-secure extension must
intended gate value. Both modules derive fresh common pads                       never compute an unchecked result on the GPU and ask the
                                                                                 module to authenticate it.
                         $
                                                                                 G. Freeze-Before-Challenge CheckOpen
, 1, . . . , t - Fp from joint labels that are distinct for every
output wire, and Tb returns                                                         Role. Openings are the only places where a value produced
                                                                                 by the untrusted GPU becomes public or feeds a protected
 yb = y~b + (-1)b, b,j = j yb + (-1)bj (j  [t]).                                 gate: the masked differences of every multiplication, the
                                                                                 masked inputs of every FSS gate and the masked outputs.
The pads cancel in y0 + y1 and in 0,j + 1,j = j(y0 +                             CheckOpen (Algorithm 4, Fig. 8) is a SPDZ-style batched
                                                                                 MAC check [24], [33] rebuilt for a verifier that reads its inputs
y1), so the result is an authenticated sharing of y~0 + y~1, and                 from untrusted memory (S1, S3). All peer messages use the
                                           F1+t                                  protected channel, and only an accepted batch releases z with
each  party's  tuple      is  uniform  on            whatever  the  gate  value  bound certificates.
                                             p

and the global keys (Theorem 5). Fresh pads make this hold

jointly across outputs; correlations created by later arithmetic

are handled by the circuit simulation of Theorem 1.

Why it replaces tag trees. Instead of t further DPF trees

with payloads j, the epilogue exploits the linearity of

the MAC. Because Tb knows the global j, the tag of the
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                   16

              Module T0               Module T1                                                                                    unchecked masked opening, and a checkpoint precedes every
                                                                                                                                   input-dependent nonlinear output and every final release, since
x0,i, 0,j,i   check descriptor        check descriptor       x1,i, 1,j,i                                                           blindly delayed checking is not justified. Larger batches amor-
+ descriptor                                                 + descriptor                                                          tize metadata and round trips but increase staging memory and
                                                                                                                                   first-result latency (costs in Section VIII-C).
              FREEZE: root h0 1 FREEZE: root h1
              (copy / AEAD spill)     (copy / AEAD spill)
TOCTOU:
overwriteHost 0: OS, driver, GPU (corrupted)h0, cidh1, cid
                                                                                                 Host 1: OS, driver, GPU (honest)
DMA buffer    x0,i                 2  x1,i                                                                                         H. Inputs, Arithmetic, and Outputs

 ignored: T0                                                                                                                          Fig. 9 specifies the four protocols that carry values between
rereads only                                                                                                                       input owners, GPUs, modules and recipients; three points of
frozen pages zi = x0,i + x1,i                                                                                                      rationale are not visible in the box.
                                      zi = x0,i + x1,i
              (not sent to host)      (not sent to host)                                                                              Inputs. The difference  is uniform for a uniform r, so
                                                                                                                                   the hosts learn nothing about x. Both modules bind one , so
              after both freezes:     after both freezes:                                                                          a corrupt owner cannot feed the two parties different inputs
                                                                                                                                   (S9), and its input is extracted as x = r +  (Definition 2).
              j,i = PRFK (chk, 3 j,i = PRFK (chk,                                                                                  For committed inputs such as preapproved model weights, a
              h0, h1, cid, j, i)      h0, h1, cid, j, i)                                                                           host-declared hash does not suffice; the loader hashes exactly
                                                                                                                                   the bytes it shares. This variant lets the modules see the input,
              0,j = i j,i · 4 1,j = i j,i ·                                                                                        which Profile T permits (Section III-A); VIGOR-DFA does
              (0,j,i - 0,j zi)        (1,j,i - 1,j zi)                                                                             not claim to hide inputs from its trusted modules.

              0,j                     1,j                                                                                             Arithmetic. Multiplication follows Beaver [32] with au-
                                                                                                                                   thenticated triples. An authenticated matrix product costs the
 if accepted 0,j + 1,j = 0 zi, certificate accept iff j: 5 0,j + 1,j = 0  if accepted accept iff j: zi, certificate                GPU 2(1 + t) plain products plus the public DE, which is
              else                             else                                                                                why authenticated linear algebra, rather than DPF evaluation,
              ABORT: poison           ABORT: poison                                                                                dominates the malicious cost (Section IV-A).
              epoch; no release       epoch; no release
                                                                                                                                      Outputs. The recipient accepts  only with matching cer-
host I/O      protected peer channel                 attack  TCB                                                                   tificates from both modules, so integrity toward a client comes
                                                                                                                                   from these certificates, never from MAC tags.
Fig. 8. Freeze-before-challenge CheckOpen between the two modules.
Challenges j,i are derived only after both frozen roots are agreed, and Tb
rereads only its frozen pages, so a host that overwrites its DMA buffer after

the freeze changes nothing that is checked or consumed.

   Independent challenge lanes. Let e be the value-error                                                                           I. Authenticated Nonlinear Gates
vector of a batch and dj its tag-error vector in lane j, i.e., the
differences between the submitted and the prescribed tuples.                                                                          Nonlinear layers of FSS-compiled models reduce to lookups
The freeze fixes (e, dj) before any j,i exists, so a host cannot                                                                   in small public tables and piecewise functions selected by
place its errors in the kernel of a challenge (Appendix C).                                                                        interval tests [9]-[11]. In the semi-honest DFA design, both
Each lane has its own challenge vector j. The complete                                                                             evaluate a DPF or DCF key on a masked input and pass the
residual of lane j is j, dj - je, which for e = 0                                                                                  raw output shares onward [16]. A malicious host can shift the
vanishes with probability below 2/p; independence across                                                                           masked input before it selects the DPF path, and it can modify
lanes multiplies these bounds to (2/p)t (Theorem 6). A shared                                                                      the raw outputs, which carry no MAC. VIGOR-DFA closes
vector collapses the product to one lane, and tag-only errors                                                                      both gaps with one template (Fig. 10): (1) mask the authen-
escape with probability 1/p without changing an opened value                                                                       ticated input with joint protected randomness (Section V-C);
(Section VII-E, Appendix C).                                                                                                       (2) open the masked value with CheckOpen (Algorithm 4),
                                                                                                                                   so the value that selects the path is verified and frozen;
   Key hiding and failure handling. The bound relies on                                                                            (3) evaluate the FSS gate inside Tb by generate-and-consume
the hidden-key invariant of Lemma 1: until the first accepted                                                                      (Algorithm 3); and (4) authenticate and reshare the raw share
wrong opening, the honest key shares stay uniform given the                                                                        with the epilogue (Section V-F). The host sees only a uniform
corrupt host's view. CheckOpen preserves it in three ways.                                                                         masked opening and fresh authenticated tuples, and no host-
Candidates, challenges and residuals never leave the modules.                                                                      supplied value is ever authenticated, which defeats scenario
The zero tests of all lanes are aggregated into one generic                                                                        S2 (Table I).
failure status that exposes no residual, challenge, key or data-
dependent diagnostic. A failure poisons the epoch and forbids                                                                         Small XOR-masked LUT. Algorithm 5 evaluates an ap-
retries with the same material, which rules out an adaptive                                                                        proved public table T with 2w field entries on a w-bit input
key-learning sequence within an epoch.                                                                                             given as authenticated, certified-Boolean bits. The sampler
                                                                                                                                   draws a fresh uniform r  {0, 1}w once and uses it twice: for
   Traffic and batching. Per batch of m elements, the modules                                                                      the authenticated bits [ri] and as the target of the joint DPF for
exchange two vectors of m field values and two vectors of t                                                                        (r, 1). The parties open u = x  r in one CheckOpen batch,
residuals plus authenticated metadata. Tags never cross the                                                                        both modules reject a non-Boolean or mismatching vector, and
peer link, but every local tag must be read by its module, so                                                                      Tb scans the full domain in a declared fixed order,
the host-to-module transfer of 32 B per element can remain
the bottleneck (Section VI-G). Because the value shares are                                                                        y~b =           T [a  u] · DPF.Eval(kb, a).
frozen before they are sent, root agreement and value ex-
change can share one message, and our latency model charges                                                                               a{0,1}w
two peer round trips per batch. Only independent openings
are batched: a dependent nonlinear gate never consumes an
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                      17

Input Input           input x of endpoint O for wire                                 Multiplication Mult                    authenticated Beaver triples
                                                                                     Scalar [z] = [x] · [y]:
                                                                                  $
                                                                                     1: T0, T1: reserve a fresh triple ([a], [b], [c]) from joint draws, with c =
1: T0, T1: reserve label  ; joint draw r - Fp and [r]b 
   AuthShare(r); issue [r]b to host b once.                                          ab computed inside the protected boundary; issue party b's tuples to

2: T0, T1: send the complete r only to O over its authenticated confiden-            host b once.

tial channel.                                                                        2: host b: [d]  [x] - [a] and [e]  [y] - [b] with Lin.
                                                                                     3: (d, e)  CheckOpen([d], [e]), batched with the independent openings
3: O: send the canonical, authenticated  = x - r to T0 and T1.

4: T0, T1: confirm over the protected channel that both hold the same                of the layer.

and bind it to ; otherwise abort. Tb then hands the bound  to host                   4: host b: zb  cb + d bb + e ab + 1[b = 0] de.
b.                                                                                   5: host b: z,b,j  c,b,j + d b,b,j + e a,b,j + b,j de for j  [t].

 5: host b: xb  rb + 1[b = 0] ; b,j  r,b,j + b,j  for j  [t].                        Matrix [Z] = [X][Y ] with declared dimensions:
Extraction: a corrupt owner's input is x = r + . Committed inputs:
                                                                                     6: T0, T1: reserve ([A], [B], [C]) with C = AB computed inside the
a protected loader verifies the authorized commitment over the frozen
canonical stream, then runs AuthShare on the exactly decoded values.                    protected boundary; never expose both A and B to a GPU.
                                                                                     7: D  CheckOpen([X] - [A]); E  CheckOpen([Y ] - [B]).

Linear Lin            local, on host b's GPU                                         8: host b: Zb  Cb + D Bb + Ab E + 1[b = 0] DE.
                                                                                     9: host b: Z,b,j  C,b,j + D B,b,j + A,b,j E + b,j DE for
1: [x] + [y]: add the value shares and each of the t tag shares.
                                                                                        j  [t], preserving the order of every matrix factor.
2: c · [x] for public c: multiply the value share and every tag share by c.

3: [x] + c for public c: x0  x0 + c (party 0 only); b,j  b,j + b,j c                 Notation: in bb and b,b,j the first b names the triple's second component
   for both b and all j  [t].
                                                                                     and the subscript names the party (implementations use named fields);

4: Tensors: apply steps 1 to 3 elementwise to the value array and to each            ·,b,j is party b's lane-j tag matrix.

of the t tag arrays.                                                                 Invariants shared by all four protocols

Output Out            private output y for client O                                  · Every mask and triple is a one-time joint draw bound to session, epoch,
                                                                                        gate and purpose, and is issued only from PREPARED (Fig. 7).
1: T0, T1: joint draw a fresh [o] as in step 1 of Input; send the complete
                                                                                     · Every opening is a CheckOpen call on frozen bytes (Algorithm 4); no
o only to O.                                                                            opened value feeds a protected gate or a release before it is VERIFIED.

2: host b: []  [y] + [o] with Lin.                                                   · Outputs of host b's GPU are candidate shares; no module ever authen-
3:   CheckOpen([]); the release guard opens only for a VERIFIED                         ticates them.

batch.

4: Tb: send  and its release certificate (session, epoch, gate, recipients,
   output hash, status) to O.

5: O: verify both certificates for the same  and output y =  - o;

    otherwise abort.
Public outputs: y  CheckOpen([y]). Never hand O both parties' tags:

0,j + 1,j = j y with a known y = 0 reveals j .

Fig. 9. Authenticated input, linear, multiplication and output protocols of VIGOR-DFA, written for party Pb. Steps labeled T0, T1 or Tb run inside the
protected modules; steps labeled host b run on the untrusted GPU and yield only candidate shares until the next CheckOpen. With honest messages the
protocols realize their operations exactly; otherwise they select an allowed input, preserve the computation or abort, except with the probability bounded in
Theorem 6 (Theorem 7).

By Theorem 2, the evaluations sum to one only at a = r, so                           and auxiliary share is derived jointly from that mask, while
y~0 + y~1 = T [r  u] = T [x]; since XOR with a fixed x is a                          distinct DCFs keep independent coins. The conservative DCF
bijection on w-bit strings, u is uniform given x (Theorem 10).                       evaluates n(n + 1)/2 path levels per threshold; its cost, and
In EvalAll mode the w correction words stay in protected                             that of a projected O(n) DCF [9], [15] that Theorem 4 does
registers until their level is fully expanded, so no key is                          not cover, are in Table VII.
materialized outside Tb. Besides the w XOR products (one
batched multiplication round when the bits exist; otherwise                             Piecewise polynomials. Activation and normalization func-
bit decomposition is charged to the gate), the gate needs one                        tions are approximated by low-degree polynomials on a public
batched opening, 2w-1 internal tree expansions and a 2w-term                         partition [10], [76], [77]. The parties select coefficients [a¯j] =
field reduction: small tables are practical, full-domain tables
over 64-bit inputs are not (Table VII).                                                 i ai,j[si] locally (Lin, Fig. 9) and apply Horner's rule with
                                                                                     d authenticated products, independently of the number m of
   Shifted intervals. For a proper nonempty public interval                          pieces. Exactly one indicator of a disjoint exhaustive partition
[a, b)  [0, p) (here a, b are endpoints, not party indices),                         is one, so Theorem 7 yields the active polynomial; rescaling
Algorithm 6 opens c = x + r mod p for a fresh field mask r,                          is inserted where the manifest specifies it (Algorithm 10).
and Tb derives from the same r                                                       Approximation error of the approved coefficients is distinct
                                                                                     from the cryptographic correctness of Theorems 10 and 11,
L = (a + r) mod p, H = (b + r) mod p,  = 1[L > H].                                   which concerns the declared finite arithmetic.

With conservative DCFs for thresholds L and H (Algorithm 8;                             Exact comparison, bit decomposition and truncation.
orientation 1[c < ], payload 1, independent coins) and a                             The LUT input, exact threshold comparisons and toward-zero
sharing of the wrap bit , the raw share s~b = b+DCFH (c)b-                           signed truncation need canonical bits, which Algorithms 9
DCFL(c)b goes to the epilogue. Translation by r maps [a, b)                          and 10 (Appendix D) derive with authenticated arithmetic
onto the circular half-open interval from L to H (L = H                              alone (Theorems 8 and 9) [78]-[80].
since 0 < b - a < p): the indicator is 1[c < H] - 1[c < L]
if L < H and 1 + 1[c < H] - 1[c < L] if the interval wraps,                             Why exact circuits are a fallback. Their carry chains can-
so Theorem 4 gives s~0 + s~1 = 1[a  x < b] (Theorem 11).                             not be shortened by batching: Algorithm 9 performs 2n = 122
Empty and full intervals are public constants. A partition may                       dependent multiplications for n = 61, hence 2n + 1 = 123
share one mask and one opening if every endpoint, wrap bit                           sequential verified openings, and exact truncation chains two
                                                                                     decompositions and a comparator (Table VII). At two round
                                                                                     trips per verified opening (Section V-G), the 123-round chain
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                        18

(a) Authenticated LUT (w-bit input)                                (b) Shifted interval with two DCFs                        (c) Direct protected gate

[xi ]b     [ui] = [xi] + [ri] - 2 [xiri] host / GPU                [x]b             [c] = [x] + [r] (local)  host / GPU            [x]b            [c] = [x] + [r] (local)     host / GPU
                                                      (untrusted)         [r]b                               (untrusted)                  [r]b                                 (untrusted)

       [ri ]b                          [ui ]b                                                         [c]b                                                         [c]b

       joint sampler         CheckOpen(u)        T1-b                       joint sampler    CheckOpen(c)         T1-b              joint sampler              CheckOpen(c)       T1-b
    fresh r  {0, 1}w        freeze, verify MACs                             fresh r  Fp    c = x + r mod p                           fresh r  Fp             c = x + r mod p
                            check ui  {0, 1}                           L = (a + r) mod p   freeze, verify MACs                     auth. share [r]           freeze, verify MACs
       auth. bits [ri]                                                 H = (b + r) mod p                                           r kept inside Tb
    DPF target (r, 1)                                                      = 1[L > H]

               kb (GaC)                u                                         DCF keys, b          c                                         r                  c

    y~b = a T [a  u] · DPF.Eval(kb, a)                               s~b = b + DCFH (c)b - DCFL(c)b                                x = c - r  v = g(x), approved g
       fixed-order scan of all a  {0, 1}w                          two DCFs, both thresholds from the same r                           plaintext x stays inside the TCB

protected                              y~b                         protected                          s~b                    protected                                    v
module Tb                       Epilogue                           module Tb                   Epilogue                      module Tb                         AuthShare(v)
                            fresh pads , j                                                 fresh pads , j                                                    fresh v0 and t tags

 host sees only u           [T [x]]b (32 B)                            Horner, d products  [1[a  x < b]]b                     plaintext x                       [g(x)]b (32 B)
   and fresh tuples                                                         [P (x)]b                                            never leaves Tb

         (a) 1 opening, 2w - 1 expansions                                           (b) 1 opening, 2 DCFs                                       (c) 1 opening, O(1) field ops

         host / GPU of Pb (untrusted)          protected module Tb (TCB)                   data path              one-time material (same mask r)            protected peer channel

Fig. 10. Authenticated nonlinear gates in VIGOR-DFA. (a) Small XOR-masked LUT (Algorithm 5): the XOR-masked bit vector u is opened by CheckOpen
and Tb scans the full public domain in a fixed order. (b) Shifted-interval indicator and Horner polynomial (Algorithm 6): one field opening c = x + r serves
both translated thresholds L and H, which derive from the same mask. (c) Direct protected gate (Section V-J): the module recovers x = c - r inside its
boundary and returns a fresh sharing of g(x). In all three cases the host submits only authenticated shares and receives only freshly authenticated outputs;
raw FSS shares, DPF keys and, in (c), the plaintext x never leave Tb.

Algorithm 5 Authenticated small XOR-masked LUT (LUT-                                          Algorithm 6 Authenticated shifted intervals and piecewise
Auth) for party b                                                                             polynomial (Interval-Auth) for party b

Input:   authenticated      bits  [x1]b, . . . , [xw]b             of  an  unsigned   w-      Input: [x]b; public breakpoints 0 = 0 < 1 < · · · < m = p

                                                                                        w
    bit  x,    certified  Boolean;        approved  public                table  T    F2              with m  2; public coefficients ai,j  Fp of Pi(x) =

    bound in µ by its hash; gate identifier gid ; role b                                p                    d    ai,j xj ;
                                                                                                             j=0
                                                                                                                             gate  identifier      gid ;  role  b

Output: [y]b with y = T [x]                                                                   Output: [y]b with y = Pi(x) for the unique i such that i 

1: Tb: RESERVE_PREP for gid ; abort on any descriptor or                                              x < i+1

    table-hash mismatch                                                                                                                                   $
                                                                                              1: Tb: RESERVE_PREP for gid ; r - Fp by one joint draw
2:  Joint preparation inside Tb (same r in T0 and T1)                                                 (rejection sampling); issue [r]b  AuthShare(r) once
        $
3:  r      {0,    1}w   by  one  joint    draw   with              label  (gid , mask)        2: c  CheckOpen([x] + [r])                                         c = x + r mod p
       -
4: issue [ri]b  AuthShare(ri) to host b once, for i =
                                                                                              3:  Indicators inside Tb; every endpoint and wrap bit
    1, . . . , w
                                                                                                      derives from the same r
5: bind the joint DPF generator of (, ) = (r, 1) to gid 
                                                                                              4: for i = 0 to m - 1 do

    never resampled                                                                           5: Li  (i + r) mod p; Hi  (i+1 + r) mod p

6:  Masked opening (host b with Tb)                                                           6: i  1[Li > Hi] with a sharing (i,0, i,1)

7: for i = 1 to w do                              independent: one batch                      7: s~i,b  i,b + DCFHi (c)b - DCFLi (c)b                                              GaC

8: [ui]b  [xi]b + [ri]b - 2 [xiri]b                                                  Mult     8: [si]b  Epilogue(s~i,b)                                    si = 1[i  x < i+1]

9: u  CheckOpen([u1], . . . , [uw])                                         u=xr              9:  Coefficient selection and Horner evaluation (host b,

10: if some ui / {0, 1} or T0, T1 hold different u then                                           authenticated arithmetic)
                                                                                              10: for j = 0 to d do
11: abort                                                                                     11: [a¯j ]b  i=0 m-1 ai,j [si]b

12:  Full-domain scan inside Tb in fixed public order; kb is                                                                                                                 local, Lin

    streamed by GaC and never materialized                                                    12: [y]b  [a¯d]b

13: y~b  0                                                                                    13: for j = d - 1 down to 0 do
14: for a  {0, 1}w in lexicographic order do  EvalAll, DFS
                                                                                              14: [y]b  [y · x]b + [a¯j]b                                                        Mult
15: y~b  y~b + T [a  u] · DPF.Eval(kb, a)
                                                                                              15: rescale exactly where µ specifies (Algorithm 10)
16: [y]b  Epilogue(y~b)                                                    Section V-F
                                                                                              16: return [y]b
17: return [y]b

alone would take about 17.2 s on WAN. A valid one-round                                       J. Direct Protected Gates and Cost-Aware Compilation
candidate therefore always wins under the cost rule below, and
exact circuits are used only when no such candidate meets the                                    The direct protected gate. After a verified opening c =
gate's contract, with their cost charged to any LUT whose                                     x + r, each module holds c and r and can compute x = c - r
input bits do not yet exist.                                                                  inside its boundary, evaluate an approved deterministic gate
                                                                                              g, and return a fresh authenticated sharing of g(x) through
                                                                                              AuthShare (Fig. 10(c)). This is secure in the same model and
                                                                                              with the same output simulation as the FSS gates, since the
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                        19

host again receives a fresh, independently uniform value and          Joint, not marginal, distributions. A gate's preprocessing
tag tuple (Theorem 5), provided the module's observable trace      contains correlated objects: the mask, its bits, DPF or DCF
while computing g meets the same simulatability assumption         targets, wrap bits and auxiliary shares. If a gate needs targets
(trace in Theorem 1). Concretely, fetching T [x] from host         r and r+1, resampling each uniformly keeps the marginals but
memory or running in x-dependent time would leak x, so             destroys their unit difference; drawing L and H of Algorithm 6
approved direct gates run from protected memory in data-           independently likewise yields a wrong indicator. The refactor-
independent time. A direct gate needs one verified opening,        ing is valid exactly under the conditions of Lemma 2: the map
two AES blocks and five field multiplications; our model           is a bijection for the fixed context and all auxiliary material
estimates 1,800 M gates/s, above every FSS realization in          is regenerated from the recovered mask by the unchanged
Table VII.                                                         sampler. For example, Algorithm 6 may draw L uniformly,
                                                                   set r = L - a and derive H and  from that r, but may not
   Cost-aware selection. For each nonlinear gate shape, the        draw L and H independently.
compiler measures or calibrates a cost tuple (latency, bytes,
protected memory, field operations, PRG calls) for the direct         Noninvertible maps and truncation. For unsigned trun-
gate, a small XOR LUT, an interval or polynomial FSS gate,         cation, the sampler R = 2hA + U of Lemma 3 makes the
and a separately proven malicious backend. It rejects candi-       DFA rule (shift left, fill the low bits uniformly [16]) exact;
dates that violate the gate's semantic and security contract       signed shifts, nonuniform masks and other moduli need their
(the exact finite function, encoding and rescaling fixed by        own samplers.
µ under the profile in force) and selects the least measured
or calibrated end-to-end cost among the rest, accounting for       L. Verified GPU Matrix Products
dependency depth and transport; checks are batched under the
rule of Section V-G.                                                  Authenticated linear layers need no extra verification: a

   Why FSS stays in the datapath. If the direct gate is at         GPU deviation that changes a value is caught at the next
least as cheap under Profile T, why keep DPF generation            CheckOpen, before the result enters a protected gate or a
and evaluation in the module? (i) Compatibility. Sigma- and
Orca-style toolchains [10], [11] compile nonlinear layers into     release, except with the probability bounded in Theorem 6.
masked-input FSS gates, and Profile U (Section III-E) runs
the circuit through an established malicious backend whose         A module that must consume a GPU-computed matrix before
DPF keys the accelerator evaluates as party-local data; there
the direct candidate is invalid because the hardware is not        any opening, however, must not accept it on the host's word,
trusted with x. One DPF datapath serves both profiles and
the untrusted-mode DFA workloads. (ii) Full-domain scans.          which would reintroduce the forgery oracle of scenario S2. For
PIR and small-LUT gates are data-independent, fixed-order
scans that the pipelined DPF units execute at one iteration        this case Algorithm 11 (Appendix D) is an optional frozen-
per cycle (Section VI-B), so both profiles reuse one engine;
this is a reuse argument, not evidence that the DPF form is        operand Freivalds check [30], in the spirit of Slalom [31] but
the fastest option under Profile T (Section V-M). (iii) Short-
lived sensitive state. FSS keeps long-running evaluation state     bound to the ledger.
pseudorandom (seeds and correction words), and index- or
input-dependent state short-lived. We treat (iii) only as defense     Permitted uses and check. The check applies only when
in depth against physical and microarchitectural threats that
Profile T excludes; no theorem depends on it, and since each       exposing the operands to that GPU is already allowed, as in
module holds c and r, FSS gains no formal confidentiality over
the direct gate (Section IX). The evaluation reports direct-only,  public-by-party-local matrix products; it never permits expos-
FSS-only and compiler-selected default configurations side by
side (Section VIII-H).                                             ing global secret triple masks, which are generated inside the

                                                                   TCB (Section V-H). The module binds the exact operand bytes

                                                                   A      Fm×k  and  B    Fk×n   to  their   authoritative  records  and

                                                                            p               p

                                                                   freezes the claimed C (Section V-D); only then does it draw s

                                                                   independent  secret  uniform  v    Fnp ,  test  Cv  ?  A(Bv)  inside

                                                                                                                       =

                                                                   the protected verifier, and consume only the verified frozen

                                                                   bytes of C (VERIFY_MATRIX in Table IV). If the GPU also

                                                                   transforms tag arrays, their tag equations are verified too.

                                                                      Soundness and cost. Theorem 12 bounds acceptance of a
                                                                   wrong product by p-s, and QF calls add QF /ps to Theorem 1.

                                                                   The check is disabled in all evaluated configurations; enabling

                                                                   it adds implementation obligations (Table VI) and this error

                                                                   term.

K. Distribution-Preserving Refactoring                             M. Versioned-Snapshot PIR

   DFA decouples DPF generation from protocol preprocessing           In DPF-based two-server PIR (Eq. (2)), a malicious server
by sampling the target directly as a uniform value and recover-    can return a wrong share, which the client silently reconstructs
ing the mask r through g-1 when the protocol's transformation      into a wrong record, or answer from a stale database. Algo-
g is a bijection [16]. VIGOR-DFA draws every target from           rithm 7 and Fig. 11 show the VIGOR-DFA countermeasures.
the joint sampler in the same way, with two refinements of
the semi-honest argument. Since DPF key privacy holds for             Protocol and snapshot binding. Both role-bound modules
arbitrary targets (Section II-A), uniformity is required by the    receive the same canonical query from the client, compare
application, which publishes c = x + r or u = x  r; a              the binding over their protected channel, pad the snapshot to
refactoring must therefore preserve the joint distribution of      2n records while authorizing only  < N , and run a joint
the preprocessing, not the uniformity of each target.              DPF for (, 1) by generate-and-consume. Each scans the same
                                                                   canonical bytes in the same public order, applies the same DPF
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                              20

  P0 host (malicious)        client (honest)                P1 host (honest)                                Algorithm 7 Versioned-snapshot protected PIR (PIR-Snap)
D[0] D[1] · · · D[i] · · ·  (, qid, descv )                                                                 inside module Tb
a swap D[i] after hashing                                   D[0] D[1] · · · D[i] · · ·
b serve old version v           confidential
                                  channel                     HBM holds snapshot v;                         Input: from the client over its confidential channel: in-
                                                            commitment Cv  descv
                                                                                                                 dex , query identifier qid , descriptor descv =
protected module T0                                         protected module T1                                  (id, v, N, enc, cmv); snapshot records D[0], . . . , D[N - 1]
compare binding (, qid, descv ) 1 compare binding (, qid, descv )                                                streamed by host b
reject   N ; pad to 2n records                    reject   N ; pad to 2n records

joint DPF for (, 1), keep k0 2 joint DPF for (, 1), keep k1                                                 Output: value share yb of D[] and certificate certb for the
GaC: the key never leaves T0                          GaC: the key never leaves T1                               client, or abort

scan D[0..2n-1] in public order 3 scan D[0..2n-1] in public order                                           1:  Step 1: query binding

h0  Hash(consumed bytes) y0  i DPF0(i) D[i] in Fp 4 h1  Hash(consumed bytes) y1  i DPF1(i) D[i] in Fp       2: exchange (, qid , descv) with T1-b over the protected
                                                                                                               channel

          h0 = Cv                                           h1, y1                                          3: if the bindings differ,   N , or descv is unauthorized
ABORT = check h0 = Cv 5 check h1 = Cv = ABORT                                                                  then

              y0 in quarantine                        y1 in quarantine                                      4: abort
epoch =                                                = epoch
poisoned, fresh reshare (joint )                  fresh reshare (joint ) poisoned,                          5:  Step 2: joint DPF and same-byte scan (N  2; N = 1

nothing         0y = y0 +                  6          1y = y1 -               nothing                          is a constant-record case with the same checks)
released                                                                released                            6: n  log2 N ; bind N and 2n; D[i]  0 for N  i < 2n
          + certificate cert0                     + certificate cert1                                       7: joint DPF generator for (, 1) under label (qid , pir) 

record / data path          (y    ,  cert  b  ),  no  tags            attack path
client channel                                                        trusted boundary
                               b                                  check passes

peer channel         client: verify cert0, cert1;                 output blocked                                 GaC
1 step in T0 and T1 D[] = y0 + y1, else abort
                                                                                                            8: h  Hash.init(id, v, N, enc); y~b  0
                                                                                                            9: for i = 0 to 2n - 1 in public order do  EvalAll, DFS

Fig. 11. Versioned-snapshot PIR (Algorithm 7). Both modules bind the same                                   10: if i < N then
query, scan the same snapshot bytes in a public order, hash exactly the bytes
they consume, and quarantine the DPF-weighted reduction until the hash                                      11:        read D[i] into Tb; h  Hash.update(h, D[i])
matches the authorized commitment cmv. A host that swaps a record after
hashing or serves an old version causes an abort, never a wrong accepted                                    12: y~b  y~b + DPF.Eval(kb, i) · D[i]  per coordinate
record (scenario S8).
                                                                                                            13:  Step 3: snapshot check; the result is quarantined until

                                                                                                                 here

weights to every record coordinate, and hashes exactly the                                                  14: if Hash.final(h) = cmv then
                                                                                                            15: abort

bytes it consumes. The commitment cmv covers the database                                                   16:  Step 4: fresh resharing and certified release

identifier, version, shape, record encoding and ordered data                                                17: yb  y~b + (-1)b with a fresh joint pad  per coordinate

                                                                                                            18: certb  certificate on (sid, ep, qid , descv, b, Hash(yb))

bytes, and the result stays quarantined behind the release guard                                            19: return (yb, certb) to the client   no MAC tags

(Section V-D) until the hash matches it; a host that swaps a

record after hashing or serves an old version therefore causes

an abort (scenario S8 in Table I). A Merkle realization [81]                                                certificates; this adds a DPF key-privacy term and, against
                                                                                                            a malicious client, a key-verification step [8], [28], [45].
must authenticate every consumed leaf and its position against                                              We keep joint generation for uniformity with the inference
                                                                                                            datapath (Section V-J) and as defense in depth. We model
the same root. Offloading the reduction to the GPU would need                                               neither alternative, so Table IX does not show that our design
                                                                                                            is the best Profile T PIR. In our model VIGOR-DFA retains
Algorithm 11 or a separately proven authenticated reduction,                                                about 93% of the semi-honest DFA throughput, e.g., 16,349
                                                                                                            versus 17,580 queries/s at N = 220 [16] (Table IX).
never a signature on the GPU's claim, and would export the
                                                                                                                  VI. ARCHITECTURE AND SYSTEM INTEGRATION
expanded share vector, so VIGOR-DFA reduces inside the
                                                                                                               This section describes how VIGOR-DFA realizes the pro-
module. Each module releases only a freshly reshared value                                                  tected module Tb of Section V next to the GPU and how
                                                                                                            the untrusted host drives it. We keep the organization of
share (the value half of the epilogue) with a bound certificate,                                            DFA [16] wherever the malicious setting permits and add only
                                                                                                            the blocks that the integrity chain requires. Hardware sizes are
and the client reconstructs D[] = y0 + y1.                                                                  design parameters; red values are estimates (Section VIII-G
                                                                                                            and Appendix F).
Guarantees      and  regimes.          In     regime        (a)  of  F abort  (Fig.                    4),
                                                                                                            A. Design Insights
                                                                        PIR
                                                                                                               Key insight. Malicious security moves the dominant cost
with one malicious server host and an honest client, the client                                             away from DPF (Section IV-A): for BERT-Base, authenti-
                                                                                                            cated linear algebra on the GPU dominates the LAN latency
obtains the committed record or an abort, and the host learns                                               of VIGOR-DFA, whereas protected FSS evaluation, exposed
                                                                                                            triple generation and all CheckOpen work together stay
nothing about  beyond LPIR (Definition 1). In regime (b), a                                                 small (Fig. 5). The module therefore need not become a

malicious client alone learns only the requested record and the

public descriptor. We make no combined claim (Theorem 13).

Scope and design choice. Authenticated PIR [50] provides

integrity without trusted hardware at additional server cost and

is our malicious-secure GPU baseline (Section VIII-E). Two

alternatives bracket our design. Since both modules learn 

under Profile T, a module could select D[] with a constant-

time comparator during the same public-order scan; this needs

no AES expansion and would be bound by snapshot bandwidth

rather than by the AES array. If  must stay hidden from the

modules, the client can generate the DPF keys as in untrusted-

mode DFA, and each module evaluates its own key inside the

boundary with the same hashing, quarantine, resharing and
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                  21

second GPU: it must hold exactly the state whose exposure or        GPU MC1                 L21                                 SM1
modification would break the integrity chain and inspect every                                                                  SM2
byte that crosses its boundary. The GPU is a fast but untrusted      HBM   MC2                  DPF1         Network on Chip
engine for authenticated linear algebra, and the module is          DRAM      .             L22                                   .
dealer, verifier and release authority at once.                     banks     .                                                   .
                                                                              .                 DPF2                              .
   What must be protected. A block belongs inside the                                              .                            SMk
trusted boundary if it holds material that reveals both parties'           MCN                     .
views or authorizes a release. These are exactly the TCB items
of Section III-A (keys, sampler and counters, generator state                          VPU  L2N .
and correction words, table and reduction logic, challenges                                    DPFN
and residuals, release decisions); everything else stays outside
(Fig. 2).                                                                                   VIGOR core

   What stays on the GPU. Linear layers run as matrix Beaver                           child seeds (PRG) VIGOR-DFA protected module Tb
products over the value lane and the t = 3 tag lanes (Fig. 9),
i.e., two dense products per lane, 2(1 + t) in total, of the        Joint PRF           AES-128 array    DPF Gen/Eval         Control core +
same public shape. A GPU result is a candidate share, never          sampler             ×64 (16×4)        contexts +           attestation
a certified value.                                                                     PRG chal. AEAD      DFS stack             key store
                                                                           AEAD
   Placement. An authenticated element costs 32 B per party                                    j,i        pads y~b            MAC keys j
at the module interface (Section V-B), and BERT-Base moves             One-time
1.66 GB per party per query between module and GPU                      ledger +         Check engine           Field unit array (FUA)
(Table VIII); a link of bandwidth B streams at most B/32            release guard      t=3 MAC lanes        128 Mersenne-61 MAC lanes
elements per second. The L2-adjacent placement of DFA                                   generic status   epilogue triples reduction residuals
delivers about 290 GB/s to the SMs [16], so we keep it: one
DPF unit per L2 slice, a new protected core beside a designated            descriptor      frozen, hb    hb, xb,i, b,j [y]b, z
L2 partition, and SM access through the DFA-mapped address           Command           Immutable page
range without a new NoC port.                                         parser +         freezer (256 KB)  Peer-channel         Output
                                                                    frame check        AES-GCM spill,      controller          FIFO
B. Hardware Design                                                                     root + counters      (AEAD)

   The 16 DPF units of DFA (Section II-D) sit next to the           command frames          sealed pages     sealed frames auth. tuples
L2 slices, and one slice also hosts the VIGOR core (Fig. 12;
area and power in Section VIII-G). The trusted boundary             outside Tb (untrusted): L2 slice, NoC and SMs, HBM, NIC to peer T1-b
encloses the DPF units, the VPU, the VIGOR core and the
on-die links between them. Only command frames with their           data           control  select / enable                   trusted boundary port
share batches, database records scanned for PIR, authenticated
output tuples, sealed spill pages and sealed peer and client        Fig. 12. VIGOR-DFA hardware. Top: placement inside the GPU; as in DFA,
channel frames cross it, and none of them carries a module          one DPF unit sits next to each L2 slice and a designated slice hosts the VIGOR
secret in the clear. The blocks follow the integrity chain: parser  core. Bottom: logical organization of the protected module Tb (red dashed
and ledger admit authorized input; sampler and field unit           trusted boundary). The 64 AES-128 engines are time-shared among PRG
array produce correlated preprocessing; the DPF units perform       expansion, challenge derivation and AEAD sealing; the Mersenne-61 field
correct local evaluation; the epilogue yields authenticated         unit array (eight lanes in each DPF unit) serves epilogues, triples, reductions
arithmetic; freezer, check engine and peer channel enforce          and check residuals. SMs, L2, NoC, HBM and host DRAM stay outside the
consistent opening; and the release guard gates authorized          boundary.
output release.
                                                                    computes epilogues (three products per output), the triple
   DPF units and sampler. The AES datapath is unchanged.            products c = ab and C = AB with their AuthShare tags (so
Each pipeline context carries two generator states, a separate      matrix masks never reach the GPU), LUT and PIR reductions,
evaluator state, a DFS stack and the conversion H into              interval sums and check residuals. The lanes sit in the DPF
Fp, exactly the state of Algorithm 3; correction words are          units, eight per unit (a design parameter), and the VIGOR
consumed and discarded inside the unit, and raw leaf shares y~b     core schedules them as one pool. Full-domain LUT and PIR
go to the field unit array lanes of the same unit, never to SM-     reductions therefore run next to the leaves, and only per-query
readable buffers. The joint PRF sampler expands the length-         accumulators (three field elements per PIR query) travel to the
prefixed labels of Section V-C under the session key and            core (Section VI-G).
produces field elements by 61-bit rejection sampling, aborting
rather than biasing when its retry budget is exhausted.                Check engine and freezer. The check engine executes
                                                                    steps 3 and 4 of Algorithm 4: it derives the t challenge
   Field unit array (FUA). The FUA consists of 128                  vectors only after both frozen roots are fixed, accumulates the
Mersenne-61 multiply-accumulate lanes, each with a 61 × 61-         residuals on FUA lanes (two products per lane and element)
bit multiplier and the two-fold reduction of Fig. 14; its peak      and evaluates all lanes over the full batch before emitting one
is 116 G multiply-accumulates per second at 910 MHz. It             generic status, so neither the status nor its latency reveals
                                                                    which lane or position failed. FREEZE_BATCH copies the
                                                                    exact submitted bytes into a 256 KB freeze SRAM (8,192
                                                                    tuples of 32 B) and hashes them with their descriptor into
                                                                    the root hb that the modules exchange; larger batches spill
                                                                    to AES-GCM-sealed immutable HBM pages [75], [82] whose
                                                                    authoritative root and page counters stay inside (Section V-D).
                                                                    After the challenge, only authenticated frozen pages are reread,
                                                                    never the host buffer.

                                                                       Ledger, release guard and control. A 32 KB ledger
                                                                    SRAM holds the authoritative state of every in-flight gate and
                                                                    the randomness identifiers burnt at reservation (Fig. 7). The
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                   22

1 Context interleaving                gen G(s0), G(s1) eval G(s~) idle                                                     TABLE IV
                                                                                     COMMANDS OF THE PROTECTED MODULE Tb . EVERY COMMAND IS A
L-cycle AES + correction feedback (L  20)                                            CANONICAL FRAME BOUND TO SESSION, EPOCH, ROLE AND GATE; THE

1 context     g1 L-1 idle slots g1                                                   LEDGER STATE REACHED ON SUCCESS IS GIVEN IN PARENTHESES. NO
stalls        e1                                         e1
L contexts                                                                                     COMMAND AUTHENTICATES A HOST-SUPPLIED VALUE.
no idle slot
cycle         g1 g2 g3 g4 · · · gL g1 g2 g3 g4 g5                                    Command        Required check              Allowed result
              e1 e2 e3 e4 · · · eL e1 e2 e3 e4 e5                                    OPEN_SESSION                               Session capability
                                                                                                    Authenticated identities,
              0 1 2 3 · · · L-1 L L+1 L+2 L+3 L+4                                    RESERVE_PREP   role, fresh epoch,          Party-local authorized
                                                                   level i+1                        manifest µ                  preprocessing, issued
                    level i of contexts 1, . . . , L                                                Approved gate, unused       once (PREPARED)
                                                                                                    randomness identifiers      Frozen root hb and
2 AES time-sharing                    3 DFS EvalAll, sibling stack                                                              handle (FROZEN)
                                      numbers:                  2n-1 = 7
PRG expansion                         DFS order 1 expansions push pop                                                           Verified prescribed
2 blk / expansion                                                                                                               opening or abort
                    arbiter                                                                                                     (VERIFIED)
challenge                    AES         2                      5                                                               Freshly reshared
1.5 blk / element                                                                                                               authenticated local output
                             ×4       3                      6     7      4 (s, t)   FREEZE_BATCH   Exact canonical bytes,      (CONSUMED)
                                                                          5 (s, t)   CHECK_OPEN     dimensions, expected        Verified immutable result
AEAD seal, peer                                       4               O(n)×17 B      EVAL_FSS       wire list                   handle (VERIFIED)
2 blk / 32 B tuple                                                    one per level  VERIFY_MATRIX                              Bound output frame and
                                      01234567                                       FINAL_OUTPUT   Both frozen roots,          certificate (RELEASED)
PPCCPAAPPPCP                              leaves in public order                     ABORT          independent challenge
slot order: C, A first, P fills gaps                                                                lanes, peer residuals       Epoch invalidation, no
purpose tag selects the key           compute store finished not yet                                                            candidate values
                                                                                                    Bound table or function,    (ABORTED)
Fig. 13. Scheduling inside a DPF unit. (1) Generator (g) and evaluator                              consumed input opening,
(e) expansions of at least L independent contexts interleave to hide the L-                         fixed role
cycle AES and correction feedback latency. (2) AES slots are time-shared
                                                                                                    Anchored operands,
among PRG expansion, challenge derivation and AEAD sealing. (3) Depth-                              frozen candidate
first EvalAll keeps one pending sibling per level, i.e., O(n) state per context.
                                                                                                    Authorized recipient,
release guard opens for a gate only in state VERIFIED, and                                          output mask, accepted
an epoch abort closes every outstanding response atomically                                         check
(Section V-D). The peer-channel controller keeps independent
directional keys, never repeats a nonce and enforces a per-                                         Any integrity or lifecycle
session traffic and forgery budget. The SC300-class control                                         violation
core of DFA [51], [52] runs measured boot, attestation and
the key establishment covered by setup, and the 16-lane VPU                          before overwriting its inputs, and never substitutes generator
of DFA [53] handles the remaining protocol logic.                                    states for evaluator roots; this is the schedule covered by Theo-
                                                                                     rem 3. Planned RTL tests exercise signed final conversion, zero
   AES time-sharing. The 64 engines are the module's only                            payloads, all-zero and all-one indices, x =  and divergence
AES resource. A slot arbiter per unit serves PRG expansion                           at every depth.
(two blocks per expansion, 6n + 3 per GaC output), challenge
derivation (1.5 blocks per checked element: three 64-bit words                          Depth-first EvalAll. LUT and PIR gates evaluate the full
for three 61-bit challenges) and AEAD keystream for sealing                          domain. Depth-first traversal keeps one pending sibling per
and the peer channel (two blocks per 32-byte tuple). Check                           level (O(n) states per traversal) and a complete tree needs
and sealing requests take priority because they are short and                        2n - 1 internal expansions (panel 3). The 512 queries of a
on the critical path of the next round; PRG contexts fill all                        PIR batch walk the same public leaf order in lockstep, so each
other slots. A per-slot purpose tag selects the key context, so                      snapshot record is read and hashed once per batch and folded
the uses never share a key.                                                          into 512 per-query accumulators. For N = 220, 512 contexts
                                                                                     with 20 pending siblings of 17 B occupy about 174 KB, or
C. Pipeline Scheduling and Memory                                                    11 KB per unit, which fits the traversal buffers of DFA [16].

   Context interleaving. With an AES and correction feed-                               Pads and frozen buffers. The four pads of an output
back latency of L cycles, one dependent path advances at                             occupy two AES blocks and are drawn in step with the leaf, so
most one level every L cycles, so one issue per cycle needs                          no pad buffer beyond the pipeline depth is needed. A checked
at least L independent contexts per unit (Fig. 13, panel 1).                         batch occupies the freeze SRAM until its verdict two peer
For the 20-stage DFA pipeline [16] we therefore provision 20                         round trips later; batches of up to 8,192 elements stay resident,
contexts per unit, one per stage. The three expansions of a                          and larger ones (e.g., the 65,536-element batches of Fig. 16)
malicious GaC level issue back to back, because G(s~) does                           spill to sealed pages. A batch holds only independent openings
not depend on CW(i); only the correction waits for all three. A                      (Section V-G).
context (three 129-bit path states, the correction word in flight,
target, query, payload and level) needs fewer than 100 B, so                         D. Command Interface and Host Integration
20 contexts take less than 2 KB per unit, and a single gate
with n = 61 completes in 1.71 µs.                                                       Host responsibilities. Host b schedules the public circuit,
                                                                                     stores only party-local authenticated arrays (value and each
   Separate old controls. Generation and evaluation share                            MAC lane as separate coalesced arrays, serialized canonically
correction words but not path states (Section IV-B), so each                         only at the protected interface), runs the exact field kernels
unit keeps separate registers for the old generator bits t0, t1                      of Section VI-E and sends share batches to Tb. Its scheduling
and the old evaluator bit t~, captures all outputs of a transition                   may be adversarial, so the ledger, not the host, decides whether
                                                                                     operation, identity, shape and order are admissible, and a
                                                                                     reused buffer always carries a fresh transaction identifier.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026   23

constexpr uint64_t P = (1ULL << 61) - 1; // 2^61 - 1                            below p/2 only if bias and further accumulation are bounded
                                                                                too; the bound is recomputed per layer. FP16, BF16 and TF32
// canonical a, b < P; returns canonical a*b mod P                              Tensor Cores never serve as exact field operations without a
                                                                                proven limb construction, and the exact finite circuit and a
__device__ uint64_t mul61(uint64_t a, uint64_t b) {                             floating-point accuracy model remain separate references.

   uint64_t lo = a * b;        // low 64 bits                                      GEMM cost assumption. Our model charges an exact
                                                                                Mersenne GEMM 1.25× the time of a wraparound 64-bit
   uint64_t hi = __umul64hi(a, b); // high bits, < 2^58                         GEMM per lane (µM in Appendix F). This factor is an
                                                                                assumption, not a measurement: the kernel above additionally
   uint64_t x = (lo & P) + ((lo >> 61) | (hi << 3));                            needs the high product word and a two-word accumulator per
                                                                                term, and the GPU test that would calibrate it has not run.
   x = (x & P) + (x >> 61);    // x <= 2^61                                     Each +0.25 in µM adds 0.52 s to BERT-Base; with µM = 2
                                                                                its LAN latency would be 5.39 s, i.e., 3.8× instead of 2.7×
   return x >= P ? x - P : x;                                                   that of semi-honest trusted DFA.

}                                                                               F. Deployment Targets

Fig. 14. Exact Mersenne-61 multiplication used by the GPU field kernels            An on-die module cannot be added to a commercial A100,
(CUDA). The first fold uses 261  1 (mod p); the second fold and the             so we define three distinct experiments and never merge their
conditional subtraction return the canonical representative. No floating-point  timings. (i) A100 software runs the exact kernels, authenticated
or Tensor-Core operation is involved.                                           GEMM and host runtime on a real A100 with an emu-
                                                                                lated module (completion gate G2, pending). (ii) A ZCU102
   Commands and frames. Table IV lists the eight commands                       prototype (xczu9eg-ffvb1156-2-e [84]) implements the
with the ledger state each reaches (Fig. 7); since none of                      datapath of Fig. 12 at reduced scale (4 DPF units, 16 AES
them authenticates a host value, the forgery-oracle path of                     engines, 32 FUA lanes at 250 MHz, Table XII) to validate
scenario S2 is closed (Fig. 3). A frame carries version, session                streaming, freezing and release ordering; one board with
identifier, epoch, role, opcode, gate identifier, ordered input                 an emulated peer shows functionality, not two independent
and output identifiers, field identifier, tag count, dimensions,                trust boundaries, and an ARM process on it is not isolated
payload length, sequence number and payload, all length-                        from a malicious board administrator. (iii) The on-die pro-
prefixed with explicit endianness; frames between modules or                    jection models integration next to the L2 slices with Accel-
from a client bind the header as AEAD associated data. The                      Sim [54] and synthesis, as in DFA; our headline numbers
parser copies each frame into protected memory before check-                    refer to it and currently come from the analytical model of
ing it and rejects truncation, trailing bytes, duplicate identifiers,           Appendix F. An external module uses staged transfer through
malformed dimensions, noncanonical field elements (values of                    host memory as its baseline, because GPUDirect RDMA needs
at least p are rejected, never reduced) and unexpected opcodes.                 platform and driver support and ordinarily a common PCIe
                                                                                root complex [85]; IOMMU protection is never disabled for a
   Data races and aborts. Verification and consumption use                      benchmark. In every target, freeze-before-challenge refers to
the same immutable parsed bytes, and Table X maps each                          immutable authenticated bytes, never to a GPU buffer that can
injected fault to the block that stops it.                                      change concurrently.

E. Exact Field Arithmetic on the GPU                                            G. Design-Space Comparison

   GPU kernels must compute the finite circuit that the proofs                     We compare the L2-adjacent organization of VIGOR-DFA
reason about, so floating-point shortcuts are excluded. An                      with alternative homes for authentication, verification and
authenticated GEMM applies the matrix Beaver combination                        randomness generation.
on each of the four lanes, i.e., two products per lane (D Bb and
Ab E on the value lane, likewise on each tag lane), 2(1+t) = 8                     External protected module over PCIe. A discrete FPGA or
products of the same shape, plus the public product DE shared                   security card [86] keeps the boundary off the GPU die but
by all lanes (Fig. 9); Fig. 14 gives the scalar multiplication at               limits the module interface to B/32 elements per second: 50 M
the core of every kernel.                                                       elements/s for the 1.6 GB/s ZCU102 transport, 0.78 G for
                                                                                25 GB/s of effective PCIe Gen4 bandwidth, and 9.1 G for
   Correctness. For canonical a, b < p = 261-1 the product is                   the 290 GB/s on-die path of DFA [16]. Since authenticated
below 2122, so hi < 258 and hi  3 fits in 61 bits. Writing                      GEMM dominates, BERT-Base LAN latency rises only from
ab = 264 hi + lo and using 261  1 (mod p) gives ab                              3.83 s to 3.87 s over PCIe, and to 4.59 s with the ZCU102 link
(lo mod 261)+lo/261+23 hi (mod p). The last two terms                           and its 32 FUA lanes at 250 MHz (Table XIII); the option suits
occupy disjoint bit ranges (bits 0 to 2 and 3 to 60), so the                    prototyping but adds a second device per party and a device
bitwise OR equals their sum and the folded value is below 262.                  round trip per checked batch.
The second fold yields at most 261 = p+1, and the conditional
subtraction returns the canonical representative. The executed                     Verification on the GPU SMs. In Profile T the SMs belong
CPU check of this formula and the pending GPU conformance                       to the malicious host: a corrupt checking kernel could see
test are reported in Section VIII-F.                                            the challenges before choosing its errors, or simply report

   Accumulation and numeric contract. A two-word 128-
bit accumulator absorbs at most 64 unreduced products below
2122, so kernels fold at least once per 64-element slice of the
inner dimension; random shares lie close to p even for small
plaintexts, so plaintext bounds never justify longer accumu-
lation. The manifest µ fixes the scale 2f , signed encoding,
toward-zero truncation (Algorithm 10), saturation, approxi-
mation coefficients and output decoding. For example, a dot
product of length at most 4096 with operand magnitudes at
most 220 stays within |·|  252 before bias, which leaves room
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                        24

acceptance. Trusting the SMs requires a GPU-wide TEE [21],               Assumption 1 (Ideal protected module). Corrupting host b
[22], [87] whose boundary covers SMs, caches, memory con-                does not corrupt Tb; both modules are instances of the ideal
trollers and the driver interface, the large boundary that DFA           resource FT (Appendix A-C). The code, keys, parser, field
and VIGOR-DFA avoid. The GPU therefore computes only                     arithmetic, ledger transitions, local memory, protected peer
products that the module verifies afterwards (CheckOpen or               channel and approved I/O paths of each module are correct
the Freivalds check of Section V-L).                                     and confidential. Its externally observable behavior (lengths,
                                                                         timing, host-visible memory and DMA activity) is simulatable
   Tag DPF trees instead of the epilogue. One extra DPF tree             from its prescribed local view and public metadata by a
per MAC lane (payload j) multiplies the PRG work of                      stipulated trace simulator. Module state is fresh: a trusted
every gate by 1+t (Table II and Fig. 15); the epilogue achieves          monotonic service preserves freshness across reboots [72],
the same with three multiplications and four pads (Theorem 5).           [73], or the module irrecoverably erases its master key and
                                                                         requires a freshly attested session. Availability is not assumed.
   Software-only malicious backend. SPDZ-family preprocess-
ing [25]-[27], [60] needs inter-party communication that                 Assumption 2 (Setup, randomness, channels and bindings).
grows with the number of authenticated triples, and dealer-              The following terms bound the advantage of each idealization
based malicious FSS, modeled after the protocol family of                over the entire admitted execution, not a single primitive call:
Shark [23], ships authenticated keys and triples from an                 setup, simulation of the authenticated setup of Section V-C by
external dealer (Table VIII); both re-create the offline traffic         an ideal role-bound interface; prf , replacement of PRF/KDF
that trusted DFA removed. Such a backend is right when the               outputs (AES-128, HKDF [74]) under distinct length-prefixed
hardware itself is distrusted (Profile U, Section III-E); under          labels by independent coins, identical for the same joint
Profile T it pays for a trust assumption that the module already         label; channel, confidentiality and integrity of the AEAD
provides.                                                                channels [75], [82] with directional keys and nonrepeating
                                                                         nonces; bind, collisions or forgeries in manifests, snapshot
   Dedicated check engines, a central FUA and per-slice                  commitments, frozen-page roots, certificates and session fresh-
checking. Checking needs only 2.8 ms of module time per                  ness [81], [88]; trace, the stipulated trace simulator.
BERT-Base query against 131 ms of protected FSS work,
so dedicated AES engines for challenges and sealing would                   Correctness of protected code, state and arithmetic is thus
idle almost always; time-sharing adds none. DPF units stay               a premise, not an estimated probability. The protocol con-
distributed because a single attachment point would cap DPF              tributes one statistical term, determined by the field Fp with
output at about 62% of the 290 GB/s delivered bandwidth, i.e.,           p = 261 - 1, the number t of independent global keys
at about 180 GB/s [16]. The same limit rules out a central               j = 0,j + 1,j (host b knows at most b,j), and the
FUA: raw 8-byte leaf shares of PIR at 16K entries alone                  number Q of CheckOpen batches. Exclusions and client
would need 137 GB/s, 76% of that cap, so reductions stay                 assumptions are those of Section III; the modules may see
in the units. Checks, by contrast, are batched, cost at most             inputs (Section IX).
3.5 AES blocks and six field multiplications per element, and
depend on the ledger, freeze SRAM and peer channel, which                B. Main Theorem
must be single points of authority; the VIGOR core therefore
controls every check, keeps the ledger in one place and holds
one authoritative root per batch.

                                                                         Theorem 1 (Static malicious security with abort). Under the

               VII. SECURITY ANALYSIS                                    assumptions of Section VII-A, the protocols of Section IV-B

We now show that VIGOR-DFA realizes the functionalities                  and Section V (setup, ledger, exact DPF, generate-and-

F abort  and  F abort  of  Fig.  4  with  leakage  LC  and  LPIR  (Def-  consume with the fresh authentication epilogue, conservative
                                                                         DCF, AuthShare, CheckOpen, Input with the committed-
   C,µ           PIR

inition 1) against a malicious host and GPU, as stand-alone              input loader, Lin, Mult, Out, bit decomposition, compar-

security with abort (Definition 2) in the explicit-simulator             ison, truncation, LUT, interval and direct protected gates)

style [55]-[58]. Each link of the integrity chain, authorized            realize   F abort  with  abort  and       leakage  LC ,    and   Algorithm  7

input  correlated preprocessing  correct local evaluation                             C,µ
                                                                                   F abort
 authenticated arithmetic  consistent opening  autho-                    realizes           with      abort    and  leakage  LPIR   (Definitions     1
                                                                                      PIR

rized output release, is discharged by a named statement:                and 2), against a PPT adversary that statically corrupts at

input extraction (Theorem 7); in-module preprocessing and                most  one  host    or,  for  F abort  in  regime  (b)  of  Fig.  4,  the  client

                                                                                                         PIR
                                                                         alone. With at most Q CheckOpen batches, the advantage of
joint sampling (Lemmas 2 and 3); exact DPF, DCF, FSS-gate
                                                                         every PPT distinguisher in Definition 2 is at most
and direct-gate correctness (Theorems 2 to 4 and 7 to 11);

the epilogue and the arithmetic identities (Theorems 5 and 7);                      VIGOR  setup + prf + channel
                                                                                                + bind + trace + Q (2/p)t.
MAC-check soundness (Lemma 1 and Theorem 6); and gated

release (Theorems 7 and 13). Full proofs are in Appendices B

to E and E-A.                                                            If the Freivalds check (Algorithm 11) is enabled for at most
                                                                         QF calls with s repetitions, the bound gains QF /ps, and the
A. Assumptions and Error Terms
                                                                         binding obligations of Theorem 12 apply.
   The theorem is proved in Profile T (Section III); we state
module trust as an explicit ideal resource [63].                            Theorem 1 is a stand-alone statement about one admitted
                                                                         execution under sequential composition; we claim neither
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                     25

universal composability nor security for concurrent sessions             outputs yb of Algorithm 2 satisfy y0 + y1 =  · 1[x = ]. No
                                                                         uniform target and no hardness assumption is needed.
that share module state (Appendix A).

   What the bound omits. There is no DPF one-key-privacy                 Proof idea. On the target prefix the control bits stay opposite;

term: keys never leave the modules, Theorem 2 gives raw                  on   a  losing  child   (slose     slose )    ((t0     t1)sCW)   =    0  and

correctness and Theorem 5 makes every exported tuple uni-                                           0         1

form. A key-exporting profile (Profile U, Section III-E, or              the control bits cancel, so the states coincide and their signed

verifiable FSS [28]) must add its actual DPF or backend                  outputs cancel. At the leaf t0 - t1 = (-1)t1 , so y0 + y1 =
                                                                         u0 - u1 + (-1)t1 CWout =  (Appendix B).
privacy assumption. Faulty trusted arithmetic is excluded by

premise, and the theorem does not prove that a concrete chip             Theorem 3 (Generate-and-consume equivalence). For fixed
                                                                         roots, , , role b and query x, the raw share y~b of Algorithm 3
implements the ideal module (Section VII-F).                             equals the output of Algorithm 2 on the key kb that Algorithm 1
                                                                         produces from the same inputs, node by node for every
   Proof overview. The simulator S plays FT for both mod-                dependency-respecting depth-first order of EvalAll.
ules, keeps the global MAC keys internally, and tracks the

ledger and, for every wire, the tuple a faithful corrupt party

would hold; honest shares stay symbolic, so honest values                Proof idea. Couple both executions: equal states before level
                                                                         i give the same correction word, generator state and evalu-
are never needed. Five hybrids connect the real and ideal                ator state after it. The theorem justifies scheduling only, not
                                                                         changes to expansion or correction (Appendix B).
executions (Appendix E); H0 is the real execution.

· H1 (ideal setup and channels). Setup becomes the ideal
  role-bound interface, and protected-channel contents be-

   come ideal deliveries of the permitted lengths and schedules.         Theorem 4 (Conservative DCF). If Algorithm 8 creates, for
                                                                         each i = 1, . . . , n (zero payloads included), an independent
  Cost: setup + channel.
· H2 (ideal randomness and bindings). PRF/KDF outputs                    DPF with target 1 · · · i-10 and payload i, evaluated at
                                                                         x1 · · · xi, the shares sum to ·1[x < ], at a cost of n(n+1)/2
  become ideal coins, and any binding failure aborts; the                path levels.

   ledger (Fig. 7) then excludes label reuse, role swapping

   and post-challenge byte replacement. Streaming generate-              Proof idea. If x < , exactly the prefix ending at their first
                                                                         differing bit (xi = 0, i = 1) contributes ; otherwise none
   and-consume is replaced by Algorithm 1 followed by Al-                does. Theorem 2 and linearity conclude (Appendix B).

   gorithm 2 (Theorem 3), and refactored samplers by their

   reference forms (Lemmas 2 and 3); both replacements are

   exact. Cost: prf + bind.                                              Theorem 5 (Epilogue correctness and local hiding). For raw

· H3 (abort on an accepted wrong-value opening). The                     shares y~0, y~1 and fresh uniform pads , 1, . . . , t  Fp,
  experiment aborts at the first CheckOpen batch accepted                the outputs yb = y~b + (-1)b, b,j = jyb + (-1)bj

   with e = 0 (and, if Algorithm 11 is enabled, at the                   form an authenticated sharing of y~0 + y~1. For either fixed b,
                                                                                                                     Ft+1
   first accepted C = AB). It equals H2 until then; by                   (yb, b,1, . . . , b,t)  is  uniform  on           given   the  raw  outputs
   Lemma 1 and Theorem 6 the cost is Q(2/p)t (plus QF /ps,                                                             p

                                                                         and the keys, before conditioning on later prescribed openings,

   Theorem 12).                                                          jointly across fresh outputs.

·  H4  (ideal  execution).  Honest  parties  use  F abort.  S  extracts  Proof idea. The pads cancel in the sums. For fixed b,   yb
                                                                         and each j  b,j are bijections, so every tuple has
                                                     C,µ                 probability p-(t+1) (Appendix B).
   corrupt inputs (x = r +  or the committed loader

   value), samples preprocessing tuples, epilogue and direct-

   gate outputs and every masked opening uniformly (the

   hidden preprocessing is defined afterwards), decides each             Lemma 1 (Hidden-key invariant). In H2 with host b corrupted,
   check from j, dj - je with its own keys and fresh                     conditioned on its view and its shares b,j, the honest shares
   challenges, programs a corrupt recipient's output opening             1-b,1, . . . , 1-b,t remain independent and uniform at every
                                                                         point up to the drawing of the challenges of the first check with
   after its ideal output is known, and appends the stipulated           a nonzero value error; that check either accepts (the event of
                                                                         Theorem 6) or rejects and ends the execution.
   trace simulator. Since H3 accepts no wrong value, the trace-
   free views are identical (Theorems 7 to 11); cost: trace. PIR         Proof idea. Fresh tags are padded (AuthShare, Theorem 5);
   uses the simulator of Theorem 13.                                     linear updates are deterministic in the view; correct openings
                                                                         have zero residual; a tag-only error yields an outcome indepen-
The triangle inequality gives the bound. The adversary may               dent of j; residuals and challenges stay inside the modules
                                                                         (Appendix C).
still suppress delivery to honest parties: no fairness is added.

C. Building Blocks                                                       Theorem 6 (Wrong-value acceptance). Let a batch of m

   The statements refer to the exact algorithms of Section IV-B          positions submitted to CheckOpen (Algorithm 4) differ from
and Section V, which, unlike the semi-honest ones (Sec-
tion II-D), make root control bits, payload and role inputs              the  prescribed  tuples     by  a  value  error   e    Fm   and  tag  errors
and separate generator and evaluator states explicit; each is
followed by its proof idea.                                                                                                       p
                                                                         d1, . . . , dt  Fm p , fixed by the freeze. If e = 0, no earlier batch
Theorem 2 (DPF correctness). For all root seeds s0, s1 
{0, 1}128 with root control bits t0 = 0, t1 = 1, every n,                with a nonzero value error has been accepted, and the lanes
, x  {0, 1}n and   Fp, the keys of Algorithm 1 and the
                                                                         use  independent  uniform       challenges    j      Fm   drawn  after   the

                                                                                                                                p
                                                                         freeze and hidden from the host, CheckOpen accepts with

                                                                         probability at most (2/p)t in H2. Over at most Q batches,
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                  26

an incorrect value is ever accepted with probability at most         Proof idea. By Theorem 2, y~0 + y~1 = a T [a  u]1[a = r] =
Q(2/p)t.                                                             T [x], and XOR by fixed x is a bijection; independent resam-

Proof idea. Lane j accepts iff j, dj - je = 0. For ei = 0            pling of the target would break the identity (Appendix D).
the vector vanishes only if j = dj,i/ei (probability  1/p by
Lemma 1); otherwise the nonzero linear form vanishes with            Theorem 11 (Intervals and piecewise polynomials). For a
probability 1/p [89]. Each lane gives 1/p + (1 - 1/p)/p <            proper nonempty public [a, b)  [0, p), Algorithm 6 outputs
2/p, and lanes are independent. Apply the bound to the first         [1[a  x < b]]; for a disjoint exhaustive partition, Horner
wrong-value batch; a union bound over batches gives Q(2/p)t,         evaluation of the selected coefficients outputs Pi (x) for the
following the SPDZ MAC check [24], [33] (Appendix C).                interval containing x, in the declared finite arithmetic.

Theorem 7 (Authenticated arithmetic and direct gates). With          Proof idea. Adding r maps [a, b) to the circular interval from
correct modules and prescribed messages, the protocols of            L to H; the indicator is 1[c < H] - 1[c < L] if L < H
Fig. 9 are exact: Input yields [x] with x = r + , Lin                and 1 + 1[c < H] - 1[c < L] if L > H, which is the
preserves 0,j + 1,j = jx, Mult with a correct fresh triple           raw share by Theorem 4. Exactly one indicator is one, and
yields [xy] (and [XY ] with the factor order preserved), and         Horner with Theorem 7 gives the polynomial; no equality to
Out gives y = w - o to its authorized recipient. A direct            an unapproximated real function is claimed (Appendix D).
protected gate (Section V-J) for an approved deterministic g,
evaluated from protected memory in data-independent time,               The next two lemmas state when the semi-honest decou-
outputs AuthShare (g(c - r)), an authenticated sharing of            pling, which samples DPF targets directly [16], remains valid:
g(x) whose party-local tuple is uniform as in Theorem 5.             joint distributions with all auxiliary material must match, not
Unless a nonzero value error is accepted or a binding fails,         only marginals (Section V-K).
every deviation of a corrupt host selects a permitted input,
leaves the computation unchanged, or causes abort.                   Lemma 2 (Bijection with correlated auxiliary material). Fix

Proof idea. With d = x - a, e = y - b and c = ab: c +                Z = z, R uniform on a finite R, a bijection gz : R  A,
db + ea + de = xy [32], the tags follow scaled by j, Z =
C + DB + AE + DE for matrices, and (y + o) - o = y                   independent coins W and an auxiliary sampler J. Then
with o uniform. A direct gate recomputes x = c - r from a
verified opening, and its trace falls under trace. CheckOpen         (R, gz(R), J(z, R, W ))   and   (g-1  (A),  A,  J  (z  ,  g  -1  (A),  W  ))
and the ledger block changed or reused material; induct over                                                                      z
gates (Appendix C).                                                                                     z

Theorem 8 (Canonical bit decomposition). For p = 2n - 1              with A uniform on A are identically distributed.
(n = 61), Algorithm 9 returns authenticated bits (least
significant first) of the canonical representative of x, using       Proof idea. Each pair (r, a) has probability 1/|R| in both
one masked opening c = x + r mod p and 2n authenticated              experiments if a = gz(r) and zero otherwise; the same J
multiplications.                                                     preserves equality. Independently resampling correlated targets
                                                                     such as (r, r + 1) breaks it (Appendix D).
Proof idea. The first loop is a full subtractor giving d = (c -
r) mod 2n and borrow 1[c < r]; with a borrow x = c-r+p =             Lemma 3 (Noninvertible transformations). For any g, sam-
d - 1 since p = 2n - 1, which the second loop subtracts [78]         pling A from the law of g(R) and R from R | g(R) = A
(Appendix D).                                                        reproduces (R, g(R)) and everything derived from R. For
                                                                     unsigned truncation of a uniform -bit mask by h bits, R =
Theorem 9 (Exact comparison and signed truncation). From             2hA + U with A, U uniform on  - h and h bits.
authenticated canonical bits of x and a public   [0, 2n),
Algorithm 10 returns authenticated 1[x < ]; for centered             Proof idea. Pr[A = a] Pr[R = r | g(R) = a] = Pr[R =
z  [-(p - 1)/2, (p - 1)/2] it returns sgn(z)|z|/2f , i.e.,           r, g(R) = a]; each truncated mask has probability 2-. Signed
truncation toward zero.
                                                                     shifts and other moduli need their own samplers (Appendix D).
Proof idea. The equality flag tracks the processed prefix, and
lt gains a term exactly at the first position with secret bit 0 and  Theorem 12 (Frozen-operand matrix check). Let the module
threshold bit 1. Negative values occupy the canonical upper
half; (1 - 2s)z is the magnitude without wrap, and shifting          bind  A    Fm×k ,    B    Fk×n,  whose      exposure      to     the  GPU
its bits floors [79]. Fixed-point products must stay below p/2
before truncation (Appendix D).                                                   p              p

Theorem 10 (Authenticated LUT). For an approved table T              is already permitted, and freeze a claimed C. If C = AB,
of 2w entries and certified authenticated bits of x  {0, 1}w,
if the mask bits and the DPF target of the keys for (r, 1) come      Algorithm  11  with  s  secret  uniform  v    Fn   drawn         after  the
from the same fresh uniform r, Algorithm 5 outputs [T [x]] and
the opened u = x  r is uniform given x.                                                                              p
                                                                     freeze accepts with probability at most p-s, and over QF calls

                                                                     an incorrect product is consumed with probability at most

                                                                     QF /ps.

                                                                     Proof idea. A nonzero row e of C - AB gives e, v = 0 for
                                                                     a 1/p fraction of v [30], [31]; repetitions multiply; freezing
                                                                     fixes C before v, and binding ties the verified bytes to the
                                                                     consumed ones (Appendix D).

                                                                     Theorem 13 (Versioned-snapshot PIR). With correct modules
                                                                     and binding snapshot and query interfaces: (i) with an honest
                                                                     client and at most one malicious server host, Algorithm 7
                                                                     gives the client the record D[] of the authorized committed
                                                                     snapshot or abort, and the corrupt host's view is simulatable
                                                                     without ; (ii) with a malicious client alone, accepted re-
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                27

quests reveal nothing about the database beyond the requested                                             TABLE V
records and the public descriptor.                                    STATISTICAL TERM AND BERT-BASE LAN LATENCY VERSUS THE

Proof idea. Theorem 2 gives y0 + y1 = i(DPF0(i) +                      NUMBER t OF MAC LANES (Q  232 ). LATENCIES ARE MODEL
DPF1(i))D[i] = D[]; hashing the consumed bytes, com-
paring queries and role-bound certificates prevent substitution                                                   ESTIMATES
(bind); results are freshly reshared (Theorem 5). For a mali-
cious client the simulator extracts the index and reshares the        t (2/p)t per batch Q(2/p)t BERT-Base LAN (s)
ideal record (Appendix E-A).
                                                                      1         2-60    2-28   2.53
   Batched execution. Table IX processes B = 512 queries
per scan as one admitted execution whose manifest lists the           2         2-120   2-88   3.18
B query identifiers. Each query has its own joint DPF and
pad labels, so the simulation of Appendix E-A applies query           3         2-180   2-148  3.83
by query. B is part of the public schedule in LPIR, and one
abort (e.g., a snapshot mismatch) denies all B queries, which         limit the bound. Extra lanes barely change CheckOpen itself
security with abort permits.                                          (0.648 ms for t = 1 versus 0.652 ms for t = 3 at m = 65,536
                                                                      on LAN, Fig. 16); their cost is one more authenticated GEMM
D. Scenario-by-Scenario Analysis                                      lane per key (last column of Table V; Section VIII-H).

   We map the scenarios of Fig. 3 and Table I to the statements          Tag-only errors. The bound concerns wrong values: an
above; Table X lists the corresponding injections.                    error in a single tag lane escapes with probability 1/p without
                                                                      changing the opened value.
· S1: Share and tag tampering. Freeze (S3) and Theorem 6
                                                                         Independent challenges. With one shared vector , an
   and Lemma 1: a wrong value passes with probability at most         adversary submitting dj = 0 and any e = 0 makes every
   (2/p)t per batch; only the abort bit is revealed.                  lane residual -j, e, and all lanes vanish together with
                                                                      probability 1/p. The product bound then collapses to one lane,
· S2: Forgery-oracle request. No command (Table IV) tags              so shared challenges are rejected (injection 8, Table X).

   a host value; the epilogue tags only protected results (The-          Field, not ring. The step j = dj,i/ei needs a field. Over
                                                                      Z264 , ei = 263 gives jei  0 for every even j, so one lane
   orem 5); chosen values enter by input extraction.                  accepts with probability at least 1/2; ring arithmetic needs a
                                                                      SPDZ2k-type backend [27] with its own proof.
· S3: TOCTOU buffer swap. Freeze-before-challenge real-
                                                                         Matrix checks. With s = 3, each Freivalds call adds at
   izes the premise of Theorem 6 that errors precede chal-            most p-3  2-183, i.e., about 2-151 for QF  232. Rejection
                                                                      sampling rejects one value with probability 2-61 per draw and
   lenges; tampered spill pages abort (bind).                         retries under a fresh label; exhaustion affects only availability.

· S4: Replay and rollback. Ledger and label binding (bind)            F. Proof Boundary and Implementation Obligations

   reject reused material; resuming old keys is excluded by the          Theorem 1 concerns the abstract protocol in the protected-
                                                                      module model; Table VI separates what this paper establishes
   freshness clause.                                                  from what a deployment must still provide. The executed CPU
                                                                      reference tests (Section VIII-F) check conformance on finite
· S5: Role/gate confusion. Role-bound keys, joint labels and          cases; they are neither a machine-checked proof nor evidence
                                                                      for the statistical bound.
   ledger descriptors turn misrouting into a mismatch and abort
                                                                         Relation to the semi-honest design. Whereas the DFA
   (bind).                                                            analysis [16] shows that its transformations preserve the
                                                                      security of the semi-honest baseline, Theorem 1 covers an
· S6: Premature release. The release guard opens only                 explicitly specified protocol that tolerates a malicious host and
  VERIFIED entries; private outputs are opened as w = y +o,           GPU by placing a larger integrity and lifecycle responsibility
                                                                      inside the boundary.
   uniform to every host (Theorem 7).
                                                                                               VIII. EVALUATION
· S7: Malformed preprocessing. In-boundary generation,
                                                                         We evaluate VIGOR-DFA along the integrity chain of
   never certified by the MAC check (Theorem 7); GPU                  Section III: the cost of protected gates and verified openings
                                                                      (Sections VIII-B and VIII-C), end-to-end inference against
   products need Theorem 12, correlated targets Lemmas 2              semi-honest trusted DFA and dealer-based malicious FSS
                                                                      (Section VIII-D), PIR (Section VIII-E), attack coverage and
   and 3.                                                             silicon cost (Sections VIII-F and VIII-G), and ablations and
                                                                      scaling (Sections VIII-H and VIII-I).
· S8: Snapshot substitution. Same-byte hashing and quaran-
                                                                      A. Evaluation Methodology
   tine give the committed record or abort (Theorem 13).
                                                                         Evidence status. We distinguish three kinds of numbers
·  S9:  Input  substitution.  Permitted  by  F abort  and extracted;  throughout this section. Black numbers cited to [16] are copied

                                                C,µ

   model provenance requires the committed-input loader.

· S10: Denial of service and selective abort. Not prevented;

   aborts occur at public boundaries and are simulatable, and

   validity outcomes are part of LC .

E. Concrete Security

   Since 2/p  2-60 for p = 261 - 1, we have log2 Q(2/p)t 
log2 Q - 60t. For a budget of Q  232 checked batches,
Table V gives the statistical term.

   One lane is inadequate. Since the primitives target 128-bit
computational security, t = 3 is the smallest t whose statistical
term falls below 2-128; beyond it the primitives, not the MAC,
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  28

                                   TABLE VI                            System-level performance. The target methodology for
PROOF BOUNDARY: WHAT THIS PAPER ESTABLISHES AND WHAT A              headline numbers is that of DFA: the module sits next to the
                                                                    GPU L2 slices, where DFA delivers about 290 GB/s [16], its
                       DEPLOYMENT MUST STILL PROVIDE                DPF and FSS work is modeled as a stream consumed by GPU
                                                                    kernels in Accel-Sim [54], and non-FSS work comes from
Obligation      Established here         Still required             real GPU execution. The three experiments of Section VI-F
DPF/DCF,        Explicit algorithms;     Constant-time, bit-exact   (A100 software, ZCU102 prototype, Accel-Sim on-die study)
GaC, field,     Theorems 2 to 4 and 8    CUDA and RTL               are never merged. Until they are measured, every VIGOR-
Boolean, LUT    to 11; CPU reference     refinement                 DFA row comes from a decomposition of DFA's trusted-mode
algebra         tests                                               rows into GPU linear algebra, other GPU work, module FSS
Wrong-value     Lemma 1                  Correct freeze, entropy,   work, CPU-GPU transfers, online bytes and online rounds,
authentication  and Theorem 6,           parser and check engine    transformed for four authenticated lanes, exact Mersenne
                independent lanes                                   GEMM and doubled rounds; all constants are in Appendix F
End-to-end      Theorem 1 in the         Realization of every       and Table XV. The decomposition parameters are fitted to the
privacy and     protected-module model   module and trace           LAN and WAN latencies of [16] (largest deviation 0.42%,
correctness                              assumption                 ResNet-50 LAN). Two published latencies per model cannot
PIR             Theorem 13 for the       Secure query channel,      identify five parameters, so the fit is a consistency constraint,
                specified snapshot and   same-byte scan,            not a validation; the split between GPU linear algebra, other
GPU matrix      regimes                  certificates               GPU work, bytes and rounds, on which every malicious factor
verification    Theorem 12               Protected verifier, bound  acts, is itself an assumption to be replaced by profiling the
Physical                                 input/result integration   A100 baseline. Because authenticated GEMM dominates every
leakage and     Not claimed              Threat-specific            malicious row, the most influential factor is the assumed 1.25×
faults                                   engineering and            cost of exact 61-bit Mersenne GEMM over wraparound Z264
Rollback        Required semantics       evidence                   GEMM per lane; Tensor Cores are not used for field arithmetic
protection      specified (Section V-D)  Monotonic service or       (Section VI-E).
Machine-        Not claimed              erase-and-rekey lifecycle
checked proof                            Future Lean, Coq or           Baselines. For private inference we compare five configura-
                                         EasyCrypt development      tions per model. GPU (SH) and GPU+Trusted DFA (SH) are
                                                                    the semi-honest rows of [16], which build on Orca [11] for
from the semi-honest DFA paper; its end-to-end rows combine         CNNs and Sigma [10] for Transformers. Dealer-based mali-
measured A100 execution with simulated DFA hardware.                cious FSS is modeled after the protocol family of Shark [23]:
Black numbers without a citation are analytical (operation          an external dealer ships authenticated keys and preprocessing,
counts, design constants and security parameters such as            which we model as 2.2× the semi-honest key and preprocess-
p = 261 - 1, t = 3 and Q(2/p)t) or counts from the                  ing volume, 2.0× the GPU FSS evaluation work and 2.4×
executed CPU reference tests described in Section VIII-F. Red       the semi-honest GPU energy, while charging exactly the same
numbers are estimates produced by the analytical performance        authenticated linear algebra, online bytes and doubled rounds
model of Appendix F; they are placeholders to be replaced           as VIGOR-DFA. The comparison therefore isolates prepro-
by measurements. So far we have executed a specification            cessing and key handling; it does not equalize trust. The dealer
and a functional CPU reference model that passes its tests          of this protocol family is an input-independent third party that
(Section VIII-F); bit-exact GPU and RTL conformance, a              can run offline and away from both servers, and it never sees
protected runtime and a measured two-party deployment are           an input or an opening, so breaking privacy requires its masks
not yet complete. Every conclusion drawn from a red number          together with a server's view. The VIGOR-DFA modules
is therefore conditional on the model assumptions, and we           sit inside the adversary's platform and see every input and
name the dominant assumption wherever a conclusion depends          opening (Section IX), so extracting the secrets of either module
on it.                                                              suffices. The speedups below are therefore obtained under a
                                                                    stronger hardware-confidentiality assumption; a deployment
   Hardware cost. The DFA blocks that VIGOR-DFA reuses              that cannot accept it must use Profile U, which we do not
(16 DPF units with 64 AES-128 engines, SRAM buffers, a 16-          evaluate. The row models the protocol family, not the Shark
lane Ara VPU [53] and an SC300-class control core [51], [52])       artifact, and we make no performance claim against Shark
keep the TSMC 28 nm synthesis results of [16], which use a          itself until a matching artifact has been run. GPU+VIGOR-
pipelined open-source AES-128 core [90]. For the blocks that        DFA w/o GaC generates authenticated material locally but,
VIGOR-DFA adds (Section VI-B), namely the Mersenne-61               like the corresponding DFA ablation, spills it to host memory
field unit array (FUA), the check engine, the AEAD/GHASH            through the AEAD spill path and rereads it. GPU+VIGOR-
block shared by the freezer and the peer-channel controller,        DFA is the compiler-selected default. For PIR we compare
the ledger with release guard and parser, and the ledger and        GPU-DPF [14] and GPU+DFA, both semi-honest and taken
freeze SRAMs, this paper reports pre-synthesis component            from [16], a GPU-DPF variant that adds authenticated PIR in
estimates at the DFA clock (720 MHz at 28 nm, 910 MHz               the style of Colombo et al. [50] (assumed to reach 0.45× the
at 7 nm); they will be replaced by synthesis in the same            GPU-DPF throughput at 350 W), and GPU+VIGOR-DFA.
28 nm flow. As in DFA, we scale to 7 nm with DeepScale-
Tool [91]. Separately, we size a functional prototype on a             Workloads. We run ResNet-50 [92], BERT-Base [93], GPT-
ZCU102 board (XCZU9EG, ffvb1156, speed grade -2) [84]
for Vivado implementation; its resource and power figures are
pre-implementation estimates and will be reported separately
from measured board energy.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                                                       29

Trusted DFA (SH)           VIGOR-DFA (Mal)      Tag-tree (Mal, t=3)                                              TABLE VII
                                                                                  AUTHENTICATED NONLINEAR GATE OPTIONS PER MODULE
Throughput (M gates/s)estimatedVIGOR-DFA keeps 91-94% of SH throughput
1000                                                                                                       LAN latency (ms)846 768and is 3.8-4.0× faster than tag treesGateOnline AES Field Thr. LAN lat.
                                                                                                                                                             Throughput (M elem./s)rounds blocks mults (M/s) (ms)
                           428 396
                      201              101  215 201                         Direct protected gate             1                                                                      2       5 1,800 0.100
100                                                     51
                                                            113 106         LUT, w = 8                        1                                                                      542 268 72.3    0.100
                                                                        27
                                                                            LUT, w = 12                       1 8,238 4,112 4.75 0.100

                                                                            LUT, w = 16                       1 131,134 65,556 0.30 0.104

10 8                                                                        Interval, conservative DCF        1 22,692                                                                       8 1.73  0.100
                                                                            Interval, optimized DCF                                                                                          8 40.1  0.100
                           16               32              61                                                1                                                                      976

                 DPF input length n (bits), domain size 2n                  Bit decomposition           123                                                                          244 122 n/a     12.3

                                                                            Exact signed truncation     307 n/m 307 n/a                                                                              30.7

Fig. 15. Single-path DPF gate throughput per module (M gates/s, log scale)  n = 61; 28 nm, 720 MHz, 64 AES engines, 128 field lanes. Rounds, AES
at 28 nm, 720 MHz and 64 AES-128 engines, for input length n: semi-honest
trusted DFA, VIGOR-DFA (GaC with fresh authentication epilogue), and a      blocks and field multiplications are analytical counts per gate; throughput and
malicious variant that runs t = 3 extra tag trees. Model estimates.         LAN latency are model estimates. One online round is one CheckOpen, i.e.,
                                                                            two inter-module round trips. n/a: round-bound, throughput not meaningful;
                                                                            n/m: not modeled. Projected O(n) DCF; not covered by Theorem 4.

Neo [94] and LLaMA2-7B [95], with 128 input tokens for the                        t=1    t=2             t=3                                                                         LAN (t=3)     WAN (t=3)
Transformer models, as in [16]. LAN is 1 GB/s with a 0.05 ms                0.8 estimated               0.65
round-trip time (RTT) and WAN is 70 MB/s with a 70 ms                                                                                                                                100 100
RTT, following [10], [11], [17]. Malicious configurations use                      t=1, 2, 3 differ
Fp with p = 261 - 1 and t = 3 MAC lanes; semi-honest                        0.6 by <0.7%                                                                                             1 0.63
rows use Z264 as in their sources. Unless stated otherwise,
the compiler selects among direct, LUT and interval gates                   0.4 2 RTT floor                                                                                                          0.44
by modeled cost (Section V-J). PIR databases hold 16K to                            (0.1 ms)
4M entries of 128 bits (Table IX), served in batches of 512                                                                                                                          10-2          WAN latency
queries; Fig. 18 extrapolates the model to 16M (224) entries.               0.2                                                                                                      10-4          140-148 ms
We do not report inference accuracy; exact finite-reference
agreement and model accuracy will be reported once bit-exact                0.0 26 28 210 212 214 216                                                                                      0.0005
GPU conformance is established.                                                   Batch size m (elements)
                                                                                                 (a)                                                                                       26 28 210 212 214 216
   Measurement protocol. The replacement measurements
will use 5 warm-up runs and 30 measured repetitions, report                                                                                                                                Batch size m (elements)
the median and the 95th percentile with bootstrap confidence                                                                                                                                             (b)
intervals, keep raw per-run records, and fix random seeds only
for public synthetic inputs, since randomness used for security             Fig. 16. CheckOpen cost versus batch size m (64 to 65,536 elements):
must remain fresh. We will report cold setup, amortized                     (a) LAN latency for t = 1, 2, 3 MAC lanes (the curves overlap); (b) through-
setup, preprocessing, online arithmetic, nonlinear evaluation,              put on LAN and WAN for t = 3 (log scale). Model estimates.
checking, transfers and final release as per-stage service times
next to the critical-path wall time, counting both parties and                 Nonlinear gates. Table VII compares the authenticated
any external preprocessing service. Network conditions are                  gate options of Section V-I. All single-opening gates share
shaped on dedicated interfaces with Linux traffic control, and              the 0.1 ms LAN cost of one CheckOpen and differ only
achieved throughput and RTT are recorded. GPU energy is                     in throughput, which favors the direct gate (1,800 M gates/s)
the integral of sampled GPU power, board energy is measured                 and small LUTs (LUT work grows as 2w) and penalizes
at the rail or the wall, and every energy figure is cross-                  the conservative DCF (1.73 M gates/s); the optimized DCF
checked against average power times latency (or throughput                  would reach 40.1 M gates/s but lies outside our proofs. Bit
times energy per query).                                                    decomposition and exact signed truncation are round-bound
                                                                            (12.3 and 30.7 ms on LAN), so the compiler uses them only
B. Microbenchmarks                                                          as a fallback when no table or interval formulation of the gate
                                                                            exists.
   DPF gate throughput. VIGOR-DFA sustains 106 against
113 M gates/s for trusted DFA at n = 61 and stays 6-9%                      C. Cost of Verified Openings
below it for all n, because the epilogue adds two AES blocks
per gate and we assume a pipeline efficiency of 0.85 (0.90                     Fig. 16 sweeps the CheckOpen batch size m from 64 to
for trusted DFA; Appendix F). It is 3.8-4.0× faster than tag                65,536 elements, and three observations guide the compiler.
trees for all n, approaching the factor 1 + t = 4 by which tag              First, the number of MAC lanes barely matters for cost: even
trees multiply DPF work (Fig. 15 and Table II), with a single-              at m = 65,536, moving from t = 1 to t = 3 raises LAN
gate latency of 1.71 µs at n = 61. These are DPF gate rates:                latency only from 0.648 to 0.652 ms, while the statistical term
complete gates also include input masking, a verified opening               improves from 2-28 to 2-148 at Q = 232 (Theorem 6). Sec-
and the surrounding arithmetic (Section VIII-D).                            ond, on LAN the two round trips (0.1 ms) dominate up to a few
                                                                            thousand elements (0.101 to 0.135 ms between m = 64 and
                                                                            m = 4,096); beyond that the 8-byte value share per element
                                                                            on the peer link dominates (0.52 of 0.652 ms at m = 65,536),
                                                                            throughput saturates near 100 M elements/s, and the protected
                                                                            work stays below 5% of the check latency. Third, on WAN
                                                                            the two 70 ms round trips set a floor of 140 ms per check, so
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                               30

throughput is only 0.44 M elements/s even at m = 65,536;            Eliminated offline                                                                      estimated
batching independent openings is therefore essential, and the       distribution
round count, rather than bandwidth or module work, is the           Others                 Added by off-die link
WAN price of malicious security (Section VIII-H).                    60                    On-die latency
                                                                                           5 4.46
D. End-to-End Private Inference                                           43.7                     3.96 3.87 3.83
                                                                     40
   Table VIII reports per-query results for the four models.        Speedup (×)            4
The semi-honest rows are context, not same-security competi-                                    LAN latency (s)
tors: they show what the trusted-DFA design achieves before                                                 ZCU1023
malicious security is added.                                                                                                PCIe-class
                                                                                                                                   on die                   67.8%
   Comparison with dealer-based malicious FSS. The mod-             20 11.4                2                                               Auth. GEMM       16.0%
eled dealer-based baseline pays for malicious security mainly                         2.9  1                                               Online network
offline: its dealer ships 21.8-563 GB of authenticated keys                                0 1.6 8 25 290                                  Other GPU work 8.8%
and preprocessing per query, which each party then stages            0 0.1 1 10                                                            Nonlinear gates  3.4%
through CPU-GPU transfers, whereas VIGOR-DFA generates
the authenticated correlations inside the modules and ships                                                                                CPU-GPU transfer 3.5%
none of them (<0.001 GB of session setup). Across the four          Network BW (GB/s) Module link (GB/s)                                   Triples, checks, NoC 0.4%
models this yields 10.1-14.0× lower LAN latency, 7.0-21.9×
lower WAN latency and 3.0-3.9× lower energy than the                           (a)                 (b)                                     (c)
modeled baseline (11.4×, 7.0× and 3.9× for BERT-Base); the
energy ratio rests on the assumed 2.4× energy factor of the         Fig. 17. BERT-Base bottleneck analysis for VIGOR-DFA (model estimates).
baseline. The WAN gain is largest for LLaMA2-7B (21.9×),            (a) Speedup over dealer-based malicious FSS versus network bandwidth, split
whose 563 GB of authenticated material alone would occupy           into the part due to eliminated key and preprocessing distribution and the
a 70 MB/s link for more than 2.2 hours.                             remainder. (b) LAN latency versus host-module link bandwidth (1.6, 8, 25
                                                                    and 290 GB/s [16]). (c) Breakdown of the 3.83 s LAN latency.
   Cost of malicious security. Relative to semi-honest trusted
DFA, VIGOR-DFA raises LAN latency by 2.46-3.51× and                 Observation 2 of Section IV-A: authenticated GEMM accounts
WAN latency by 1.86-2.01×. It nevertheless remains 4.3-             for 68% of the latency and 86% of the 2.41 s added over trusted
6.1× faster on LAN and 3.3-9.5× faster on WAN than the              DFA, so the protected module is not the bottleneck; the tag
semi-honest GPU baseline, and it uses 1.2-1.6× less energy,         lanes on the GPU and the doubled round count are, which
although it tolerates a malicious host. CPU-GPU traffic is          motivates the compressed-check direction of Section VIII-I.
assumed to grow by 1.3× over trusted DFA (cg, Appendix F)
for canonical field words, residuals and certificates; the authen-  E. Private Information Retrieval
ticated tuples themselves (1.22 to 33.3 GB per party) take the
on-die module-GPU path and do not add to it.                           Table IX reports PIR throughput and energy per query.
                                                                    We model VIGOR-DFA PIR throughput as an assumed 93%
   Generate-and-consume remains essential. Without GaC,             of DFA's (PIR, Appendix F), intended to cover snapshot
the locally generated authenticated material must be spilled        hashing, the in-module record reduction and fresh resharing
and reread, which inflates CPU-GPU traffic by 20.7-86× (68.6        with bound certificates; the resulting 1,046, 16.35 and 4.08 k
instead of 3.31 GB for BERT-Base) and LAN latency by 1.47-          queries/s are a model input to be replaced by the Accel-Sim
1.66×. The authenticated representation makes materialization       study, not a result. The security guarantee does not depend
costlier than in the semi-honest case, where DFA reports            on the model: an honest client receives the committed record
36.1 GB of CPU-GPU traffic and a 1.74× LAN penalty for              or abort even with one malicious server host (Theorem 13).
BERT-Base without GaC [16].                                         Energy per query is 3-4% below DFA's (0.180 vs. 0.187 mJ
                                                                    at 16K entries) only because we assume an average power of
   Bottleneck analysis. Fig. 17 decomposes the BERT-Base            188 W (PPIR), with the record reduction moved from the SMs
results. (a) The advantage over the dealer-based baseline           into the protected path; this is the least certain PIR value and
depends on network bandwidth: 43.7× at 0.1 GB/s, 11.4× at           among the first we will measure. Likewise, the authenticated
1 GB/s and 2.9× at 10 GB/s. At 1 GB/s, 9.8× of the 11.4×            GPU baseline is an assumed 0.45× of GPU-DPF throughput
comes from eliminated key and preprocessing distribution;           at 350 W, so the 10.4-17.4× higher throughput and 19-32×
at 10 GB/s the remaining 1.7× from lower key I/O and                lower energy per query of VIGOR-DFA against it follow from
cheaper FSS evaluation dominates. Faster networks shrink the        these assumptions; against semi-honest GPU-DPF, VIGOR-
advantage but do not remove it, and, as observed for the            DFA is 4.7-7.8× faster.
semi-honest case [16], [17], the energy and monetary cost of
moving tens of gigabytes per query persists at any bandwidth.          Bottleneck analysis. As in DFA, full-domain PIR is bound
(b) Moving the module off die costs little for BERT-Base:           by DPF expansion in the AES array rather than by mem-
LAN latency is 3.83 s on die (290 GB/s), 3.87 s over a 25 GB/s      ory; DFA expands about 18.4 G leaves/s [16]. The additional
PCIe-class link, 3.96 s at 8 GB/s and 4.46 s at the 1.6 GB/s of     protected work is amortized over a batch: each batch of 512
the ZCU102 prototype, because only 1.66 GB of authenticated         queries scans the snapshot once in public order, so the snapshot
tuples per party cross the link. (c) The breakdown confirms         hash costs one pass per batch rather than one per query, and
                                                                    every record is weighted by the 512 DPF outputs of the batch
                                                                    in the FUA. At 16K entries this reduction needs about 51 G
                                                                    field multiply-accumulates/s, below the 116 G/s peak of the
                                                                    128-lane FUA at 910 MHz (Appendix F). This capacity check
                                                                    shows only that the FUA is not saturated; it does not establish
                                                                    the size of the throughput loss.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                       31

                                                              TABLE VIII
                                        END-TO-END PRIVATE INFERENCE PER QUERY

Model      Method                       Security Offline CPU-GPU Module-GPU LAN                                  WAN GPU+module

                                                  comm. (GB) (GB)                    (GB/party) latency (s) latency (s) energy (J)

           GPU [16]                     SH        9.9                          10.2                  n/a   10.9  162    71.0

           GPU+Trusted DFA [16]         SH        0.02                         0.34                  n/r   0.73  18.0   11.9

ResNet-50 Dealer-based malicious FSS    Mal       21.8                         22.4                  n/a   25.1  346    170

           GPU+VIGOR-DFA w/o GaC Mal              <0.001                       38.0                  1.22  2.97  34.7   48.6

           GPU+VIGOR-DFA                Mal       <0.001                       0.44                  1.22  1.79  33.6   43.6

           GPU [16]                     SH        17.1                         19.3                  n/a   18.8  296    121

           GPU+Trusted DFA [16]         SH        0.1                          2.55                  n/r   1.42  46.4   18.2

BERT-Base Dealer-based malicious FSS    Mal       37.6                         42.5                  n/a   43.9  630    290

           GPU+VIGOR-DFA w/o GaC Mal              <0.001                       68.6                  1.66  5.87  91.8   82.2

           GPU+VIGOR-DFA                Mal       <0.001                       3.31                  1.66  3.83  89.7   73.7

           GPU [16]                     SH        76.4                         80.4                  n/a   83.6  1,140  587

           GPU+Trusted DFA [16]         SH        0.24                         4.27                  n/r   5.93  101    114

GPT-Neo    Dealer-based malicious FSS   Mal       168                          177                   n/a   197   2,611  1,409

           GPU+VIGOR-DFA w/o GaC Mal              <0.001                       296                   9.92  28.6  209    522

           GPU+VIGOR-DFA                Mal       <0.001                       5.55                  9.92  19.5  200    477

           GPU [16]                     SH        256                          268                   n/a   279   3,695  1,879

           GPU+Trusted DFA [16]         SH        0.81                         12.8                  n/r   18.0  193    303

LLaMA2-7B Dealer-based malicious FSS    Mal       563                          590                   n/a   661   8,467  4,510

           GPU+VIGOR-DFA w/o GaC Mal              <0.001                       994                   33.3  93.6  418    1,483
                                                                                                                        1,343
           GPU+VIGOR-DFA                Mal       <0.001                       16.6                  33.3  63.1  387

SH: semi-honest; Mal: static malicious security with abort. Latency is end to end, including offline distribution where present. Energy is GPU plus module

energy summed over both computing parties (and the dealer when present). Module-GPU is the authenticated tuple stream per party on the on-die path; n/a:

no module; n/r: not reported in [16]. SH rows are copied from [16]; red values are model estimates.

                               TABLE IX                                           Executed functional validation. The functional reference
         PIR THROUGHPUT AND ENERGY PER QUERY                                   implements the ideal-module model in Python 3.10+ using
                                                                               only the standard library. In the preparation environment
DB Method          Integ. Throughput Energy/ Implied                           it passes 22 unit tests with 0 failures and 0 errors. The
                            (k queries/s) query (mJ) power (W)                 tests cover 21,840 exhaustive small-domain DPF target, query
                                                                               and payload cases (Theorem 2); 2,728 party-local compar-
GPU-DPF [16]                     134        2.61  350                          isons between streaming GaC and materialized evaluation
                                                                               (Theorem 3); 1,364 DCF comparisons (Theorem 4); 20,004
16K GPU+DFA [16]  GPU-DPF+APIR   1,125  0.187     210                          CPU checks of the GPU Mersenne multiplication formula
                                                                               of Section VI-E against arbitrary-precision arithmetic, includ-
                                 60.3       5.80  350                          ing boundary operands; all 31 elements of a toy field with
                                                                               p = 31 for bit decomposition (Theorem 8); 124 signed-
GPU+VIGOR-DFA                    1,046  0.180     188                          truncation cases (Theorem 9); all 16 inputs of a small LUT
                                                                               (Theorem 10); selected exhaustive toy intervals (Theorem 11);
GPU-DPF [16]                     3.48        100  348                          a small composed nonlinear and arithmetic pipeline; and PIR
                                                                               snapshot rejection. Negative tests exercise noncanonical en-
1M GPU+DFA [16]  GPU-DPF+APIR    17.58      11.9  209                          codings, tag and value mutations, poisoned epochs, role, replay
                                                                               and ordering errors, immutable frozen objects, joint sampling,
                                 1.57        224  350                          truncation fibers, and the ring zero-divisor counterexample that
                                                                               motivates the field representation (Appendix C).
GPU+VIGOR-DFA                    16.35      11.5  188
                                                                                  Limits of this evidence. The toy field p = 31 serves finite
GPU-DPF [16]                     0.788       443  349                          correctness tests only and provides no cryptographic security.
                                                                               The reference expands seeds with SHAKE rather than the
4M GPU+DFA [16]  GPU-DPF+APIR    4.39       47.7  209                          pinned AES-based PRG, so the equivalence tests must be rerun
                                                                               against the production PRG and output conversion. The CUDA
                                 0.355       987  350                          micro-test (65,536 products against a host 128-bit reference) is
                                                                               written but has not been compiled or run, and the RTL release
GPU+VIGOR-DFA                    4.08       46.0  188                          guard is written but has not been simulated or synthesized; no
                                                                               GPU toolchain, Vivado or RTL simulator was available in that
128-bit entries, batch 512. SH rows are from [16] with energy expressed in     environment. Rows marked "planned" in Table X therefore
mJ; implied power is throughput times energy per query and serves as a unit    have no executed evidence yet. Most importantly, these tests
cross-check. Integ.: the client obtains the committed record or abort against  check that the implementation conforms to the algorithms;
a malicious server. Red values are model estimates.                            they do not measure a forgery probability. Observing zero

F. Security Validation

   Table X lists the twelve attack and fault injections of our
test plan, the mechanism that must stop each one, whether
the executed CPU reference model already covers it, and the
outcome we expect on the RTL and FPGA implementations.
The injections cover the scenarios of Table I except S2, which
the interface excludes by construction, and S9, which the
functionality permits (its commitment-bound loader variant
is covered by the model-provenance mechanism, not by an
injection). For S2, the command set of Table IV has no
entry point that authenticates a host-supplied value, and row 2
checks the related requirement that even the module's own
engine output is never authenticated before it conforms to the
reference.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                  32

                                                                          TABLE X
                                     ATTACK AND FAULT INJECTIONS AND THEIR EXPECTED OUTCOMES

# Injection                                Mechanism                                  Reference Expected RTL/FPGA outcome
                                                                                        model

1 Change payload, query, role, gate id, Ledger descriptor binding; role- and                    Rejected at frame parse or authenticated

table hash or shape (S5)                   gate-bound PRF labels (Section V-D)                  computation fails; no preprocessing issued

2 Flip a control bit, root seed or         Conformance against the reference DPF      planned Reference mismatch flagged; engine

correction word in a candidate             (Theorem 2); unverified engine output is             output never authenticated or released

engine                                     never authenticated

3 Change a GPU value share or tag CheckOpen with t = 3 independent lanes                        Abort within one CheckOpen

(S1)                                       (Theorem 6)                                          (0.10-0.65 ms on LAN); acceptance at
                                                                                                most (2/p)3 per batch

4 Triple with valid-looking tags but       Triples computed inside the TCB; imported  planned   Never consumed; unproven import refused
     c = ab (S7)                           material needs a correctness proof                   at reservation
                                           One-time ledger, epoch poisoning,                    Rejected before any accepted reuse
5 Reuse a mask or counter; reset and

resume old keys (S4)                       erase-and-rekey

6 Modify a DMA buffer after freezing Freeze-before-challenge; consume only                      Frozen authenticated bytes consumed, or

(S3)                                       frozen pages                                         abort

7 Swap only the last column of a GPU Frozen-operand Freivalds over all columns,       planned   Rejected, except with probability at most
                                                                                       (toy)    p-3
matrix product                             s = 3 (Theorem 12)                                   Configuration refused at session setup

8 Reuse one challenge vector across Independent per-lane challenges;

MAC lanes                                  configuration check

9 Change database bytes or version         Same-byte snapshot hash and certificate              Abort; quarantined result never released

after hashing (S8)                         binding (Theorem 13)

10 Request output before the               Release guard (Section V-D)                planned Guard stays closed; no candidate values

verification barrier (S6)                                                                       leave

11 Overflow or truncate with the wrong Exact finite reference; numeric contract                 Mismatch detected; manifest rejected

signed rule                                (Theorem 9)

12 Delay, drop or reorder packets (S10) Bounded resources and abort                   planned Abort; no fairness or availability claimed

Reference model:  executed and passing in the CPU reference model; planned: no executed evidence yet. Red outcomes are expected on the RTL and FPGA

implementations, not yet observed. Scenario IDs refer to Table I.

                         TABLE XI                                                                           TABLE XII
HARDWARE COST OF ONE VIGOR-DFA MODULE                                                 PLANNED ZCU102 FUNCTIONAL PROTOTYPE

Component                             28 nm                        7 nm         Resource Used Available      Utilization

                                     mm2 mW mm2 mW                              LUT   168K             274K                               61%

DFA blocks reused by VIGOR-DFA [16]                                             Flip-flop 201K         548K                               37%

16 DPF units (64 AES-128)            1.73    29 0.054 11                        BRAM36 412             912                                45%

SRAM buffers                         3.06    585 0.096 219                      DSP     356     2,520                                     14%

VPU (16-lane Ara)                    1.97    794 0.062 298                      Datapath: 4 DPF units (16 AES-128), 32 field lanes, 250 MHz

All DFA (incl. control core)         7.67 1,683.5 0.239 631                     DPF throughput: 1.0 G expansions/s; board power: 9.8 W

Blocks added by VIGOR-DFA                                                       Host link: 1.6 GB/s, i.e., 50 M authenticated elements/s

Field unit array (128 lanes)         2.80 1,000 0.088 375                       XCZU9EG-2FFVB1156 [84]: configuration and pre-implementation estimates
                                                                                (red).
Check engine                         0.18    45 0.006 17

AEAD/GHASH (freezer, peer channel) 0.21      60 0.007 23

Ledger, guard, parser                0.09    12 0.003                    5

Ledger SRAM (32 KB)                  0.25    35 0.008 13                        die [83]. The FUA dominates the additions with 61% of the
                                                                                added area and 74% of the added power at 7 nm, followed
Freeze SRAM (256 KB)                 1.07    200 0.033 75                       by the 256 KB freeze SRAM with 23% of the added area,
                                                                                whereas the logic that enforces the security policy (ledger,
VIGOR-DFA additions                  4.60 1,352 0.145 508                       release guard, parser and check engine) takes only 0.009 mm2,
                                                                                or 6% of the additions. As in DFA, arithmetic and memory
All VIGOR-DFA                        12.27 3,036 0.384 1,139                    dominate the cost, not control. No AES engines are added,
                                                                                because challenge derivation and AEAD freezing time-share
DFA blocks are synthesis results from [16]; blocks added by VIGOR-DFA are       the 64 engines with PRG expansion (Section VI-B); for BERT-
pre-synthesis estimates (red). 7 nm values are scaled with DeepScaleTool [91].  Base, checking occupies the AES array and the FUA for about
One AEAD/GHASH block serves the freezer and the peer-channel controller.        2.8 ms per query, below 0.1% of its latency.

accepted forgeries in any finite campaign cannot support a                         Table XII sizes the external ZCU102 prototype, which
bound such as 2-148; that bound comes from Theorem 6                            exists to check functional conformance and streaming behavior
together with the ledger rules, and testing only checks that                    with two independent boards. Its 1.6 GB/s host link (50 M
the implementation realizes the assumptions of the proof.                       authenticated elements/s at 32 bytes each) and its smaller
Power and electromagnetic analysis, probing and fault in-                       FUA make it a pessimistic functional point rather than a
jection require separate, threat-specific engineering evaluation                performance target (Table XIII), and it is not a Profile T
(Section IX).                                                                   deployment target (Section VI-F).

G. Hardware Cost

   Table XI reports the cost of one module; at 7 nm a complete
module occupies 0.384 mm2, 0.046% of the 826 mm2 A100
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                        33

t = 1 (2-28)      Brackets:                                    GPU-DPF (SH)               estimated  and 910 MHz, which overlaps with the 52.0 s of authenti-
t = 2 (2-88)      statistical term                             GPU+DFA (SH)                          cated GEMM and leaves about 0.72 s exposed. The 32-lane
t = 3 (2-148)     Q(2/p)t at                                   GPU+VIGOR-DFA (Mal)          1,022    prototype at 250 MHz would need about 105 s for the same
Trusted DFA (SH)  Q = 232                                      GPU-DPF+APIR (Mal)         222 224    triples, one more reason why it is a functional prototype rather
                                                                                                     than a performance target and why the on-die FUA should
 4                 3.3 3.5                                    106 1.05 M                             scale with the linear-algebra throughput of the host GPU.
                                                              105                                    If triple generation ever dominates, the alternatives are an
 3 2.5 2.7                                                    104                                    imported malicious preprocessing backend with its own proof,
 2                                                            103                                    or restructuring public-by-secret operations; exposing global
Norm. latency (×)                                             102                                    secret masks to the GPU is not an option.
1                                                  Queries/s
                                                                   214 216 218 220                      Host-module bandwidth. BERT-Base moves only 1.66 GB
e 0 t-50 -Base T-Neo A2-7B                                                     Entries N             per party, well inside the B/32 roofline of Section VI-A,
ResN BERT GP LLaM                                                                                    which is why Fig. 17(b) is nearly flat above 8 GB/s.
                                                                                    (b)
                     (a)                                                                                PIR. Fig. 18(b) shows PIR throughput from 214 to 224 en-
                                                                                                     tries. Like DFA, VIGOR-DFA scales linearly in the number of
Fig. 18. Scalability (model estimates). (a) LAN latency with t = 1, 2, 3 MAC                         entries, from 1.05 M down to 1,022 queries/s, whereas GPU-
lanes, normalized to semi-honest trusted DFA, annotated with the statistical                         DPF reaches its peak per-entry efficiency near 220 entries [14],
term Q(2/p)t at Q = 232 (2-28, 2-88, 2-148). (b) PIR throughput                                      [16]. At 224 entries VIGOR-DFA is 5.2× faster than GPU-
(queries/s, log scale) for 214 to 224 entries; points beyond 222 entries are                         DPF and 11.5× faster than the authenticated GPU baseline.
extrapolated.                                                                                        Larger records increase the per-entry field reduction linearly
                                                                                                     while the DPF expansion stays unchanged, so for very large
H. Ablation Study                                                                                    records the FUA, not the AES array, becomes the limit.

   Table XIII changes one design choice at a time for BERT-                                             Beyond per-lane tags. Because the tag lanes dominate large
Base, and three conclusions follow.                                                                  models, the most promising direction is to compress MAC
                                                                                                     checking, for example with rank-1 compressed checks that
   Protocol mechanisms. Generate-and-consume and the                                                 avoid carrying t full tag arrays through the GPU. Such schemes
check round are the mechanisms that matter. Disabling GaC                                            are not covered by our proofs and need their own soundness
costs 1.53× LAN latency (Section VIII-D), and the insecure                                           analysis, so we leave them to future work. Scaling the number
lower bound without CheckOpen shows that the doubled                                                 of DPF units and FUA lanes is a second, orthogonal knob;
round count costs 39 s of the 89.7 s WAN latency, the dominant                                       DFA found DPF-unit scaling to be nearly linear until on-chip
WAN cost of malicious security.                                                                      bandwidth, about 7 TB/s of aggregate L2 read bandwidth on
                                                                                                     A100 [83], becomes the limit [16].
   MAC lanes. t is a security knob, not a performance one:
t = 1 saves 34% of the LAN latency but bounds a wrong                                                               IX. DISCUSSION AND LIMITATIONS
opening only by 2-28, so the choice of t = 3 follows from
Section VII-E.                                                                                          VIGOR-DFA claims that, under Profile T, one maliciously
                                                                                                     corrupted host, including its GPU, driver and network stack,
   Gate selection and placement. Because FSS is a small                                              cannot make an honest party accept a wrong value or release
part of the malicious latency, tag trees, direct-only gates, small                                   an unauthorized one, except with the probability bounded in
check batches and off-die placement change LAN latency by at                                         Theorem 1. We now state what this claim does not cover and
most 20%; the epilogue matters most for LUT-heavy compiled                                           which evidence is still missing.
models, where the 3.8-4.0× gate-level gap of Section VIII-B
carries over. The exception is FSS-only compilation with the                                            Trust relocation, not removal. VIGOR-DFA moves the
conservative DCF of Theorem 4 (3.99×), which is why the                                              dealer of dealer-based FSS into two protected modules; it
compiler selects gates by cost; the direct gate is a legitimate                                      does not remove the dealer assumption. Both modules hold
Profile T competitor within model resolution of the default                                          the joint-sampler key and the global MAC keys 1, . . . , t
(Section V-J). Ablations on staged versus local checks and on                                        (Section V-C), so extracting the secrets of either module voids
caching versus recomputing bit decompositions are part of the                                        privacy and integrity for every session whose keys it holds.
measurement plan but are not yet modeled.                                                            The boundary also grows relative to DFA [16]: the ledger,
                                                                                                     freezer, check engine, field unit array and release guard add
I. Scalability                                                                                       only 0.145 mm2 at 7 nm (Table XI), but each of them is logic
                                                                                                     that must be verified (Table VI).
   MAC lanes and model size. Fig. 18(a) normalizes LAN
latency to semi-honest trusted DFA. With t = 3 the overhead                                             What the modules learn. The modules are not blind.
grows from 2.46× for ResNet-50 to 3.51× for LLaMA2-                                                  After a verified opening c = x + r, module Tb knows c
7B, because the share of linear algebra grows with model                                             and the mask r, hence x; the committed-input loader and
size and each MAC lane replicates it: every additional lane                                          the direct gate (Section V-J) see inputs explicitly, and in PIR
adds about 0.65 s for BERT-Base and 13.0 s for LLaMA2-7B.                                            both modules receive the client's index (Algorithm 7). For
Authenticated GEMM on the GPU, not the protected module,                                             inference this is inherent to generate-and-consume and already
is the scaling bottleneck.                                                                           holds for trusted DFA [16]. For PIR it is a regression: DFA

   Triple generation. Correct matrix triples must be computed
inside the protected boundary (Section V-H), so FUA work
scales with the model's multiply-accumulate count. LLaMA2-
7B needs about 7.18 s of FUA time per query at 128 lanes
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                    34

                                                             TABLE XIII
                                                    ABLATION ON BERT-BASE

Configuration                              Secure LAN             Rel. WAN Energy Note
                                                         (s)      LAN (s)      (J)

Compiler-selected default (t = 3, batched checks)   3.83 1.00× 89.7            73.7 Reference configuration

w/o GaC                                             5.87 1.53× 91.8            82.2 Authenticated material spilled and reread

Tag trees instead of epilogue                       4.12 1.08× 90.0            80.4 (1 + t)× DPF work; FSS share is small

t = 1 MAC lane                                      2.53 0.66× 88.4            43.2 Q(2/p)t = 2-28 at Q = 232: inadequate

t = 2 MAC lanes                                     3.18 0.83× 89.1            58.4 2-88 at Q = 232

FSS-only gates, conservative DCF            15.29 3.99× 101.2 342.2 O(n2) DCF of Theorem 4

FSS-only gates, optimized DCF                       4.20 1.10× 90.1            82.3 Projected; not covered by Theorem 4

Direct protected gates only                         3.82 1.00× 89.7            73.3 Profile T only; no FSS compatibility

Small check batches (m = 64)                        4.24 1.11× 90.2            74.6 Per-batch overhead not amortized

External PCIe module (25 GB/s)                      3.87 1.01× 89.8            73.8 Link roofline B/32 elements/s

ZCU102 link (1.6 GB/s, 32 lanes, 250 MHz)           4.59 1.20× 90.5            75.4 Prototype link and slower triple generation

No CheckOpen                                        3.80 0.99× 50.5            73.6 Insecure; performance lower bound only

LAN 1 GB/s, WAN 70 MB/s. Each row changes one choice of the compiler-selected default. Rel. LAN is LAN latency relative to the compiler-selected default.
Secure:  covered by our theorems;  projected construction outside our proofs;  not secure (statistically inadequate, or no verification). All latency and

energy values are model estimates.

runs PIR in its untrusted mode with client-generated keys,        controlled-channel, cache, transient-execution and Rowham-
so its query privacy needs no trusted hardware [16], whereas      mer attacks studied on general-purpose TEEs [18], [71], [97]-
a compromised VIGOR-DFA module reveals . A client-                [101] target mechanisms it lacks, and each check returns one
generated-key variant with verifiable FSS [28] would avoid        generic status only after all t lanes are aggregated. Small
this but needs its own answer-integrity proof. FSS gates keep     security chips have still shipped with exploitable flaws [19],
only seeds, control bits and correction words in long-lived       [20], [102]: a small TCB makes hardening tractable, but it
state, whereas a direct gate computes on x itself; we treat this  does not replace hardening.
as defense in depth only, because the trace model of Theorem 1
makes both options equivalent.                                       Rollback and lifecycle. Ledger and epoch state live in
                                                                  volatile protected SRAM, so every reset falls under the reboot
   Why two parties under Profile T? Because the modules           rule of Section V-D. Because every failure poisons its epoch
see plaintext, a single server whose protected module verifies    and aborted reservations never return to a free list (Fig. 7),
an untrusted GPU, as in Slalom [31], would rest on the same       recovery always costs a new setup. Neither a monotonic
hardware trust. The two-party structure buys two things. First,   service nor an erase-and-rekey lifecycle is implemented yet
a host that held a value together with its complete tag would     (Table VI).
learn the MAC key; splitting every tag between two hosts lets
SPDZ-style MACs [24] check all GPU linear algebra at the             Availability and fairness. VIGOR-DFA provides security
next opening, whereas a single server must check each GPU         with abort, the standard target for two-party computation
product itself, for example with a Freivalds check per layer      with a malicious participant [57], [58]. A corrupt host can
(Section V-L). Second, it keeps the two-party deployment of       withhold or reorder traffic, stall its GPU or abort at any
the FSS toolchains that DFA targets, on which Profile U relies    public interaction boundary, and a corrupt recipient may obtain
for its security (Section III-E). It adds no protection against   its output first; fairness and guaranteed output delivery are
module compromise: extracting either module's secrets breaks      not claimed (S10 in Table I). Aborts are, however, not a
privacy and integrity, exactly as in a single-module design. For  side channel on honest inputs. Apart from the manifest's
PIR as specified in Algorithm 7, one server with one module       validity predicates, whose outcomes are permitted leakage
would give the same guarantees. GPU-wide TEEs [87], [121]         (Definition 1), every CheckOpen outcome depends only on
avoid the four-lane GEMM cost but place the whole GPU and         the adversary's own deviation (e, dj), the protected keys and
its firmware in the TCB.                                          the fresh challenges (Theorem 6), and the first failure ends the
                                                                  epoch, so selective-failure and key-learning strategies cannot
   Physical and microarchitectural attacks. Probing [67],         be iterated (Lemma 1). Persistent denial of service remains a
optical and other fault injection [70], [96], and power or        matter of deployment policy.
electromagnetic analysis [69] are outside Theorem 1 and can
extract keys from an unhardened module. Faults matter more           Field versus ring. Over Fp with p = 261 - 1, VIGOR-
in the malicious setting: the bound Q(2/p)t presumes a correct    DFA is not bit-identical to the Z264 arithmetic of Sigma and
check engine, so one glitch that forces acceptance bypasses it,   Orca [10], [11]. Ring-compiled models must be re-encoded
and a fault in the field unit array can yield a wrong triple      under the numeric contract of Section VI-E, with magnitudes
that carries valid tags. Since software-controlled undervolting   below p/2 before truncation, and exact signed truncation relies
has induced such faults inside SGX enclaves [68], an on-die       on canonical bit decompositions of 2n = 122 authenticated
module must be isolated from host-controlled voltage and fre-     multiplications along a sequential carry chain (Algorithms 9
quency scaling or detect glitches, which we have not evaluated.   and 10), the most round-intensive gates in Table VII. A ring
Conversely, the module has no out-of-order core, no shared        deployment needs a SPDZ2k-style backend [27], which is a
cache hierarchy and no host-managed page tables, so the           separate design with a separate proof (Section VII-E).

                                                                     Profile U. Profile U (Section III-E) is specified but not eval-
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  35

uated; it forfeits the local-dealer and generate-and-consume      truncation protocols [78], [79] supply the conversions that non-
savings and must add the backend's key-privacy and answer-        linear layers need, and honest-majority protocols [38], [40],
integrity arguments outside Theorem 1.                            [108], [109] obtain malicious security from replicated sharing
                                                                  among three or four servers. VIGOR-DFA adopts the SPDZ
   Model provenance. VIGOR-DFA proves correct evaluation          MAC algebra with t independent keys over a Mersenne field
on the inputs actually supplied (S9 in Table I). A committed      and does not claim that algebra as new. It replaces interactive
model (Section III-D) establishes provenance, not quality; the    preprocessing by correct generation inside the modules, in the
gap between the finite-field circuit and a floating-point model   spirit of hardware-assisted correlation generation [65], [110],
is an approximation question separate from cryptographic          and adds the freeze-before-challenge discipline that a hardware
correctness.                                                      check engine needs when a malicious host controls its DMA
                                                                  buffers.
   Artifact status. The specification (completion gate G0)
and the functional CPU reference (G1) are complete; bit-             Trusted hardware for MPC and ML. Tamper-proof tokens
exact GPU and RTL conformance, a protected runtime and            are a classical setup assumption for universally composable
a measured two-party deployment (G2 to G4) remain open            computation [63], and commodity TEEs [64], [111]-[113]
(Sections VIII-A and VIII-F). Every red value therefore awaits    have been used to accelerate or simplify two-party compu-
the three separate experiments of Section VI-F, and security      tation and functional encryption [114]-[118]. For ML, Ohri-
measurements need two independent protected devices.              menko et al. [119] and Chiron [120] execute learning tasks
                                                                  inside SGX enclaves; Slalom [31] and DarKnight [?] outsource
                         X. RELATED WORK                          linear layers from an enclave to untrusted GPUs and verify
                                                                  them, with Freivalds' algorithm [30] and with redundant coded
   Table XIV positions VIGOR-DFA against the closest lines        computation, respectively; and Aramis [29] compiles semi-
of work, grouped by what they contribute.                         honest protocols into maliciously secure ones by relying on the
                                                                  integrity, but not the confidentiality, of SGX. GPU TEEs [21],
   FSS-based secure computation. FSS [7] and its tree-based       [22] and confidential computing on H100 [87], [121] protect
DPF instantiations [8], [12] underlie a family of low-round       GPU computation from the host but place the whole GPU and
two-party protocols with preprocessing [?]. AriaNN [41] and       its firmware inside the TCB, a boundary far larger than the
Pika [42] first demonstrated private inference with FSS, the      module we assume. Closest to our trust model, STAMP [66]
mixed-mode framework of Boyle et al. [9] built comparisons,       and PPMLAC [65] rely on a small security processor or a
splines and fixed-point truncation from DCFs, Grotto [15]         trusted chipset to execute nonlinear operations or generate
replaced DCF-heavy constructions with DPF-based ones in a         correlated randomness, in the tradition of TPM-class security
(2+1)-party setting, Orca [11] brought FSS-based training and     chips, secure coprocessors and smart cards [103], [122]-[124],
inference to GPUs, and Sigma [10] scaled GPU-based FSS            and DFA [16] uses a small module as a local FSS dealer.
inference to GPT-class transformers. These systems are semi-      VIGOR-DFA shares their small-TCB premise and, like Slalom
honest and assume a dealer whose key material dominates           and DarKnight, keeps the GPU outside the boundary; unlike
the offline cost [17]. DPFs also underlie PIR, anonymous          them, it checks the GPU's work through MACs on every
messaging, private queries and analytics, private heavy hitters,  opening and reserves Freivalds checks for matrix operands
set intersection and distributed ORAM [13], [44]-[49], [104]-     that the GPU may already see (Section V-L).
[106]. Secure inference without FSS realizes nonlinear layers
through share conversions, garbled circuits or homomorphic           Hardware acceleration for private computation. GPU
encryption [3], [4], [38]-[40], [76], [107], typically with more  systems accelerate secret-sharing MPC [34]-[36], FSS [10],
interaction per layer.                                            [11] and DPF-based PIR [14]. FPGA designs target secret-
                                                                  sharing MPC [86], [125], [126], Ironman [127] accelerates OT
   Malicious and verifiable FSS. To our knowledge,                extension near memory, and FPGA and ASIC accelerators for
Shark [23] is the most directly comparable system: actively       homomorphic encryption [128]-[132] speed up its dominant
secure two-party FSS inference in which a trusted dealer          polynomial kernels. These accelerators make a fixed protocol
supplies authenticated key material. Its security is crypto-      faster and inherit its adversary model. DFA [16] additionally
graphic once the dealer is trusted, whereas VIGOR-DFA trusts      used trust to change the dataflow; VIGOR-DFA uses the same
one protected module per party; in exchange, VIGOR-DFA            small trusted module to change the adversary model, which is
generates the authenticated correlations locally and removes      why Section VIII compares against security-matched baselines
the offline shipping that dominates our dealer-based malicious    rather than raw kernel throughput alone.
FSS baseline, modeled after the protocol family of Shark
(Table VIII). Verifiable FSS addresses a different adversary, a      PIR with integrity. Authenticated PIR [50] lets a client
client that may submit malformed keys, which servers detect       detect answers that are inconsistent with a public database
in the audit of Riposte [44], the verification protocols of       digest without trusted hardware, at the price of additional
Boyle et al. [8] and Poplar [45], and the lightweight vFSS        server work that our APIR-based GPU baseline reflects (Ta-
of de Castro and Polychroniadou [28]. VIGOR-DFA instead           ble IX). PIR with secure coprocessors [?] and enclave-based
treats key generation, evaluation, authentication and release as  oblivious storage such as Snoopy [?] instead trust hardware
separate obligations.                                             that learns the query and hides its accesses through oblivious
                                                                  scans. The versioned-snapshot PIR of VIGOR-DFA follows
   Malicious MPC preprocessing and MACs. Beyond the               this trust model but scans in two role-bound modules, binds the
SPDZ-family tools of Section II-E, mixed-circuit preprocess-
ing with edaBits [80] and classical bit-decomposition and
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                         36

                                                                  TABLE XIV
                            COMPARISON OF VIGOR-DFA WITH REPRESENTATIVE RELATED WORK

Work                        Adversary  Trusted HW  Custom HW    Offline material            Auth. FSS  Verified  Workloads
                                                                                             outputs   openings
Sigma [10]                      SH                       g      Dealer keys                                      Inference
Orca [11]                       SH                       g      Dealer keys                                      Training, inference
Shark [23]                      Mal                             Dealer, authenticated keys                       Inference
MASCOT, MP-SPDZ [25], [60]                                      Interactive (OT-based)                           General circuits
vFSS [28]                       Mal                             Client keys, verified           n/a              Key validation
APIR [50]                      Mala                             None (client query)                              PIR
Slalom [31]                    Malb                      g      n/a                                       n/a    Inference
Aramis [29]                    Malc          d                  n/a                             n/a       b      Inference
STAMP, PPMLAC [65], [66]        Mal                             In trusted HW                             c      ML
GPU-DPF [14]                SH, Male                     g      None (client query)             n/a              PIR
DFA [16]                                     f                  Dealer or localf                n/a       n/a    Inference, PIR
VIGOR-DFA (this work)           SH                              Local, none shipped             n/a       e      Inference, PIR
                                SH                                                                         
                               Malh                                                                        
                                                                                                           

SH: semi-honest; Mal: malicious (active) adversary. Trusted HW: security relies on trusted hardware. Custom HW: the work proposes dedicated hardware

beyond commodity CPUs and GPUs. Offline material: source of the per-query correlated randomness or keys. Auth. FSS outputs: FSS gate outputs carry
MAC tags. Verified openings: opened values or untrusted results are checked before use. : yes; : no; : partial, optional or configuration dependent; n/a:
not applicable. Entries summarize the headline setting of each work; the lettered notes give the qualifications. a Malicious key generator (client); servers
verify that keys are well formed, not that they are evaluated correctly. b The client detects answers that are inconsistent with a public database digest.
c Single-server outsourcing from an SGX enclave; the co-located GPU is untrusted and its matrix products are checked with Freivalds' algorithm. d Relies
on the integrity, not the confidentiality, of SGX to compile semi-honest protocols into maliciously secure ones. e The adversary model and number of
parties differ between the two works; STAMP reports both semi-honest and honest-majority malicious settings. f Trusted mode only; the untrusted mode
ships dealer keys. g Implemented on commodity GPUs. h Static corruption of one host, security with abort, under Profile T; Profile U delegates to an
established malicious backend.

exact consumed bytes to an authorized commitment, optionally       Three directions follow. First, the red estimates must be
a Merkle root [81], and releases freshly reshared answers only  replaced by measurements: bit-exact GPU and RTL confor-
after the snapshot hash matches (Section V-M).                  mance, a protected runtime on two independent devices, and
                                                                on-die simulation of the complete datapath. Second, a Profile U
   Positioning. Each ingredient of VIGOR-DFA, from              backend would extend the same datapath to deployments
information-theoretic MACs and trusted correlation generation   in which the hardware itself is adversarial, and a SPDZ2k-
to verified GPU work and DPF acceleration, has precedents;      style backend would cover the ring Z264 . Third, compressed
our contribution is their composition in one small trusted      MAC checks that avoid carrying all tag lanes through the
module, proven secure with abort in the ideal-module model      GPU, where authenticated linear algebra now dominates, and
of Section III-A (Table XIV).                                   a vetted DCF that is faster than our conservative O(n2)
                                                                construction could remove the largest remaining costs; both
                          XI. CONCLUSION                        require proofs that this paper does not provide.

   We presented VIGOR-DFA, a trusted hardware accelerator                               ACKNOWLEDGMENT
that makes FSS-based private inference and DPF-based PIR
secure against a malicious host and GPU while keeping the          Acknowledgments are omitted for anonymous review and
key-movement savings of trusted DFA. The design starts from     will be added in the final version.
one observation: a small module that already plays the FSS
dealer can also be the verifier. VIGOR-DFA therefore gener-                                 APPENDIX A
ates authenticated correlations inside its protected boundary,  IDEAL FUNCTIONALITIES AND THE PROTECTED-MODULE
authenticates its own DPF outputs with a fresh resharing
epilogue instead of extra DPF trees, checks every opening on                                  RESOURCE
frozen bytes with t = 3 independent MAC lanes over F261-1,
and releases nothing before a role-bound one-time ledger        This appendix states in full the objects that Fig. 4, Defi-
records a verified check. Together these mechanisms protect
the chain from authorized input to authorized output release,   nition 2 and Definition 1 summarize: the circuit functionality
and we prove stand-alone static malicious security with abort
in an explicit protected-module model, with a statistical term  F abort  (Appendix  A-A),   the  PIR   functionality  F abort  (Ap-
of about 2-148 for 232 checked batches. Our model estimates
that VIGOR-DFA is 10.1-14.0× faster on a LAN than dealer-          C,µ                                                   PIR
based malicious FSS (modeled after the protocol family of
Shark [23]), removes 21.8-563 GB of offline authenticated       pendix A-B), and the ideal resource FT that represents one
material per query, costs 2.5-3.5× LAN latency over semi-
honest trusted DFA, keeps 93% of its PIR throughput, and        protected module under Profile T (Appendix A-C). The proofs
adds 0.145 mm2 at 7 nm.
                                                                in Appendices B to E and E-A refer to these definitions and

                                                                to no other trust assumption.

                                                                Real and ideal executions. Security is Definition 2. Fix

                                                                a manifest µ, an input vector x, an auxiliary input z and a

                                                                corrupted set I. Real,A(z),I (µ, x) is the joint distribution of

                                                                the view of A and the honest outputs, IdealF,S(z),I (µ, x) is the

                                                                joint distribution of the output of S and the honest outputs,

                                                                and a PPT distinguisher D that sees only this joint output

                                                                after the execution must separate the two with advantage at
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                            37

most the bound VIGOR of Theorem 1. In the real execution,                         An input-dependent predicate therefore reveals its accept or

I contains at most one computing host, chosen before the                          abort bit; honest input ranges and intermediate numeric bounds

execution starts: the CPU, operating system, driver, runtime,                     should be fixed statically whenever possible (Section VI-E),

GPU, host memory and network interface of one party Pb ,                          so that validity bits are input independent.
b  {0, 1}. The corrupt host may issue any command to
                                                                                  Extraction. The input of a corrupted owner is whatever the

its local instance of FT, modify, replay, reorder, delay or                       input protocol fixes, namely x = r +  for the full mask r

drop any message or buffer under its control, and stop at any                     and  the  bound       masked  difference     of  Input  (Fig.  9).  F abort

                                                                                                                                                         C,µ

time. The modules T0, T1 are never corrupted; each is one                         accepts any value in the declared interface; it does not model

instance of FT. In the ideal execution, S receives only the                       an input that an application hopes the adversary would use.

leakage  and  the    corrupt  outputs   that  F          {F abort, F abort}       Exact         finite  semantics.  F abort    evaluates  the  declared  fi-
                                                            C,µ       PIR
                                                                                                                       C,µ

hands to it. A may prevent honest outputs; neither fairness                       nite circuit over Fp, neither a real-valued network nor Z264

nor availability is provided. The statement covers one admit-                     arithmetic. The distance between C and an intended floating-

ted execution, namely one session with one manifest, and                          point model (polynomial or table approximation error, fixed-

independent sessions use fresh identities, epochs and keys                        point rounding) is an accuracy property of the compiler,

(Section V-C). This is stand-alone real/ideal security with abort                 not a security error. A ring-based deployment requires a

under sequential composition [55]; we claim neither universal                     different functionality and a different authenticated backend

composability [133] nor security for concurrent sessions that                     (Section V-B).

share module state.                                                               Gate implementation is public. Whether a nonlinear gate

                                                                                  is compiled to a direct protected gate, a small XOR-masked

A. Circuit Functionality                                                          LUT or an interval FSS gate (Section V-J) is recorded in µ,

   Manifest. The public manifest µ contains the protocol                          and hence in LC. All choices implement the same gate of C
version; the session identities and roles; the field Fp with                                    F abort
p = 261 - 1 and the tag count t; the numeric encoding (fixed-                     and  leave             unchanged.
point scale, signed encoding, truncation rule, saturation and                                      C,µ
range behavior, output decoding); the finite circuit C with
its gate identifiers, wire identifiers and tensor shapes; the                     Model provenance. If µ binds a pre-approved model by
approved public tables and interval coefficients; the authorized
recipient of every output; the input interface and validation                     a commitment to canonical quantized weight bytes (Sec-
rules of every input wire; and the public batch schedule.
For an input wire  we write In for its declared interface                         tion III-D), the interface In of the weight wires contains
(canonical encoding, shape and admissible range) and O for
its designated owner. We write V for the finite set of validity                   only the byte strings that open this commitment; otherwise
predicates of µ and y1, . . . , yK for the outputs of C, where
output yk has the authorized recipient Rk. The manifest hash is                   the weights are their owner's freely chosen input.
bound into the session at setup (Section V-C), so both modules
and both hosts agree on µ or the session aborts.                                  B. PIR Functionality

                                                                                     Let D = (id, ver, N, enc, comD) be the public snapshot
                                                                                  descriptor, where comD commits to the database identifier,
                                                                                  the version, the shape, the record encoding and the ordered

                                                                                  record bytes. Let D = (D[0], . . . , D[N - 1]) be the snapshot

                                                                                  that comD binds; a second opening of the same commitment
                                                                                  is a binding failure and is charged to bind in Theorem 1.

                                                                                                              Functionality  F abort

                                                                                                                                PIR

                         Functionality  F abort                                   Parameters: descriptor D and the committed snapshot D.
                                                                                  1. Query. Receive (query, ) from the client. If the request is malformed
                                           C,µ
                                                                                      or  / {0, . . . , N - 1}, send reject to the client and to S and halt.
Parameters: public manifest µ (circuit C over Fp, interfaces In, predi-               Otherwise send LPIR (Definition 1) to S.
cates V, recipients Rk, schedule). Parties: input owners, P0, P1, recipients;     2. Retrieval. Set y  D[]; for a multi-field record, y contains every
S controls the statically corrupted host; the external client is honest and does      coordinate of D[].
                                                                                  3. Delivery. S may send abort, and then the client receives abort;
not collude with a computing party.                                                   otherwise the client receives y.

1. Inputs. For every input wire : if O is honest, receive x  In                   Corruption regimes (separate statements).
                                                            x                     (R1) Malicious server host: the client is honest and S corrupts at most
from     O ;  if  O  is  corrupted,  receive  from  S  any        In  and  set
                                                                                         one server host; S learns nothing beyond Step 1.
x  x. A malformed or missing input causes abort. Send (input, )
and the public metadata of  to S.                                                 (R2) Malicious client: both server hosts are honest and only the client
                                                                                         is corrupted; in Step 1, S chooses  (extraction) and in Step 3 it
2. Validation. Compute status = (V (x))V V on the recorded inputs                        receives D[] only.
    x = (x) and send it to S. If some V (x) = 0, send (abort, V ) to

all parties and halt.

3. Evaluation. Compute (y1, . . . , yK )  C(x) exactly in the finite
    arithmetic of µ, including every declared comparison, truncation, table

lookup and piecewise polynomial.                                                  Scope of the two regimes. The regimes are not combined:

4. Corrupt and public outputs. Send to S every yk whose recipient Rk              F abort   is  not  claimed  against  a  malicious   client   that  colludes
    is corrupted and every yk that µ declares public.
                                                                                     PIR
5. Delivery. At each public interaction boundary of the schedule, S may
                                                                                  with a malicious server host. Regime (R1) is the integrity

send delay or abort. On abort, send abort to every honest party                   and query-privacy statement; regime (R2) is the database-

and halt. Otherwise, when S sends (deliver, k), give yk to its honest             privacy statement. The descriptor D, including the snapshot
recipient Rk.
                                                                                  commitment, is part of LPIR in both regimes.

   Leakage. The leakage is LC = (µ, len, sched, pub, status)                         Padding and boundary cases. For N  2 the protocol
of Definition 1: len and sched are functions of µ alone, pub are                  pads the snapshot to 2n records with n = log2 N  and
the outputs of Step 4 that µ declares public, and status is the                   authorizes only  < N ; for N = 1 it uses a constant-
validation vector of Step 2 together with the abort outcomes.
                                                                                  record special case with the same snapshot and release checks
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  38

(Algorithm  7).  Padding  is  invisible   in  F abort   because  only                    Resource FT(b): commands (from host b unless noted)

                                                 PIR                           1. OPEN_SESSION: with the peer instance, agree on the ordered identities,
                                                                                   roles 0 and 1, sid, a fresh ep, the manifest hash, the field and tag
 < N is admissible and both the true and the padded length
                                                                                   parameters and the protocol version, or abort. Return a session capability
are functions of D.                                                                and b,1, . . . , b,t to host b.
                                                                               2. RESERVE_PREP(g, ids): if g is NEW and ids are unused, burn ids and
What  the   statement  is  not.  F abort  is  realized  under  trusted             set RESERVED; draw the preprocessing of g from R (masks, triples
                                                                                   with c = ab, authenticated bits, internally held FSS material) and share
                                    PIR                                            it with AuthShare; set PREPARED and return the tuples of party b
                                                                                   once. For an input gate, also send the full mask r to the owner over its
modules. It does not turn untrusted two-server DPF-PIR [5],                        confidential channel and bind the owner's  after comparing it with the

[8] into symmetric PIR, and externally generated verifiable-                       peer; for a private output, send the full output mask to the recipient.
                                                                               3. FREEZE_BATCH(g, bytes, dims, wires): parse canonically; copy the
FSS keys [28] or authenticated PIR [50] would need their
                                                                                   bytes into the frozen store or into immutable AEAD pages bound to
own statements (Section V-M).
                                                                                   sequence numbers, lengths, gate identifiers and a protected root; hash
C. Ideal Protected-Module Resource                                                 the descriptor and the bytes; set FROZEN; return the handle and the
                                                                                   root.
                                                                               4. CHECK_OPEN(h): with the peer, run Algorithm 4 on the frozen bytes of
                                                                                   handle h; on acceptance set VERIFIED and return the authorized opened
                                                                                   values; otherwise return one generic failure and execute ABORT.
                                                                               5. EVAL_FSS(g, h): only for a VERIFIED masked opening bound to g
                                                                                   and role b; evaluate the bound FSS or direct gate internally, apply the
                                                                                   epilogue, set CONSUMED and return the fresh tuple [y]b.
                                                                               6. VERIFY_MATRIX(g, h): for operands anchored to authoritative

                                                                                   records, run Algorithm 11 on the frozen candidate; return a verified

                                                                                   immutable handle or execute ABORT.
                                                                               7. FINAL_OUTPUT(g, Rk): only for a VERIFIED output opening; record

                                                                                   the one-time use of its mask and check material (CONSUMED), then
                                                                                   set RELEASED and send the opened value to Rk with a certificate
                                                                                   binding sid, ep, g, Rk, the output hash and the terminal status.
                                                                               8. ABORT (host or internal): set the status to poisoned and every open gate
                                                                                   to ABORTED; withhold all candidate values and pending responses;
                                                                                   draw no further challenge; never return burned identifiers to a free list.

   The resource FT captures the premise of Profile T: the code,                   Observable trace. Besides command outputs, host b ob-
keys, input parser, arithmetic, state transitions, local memory,               serves the timing, lengths and access pattern of the external
protected peer channel and approved I/O paths of a module                      interface of its module (DMA requests, peer traffic, spill
are correct and confidential. There are two instances FT(0)                    pages). The model stipulates a trace simulator: a PPT algo-
and FT(1), one per party. Instance FT(b) accepts commands                      rithm that produces this trace from the command sequence,
from host b and from external endpoints over authenticated                     µ, the public lengths and the accept or abort outcomes, with
confidential channels, and it talks to its peer instance over an               distinguishing advantage at most trace. This is an assumption
ideal protected channel.                                                       on the implementation (constant-time engines, fixed-pattern
                                                                               scans, data-independent spill schedules), not a theorem, and
                 Resource FT(b): state, channel and global rule                Table VI lists it as a deployment obligation.
 State. Role b; session identifier sid; epoch ep; manifest µ; status 
 {active, poisoned}; a joint random function R shared with the peer               Error terms and boundary. Realizing FT by attested
 instance, which returns an independent uniform string for every new label     setup, AEAD channels, a PRF or KDF with length-prefixed
 and the same string to both instances for the same joint label; global MAC    labels in place of R, binding hashes and certificates, and the
 keys 1, . . . , t and their additive shares 0,j , 1,j (joint draws); a        trace simulator costs the terms setup, channel, prf , bind, trace
 ledger that maps every gate to one of NEW, RESERVED, PREPARED,                of Section VII-A; the correctness of protected code, state
 FROZEN, VERIFIED, CONSUMED, RELEASED, ABORTED; a frozen                       and arithmetic is a premise of the resource, not an estimated
 store; the set of burned randomness identifiers.                              probability. Physical and microarchitectural attacks, faulty
 Peer channel. Messages between the two instances are delivered privately      trusted arithmetic, adaptive corruption and rollback without a
 and unmodified. The adversary learns their lengths and times and may delay    monotonic service lie outside FT, and under Profile T a mod-
 or drop them; a missing message leads to abort.                               ule may see plaintext inputs (Section VII-A and Section IX);
 Global rule. Every command first checks that the status is active, that the   Profile U (Section III-E) is the separate backend without this
 frame is canonical (length prefixed, field elements below p, no truncation,   resource.
 extra bytes or duplicate identifiers) and that µ allows the requested ledger
 transition. Gates move only along the chain of Fig. 7. Any failure executes      Composition within the protocol. The protocol invokes
 ABORT. No command authenticates a host-supplied value.                        checked openings, epilogues and gate subprotocols under one
                                                                               ledger and one set of MAC keys. Rather than composing
                                                                               separately proven subprotocols, Theorem 1 is proved with
                                                                               a single simulator for the whole admitted execution (Ap-
                                                                               pendix E), because the MAC keys and the hidden-key invariant
                                                                               of Lemma 1 are shared across all gates. The block-level results
                                                                               of Appendices B to D are the algebraic and distributional facts
                                                                               that this simulator uses.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                             39

                            APPENDIX B                               A. Exact DPF Correctness
          PROOFS FOR THE EXACT DPF, DCF, AND
                                                                        The proof of Theorem 2 rests on three lemmas: on the
                 AUTHENTICATION EPILOGUE                             target path the evaluators coincide with the generator and
                                                                     keep opposite control bits (Lemma 4); leaving the target path
   This appendix proves the four statements about the pro-           makes the two evaluator states identical (Lemma 5); and
tected FSS datapath: exact DPF correctness (Theorem 2),              identical states stay identical and produce cancelling outputs
equivalence of malicious generate-and-consume (Theorem 3),           (Lemma 6).
correctness of the conservative DCF (Theorem 4, together
with its algorithm), and correctness and local hiding of the         Lemma 4 (Target-path agreement). Fix , x  {0, 1}n,  
fresh authentication epilogue (Theorem 5). All four are exact
statements. They hold for every choice of root seeds and             Fp and a root pair (s0, s1). For every i  {0, . . . , n}: (a) t0(i)
for arbitrary deterministic functions G and H, and none of           (i)                                                      (i) ~(i)           (i) (i)
them uses pseudorandomness, a uniform-target assumption or           t1 = 1; and (b) if x[i] = [i], then (s~b , tb ) = (sb , tb )
DPF key privacy. Pseudorandomness enters the end-to-end
argument only through prf (Appendix E).                              for both b  {0, 1}.

   Conventions. Bit strings are read most-significant bit first,     Proof. We use induction on i. For i = 0, t0(0)  t1(0) = 0  1 =
as in Algorithms 1 and 2. For x  {0, 1}n we write x[i] =
x1 · · · xi for its prefix of length i, with x[0] empty. Children    1, and each evaluator starts from its root seed and its role bit,
are indexed by L = 0 and R = 1, so a query bit selects a                 (0) ~(0)                        (0) (0)
child directly. For a bit  and a string v,  · v denotes v if         (s~b , tb ) = (sb, b) = (sb , tb ). This is exactly where the
 = 1 and the all-zero string otherwise. This conditional XOR         explicit root relation t0(0) = 0, t1(0) = 1 and the role bit stored
is bilinear over F2:
                                                                     in kb are used.
       ( · v)  (  · v) = (   ) · v for all bits ,  .
                                                                        Assume the claim for i - 1 and write (sb, tb) =
                                                                     (sb(i-1), tb(i-1)) and a = i. For (a), bilinearity and the

                                                                     induction hypothesis give

                                                                            t0(i)  t1(i) = t0keep  t1keep  (t0  t1) · tCW,keep
                                                                                        = t0keep  t1keep  tCW,keep .

Where a control bit multiplies CWout, it is read as the field        If  a  =   0,  then  keep  =  L     and  tCW,L    =    tL    tL      0      1,  so  the

element 0 or 1 of Fp.                                                                                                        0     1
   Generator and evaluator transitions. Let (sb(i), tb(i)) be the    right-hand side equals 1. If a = 1, then keep = R and tCW,R =

generator state of root b  {0, 1} after level i of Algorithm 1,      tR     tR      1,  so  it  again    equals   1.   For  (b),  x[i]  =   [i]  implies
with (sb(0), tb(0)) = (sb, b) for the sampled root seeds s0, s1. At
level i, with target bit a = i, keep = a and lose = 1 - a,            0      1

and writing (sb, tb) for the states after level i - 1, Algorithm 1   x[i-1] = [i-1], so by the induction hypothesis evaluator b

computes                                                             enters level i in state (sb, tb). It expands the same seed, obtains
                                                                     the same children (sLb , tLb , sRb , tRb ), and selects child xi = a =
                                                                     keep corrected with its old bit tb: ((sb, tb), CW(i), keep) =
                                                                      sbkeep  (tb · sCW), tbkeep  (tb · tCW,keep ) = (sb(i), tb(i)).

                                                                     Lemma 5 (Losing child). Let 1  i  n with x[i-1] = [i-1]

          (sLb , tLb , sRb , tRb ) = G(sb), b  {0, 1},                                             (i)   (i)           ~(i) ~(i)
                                                                     and xi = i. Then s~0 = s~1 and t0 = t1 .

             CW        lose      lose
             s = s0  s1 ,                                            Proof. By Lemma 4(b) at level i - 1, evaluator b enters level
                                                                     i in the generator state (sb, tb) = (sb(i-1), tb(i-1)), and by
             tCW,L  =   L     L    a     1,

                       t0    t1                                      Lemma 4(a) t0  t1 = 1. Since xi = 1 - i = lose, evaluator

             tCW,R  =   R     R    a,                                b selects the corrected losing child              slose  (tb · sCW), tlose 

                       t0    t1

             sb(i) = sbkeep  (tb · sCW),                                                                               b                             b
                                                                     (tb · tCW,lose ) . For the seeds, bilinearity gives

             tb(i) = tbkeep  (tb · tCW,keep ),                       (i) (i)              lose lose                         CW          CW CW
                                                                     s~0 s~1 = s0 s1  (t0t1)·s = s s = 0.

where both updates use the old control bit tb, and it records        For    the  control    bits,  ~(i)     ~(i)  =    tlose   tlose       tCW,lose .     If
CW(i) = (sCW, tCW,L, tCW,R). After level n it sets ub =                                            t0     t1
H(sb(n)) and CWout = (-1)t(1n) ( - u0 + u1). Key kb consists                                                            0           1
of sb, the role bit b, CW(1), . . . , CW(n) and CWout; the final     i = 0, then lose = R and tCW,R = tR0 tR1 0, so the XOR is
generator states are never substituted for the roots. One level
of Algorithm 2 is the evaluator transition                           0: the losing correction is the right correction without the extra

                                                                     one.   If   i  =   1,  then   lose  =    L   and  tCW,L    =  tL        tL      1    1,

                                                                                                                                    0         1

                                                                     so the two extra ones cancel and the XOR is again 0.

                                                                                                                                (i) ~(i)         (i) ~(i)
 (s, t), CW,  = s^  (t · sCW), t^  (t · tCW,) ,                      Lemma 6 (Identical states cancel). If (s~0 , t0 ) = (s~1 , t1 )
                                                                     for some i, then the equality holds for every level i  i, and

where (s^L, t^L, s^R, t^R) = G(s) and CW =                           y0 + y1 = 0.
(sCW, tCW,L, tCW,R). (Algorithm 2 corrects both children
                                                                     Proof. The keys k0 and k1 differ only in the root seed and the
with the old evaluator bit t and then selects child ;                role bit; the correction words CW(i) and CWout are common
                                                                     to both. For i > i, each state is (·, CW(i ), xi ) applied to the
the selected child is the value above.) For a query x,               previous state, a deterministic function whose three arguments
                                                                     coincide for b = 0 and b = 1; induction on i gives equality
                             (0) ~(0)
party b's evaluator states are (s~b , tb ) = (sb, b) and             through level n. Writing (s, t) for the common final state,
(i) ~(i)     (i-1) ~(i-1)    (i)
(s~b , tb ) =  (s~b , tb ), CW , xi , and its output is
             (n) ~(n) out
yb = (-1) H(s~b ) + tb CW .b
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                    40

y0 = H(s) + t CWout and y1 = - H(s) + t CWout , hence                 produce (k0, k1) and then runs Algorithm 2 on (kb, x), on
y0 + y1 = 0.
                                                                      the same roots (s0, s1), target , payload , query x and role
Proof of Theorem 2. We show that y0 + y1 =  · 1[x = ] for
                                                                      b, and, for the epilogue, on the same pads (they are drawn
every target , query x, payload  and fixed root pair.                 under the same joint labels). Let g0(i), g1(i) and e(i) denote the
                                                                      generator and evaluator states of Algorithm 3 after level i, and
Case x = . By Lemma 4 with i = n, both evaluators end                 CWGaC (i) its level-i correction word. We prove by induction on
                                                                      i the statement
(n)  ~(n) (n)
in the final generator states, so H(s~b ) = ub and tb = tb ,
and t0(n) = t1(n). For two distinct bits, t0(n) - t1(n) = (-1)t(1n)
in Fp (it equals 1 if t1(n) = 0 and -1 if t1(n) = 1). Therefore                g0(i) = (s0(i), t0(i)),  g1(i) = (s1(i), t1(i)),
                                                                                                        CWGaC (i) = CW(i).
                                                                               (i)  (i) ~(i)
y0 + y1 = u0 + t0(n)CWout - u1 + t1(n)CWout                                    e = (s~b , tb ),
          = u0 - u1 + (-1)t1(n) (-1)t1(n) ( - u0 + u1) = .
                                                                      For i = 0, both executions initialize the generator states
   Case x = . Let i be the smallest index with xi = i. Then
x[i-1] = [i-1], so Lemma 5 makes the two evaluator states             to (s0, 0) and (s1, 1) and the evaluator state to (sb, b). For
identical after level i, and Lemma 6 gives y0 + y1 = 0.               the step, the level-i correction word is, in both executions,

   The two cases exhaust all queries. No step uses a property         the same deterministic function of the level-(i - 1) generator
of G, H or the roots, so the identity holds for every root
                                                                      states and i, so the correction words and the next generator
pair, including adversarially chosen ones, and for every target,      states agree. The evaluator transition is, in both executions,
                                                                      (e(i-1), CW(i), xi) with equal arguments, so the evaluator
including non-uniform targets.                                        states agree. After level n, CWout = (-1)t(1n)  - H(s0(n)) +
                                                                      H(s1(n)) is the same function of equal generator states, and
   What the proof uses. The argument depends on four                  y~b is the same function of equal evaluator states and CWout;
details: (i) the root relation t0(0) = 0, t1(0) = 1 and the role bit  hence y~b = Eval(kb, x). The epilogue is a deterministic func-
stored in each key (base case of Lemma 4); (ii) the old control       tion of y~b, the pads and the global keys, so the authenticated
                                                                      outputs coincide as well.
bit in both the generator update and the evaluator correction
                                                                         Discarding is harmless: Algorithm 2 reads CW(i) only at
(inductive steps of Lemmas 4 and 5); (iii) the correction of the
                                                                      level i, so erasing it after its evaluator use at level i cannot
selected child before the next expansion; and (iv) the signed
final conversion with (-1)b and (-1)t(1n) . A refinement that,        influence any later step. Consequently Algorithm 3 never holds
for example, overwrote tb before computing the seed update
would break the equality of Lemma 4(b) on which the target-           a correction-word array: at any time it stores two generator

leaf case rests; this is a conformance bug and not a scheduling       states, one evaluator state, one correction word and, at the
                                                                      end, one field element CWout.
freedom (Section VI-C).
   Full-domain evaluation. EvalAll computes every leaf by                Why the evaluator state must be separate. By
                                                                      Lemma 4(b), the generator state of root b equals party b's
applying  along that leaf's own root-to-leaf path; the depth-         evaluator state only while the query prefix agrees with the
                                                                      target prefix. An implementation that reused the generator
first order changes only the order of visits. Every leaf output       state of root b as the evaluator state would compute, for every
therefore equals Eval(kb, x) at that leaf and satisfies Theo-         query x, the party-b output of Eval(kb, ); by Theorem 2 the
rem 2. A complete traversal expands each of the 2n-1 internal         reconstructed value would then be  for every query, that is, a
                                                                      constant function rather than the point function. Keeping both
nodes exactly once.                                                   generator states and a separate evaluator state for the local role
                                                                      is therefore a correctness requirement.
B. Malicious Generate-and-Consume
                                                                         Dependency-respecting schedules. The same induction
   Algorithm 3 maintains the two generator states of Algo-            applies node by node to any schedule in which each node is
rithm 1, a separate evaluator state for the local role b initialized  computed from its parent's state and the correction word of its
to (sb, b), and at most the current correction word. At level         own level after both are available. This includes the depth-first
i it computes CW(i) with the formulas above, advances both            order of EvalAll and pipelined interleavings of independent
generator states, applies  with CW(i) and xi to the evaluator         contexts (Section VI-C). Theorem 3 justifies such scheduling
state, and only then discards CW(i). After level n it computes        changes only; it permits no change to the expansion, the
CWout, the raw share y~b = (-1)b H(s~) + t~CWout and                  correction formulas or the final conversion.
the epilogue of Section V-F. Gates that combine several DPF
evaluations, namely the prefix DPFs of Algorithm 8 and the            C. Conservative DCF
full-domain scans of Algorithms 5 and 7, run only the (Gen)
and (Eval) lines of Algorithm 3, which end with the raw                  Algorithm 8 is the conservative construction used by the in-
share y~b; the ledger lines and the epilogue are executed once        terval gate (Algorithm 6). It uses the orientation DCF,(x) =
by the enclosing gate on its combined raw share (for PIR,              · 1[x < ] on n-bit unsigned integers. Each prefix DPF runs
only the value half of the epilogue). The proof below derives         Algorithms 1 and 2 on the domain {0, 1}i; in the protected
y~b = Eval(kb, x) from these lines alone, so Theorem 3 applies        profile each one is executed by the (Gen) and (Eval) lines
to each constituent DPF.                                              of Algorithm 3 without its epilogue, which by Theorem 3
                                                                      produce the same raw shares without materializing the keys,
Proof of Theorem 3. We couple Algorithm 3 with the mate-
rialized reference execution, which first runs Algorithm 1 to
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                             41

Algorithm 8 Conservative distributed comparison function           are established; the evaluation reports such a variant as a
(DCF-Cons) for  · 1[x < ] from n prefix DPFs                       projection that Theorem 4 does not cover.

Input: target   {0, 1}n (MSB first), payload   Fp; role               All n keys, including zero payloads. The number of
     b  {0, 1}, query x  {0, 1}n                                   prefix DPFs, their depths and their order are fixed by n.
                                                                   Generating a key for every prefix, including those with i = 0
Output: keys (K0, K1); share vb  Fp with v0 + v1 =  ·              and hence payload 0, keeps the schedule and the module
     1[x < ]                                                       trace independent of , which is derived from a secret mask.
                                                                   Omitting zero-payload keys would reveal the Hamming weight
1: procedure DCF.GEN(, )                                           of  through the work performed.

2: for i = 1 to n do                                                  Orientation. The semi-honest DFA design also uses a
                                                                   greater-than orientation [16]. We convert explicitly at inter-
3:   first i - 1 bits of , then 0                                  faces and never change the comparison symbol without chang-
                                                                   ing the function; for example,  · 1[x  ] =  -  · 1[x < ]
4:  i  1 · · · i-10  {0, 1}i                                       is obtained by letting party 0 output  - v0 and party 1 output
                                                                   -v1.
5:  i   · i                               kept if zero

6:   fresh independent roots, depth i

7: (k0i, k1i)  DPF.Gen(i, i)
8: return Kb = (kb1, . . . , kbn) for b  {0, 1}

9: procedure DCF.EVAL(b, Kb, x)

10: vb  0

11: for i = 1 to n do                                              D. Fresh Authentication Epilogue
12: vb  vb + DPF.Eval(kbi, x1 · · · xi)
                                                                      Recall the outputs yb, b,j of Theorem 5; both modules draw
13: return vb                                                      the pads , 1, . . . , t under joint labels that are distinct for
                                                                   every output wire.

and Algorithm 6 applies a single epilogue to the combined          Proof of Theorem 5. We work in the ideal-randomness hybrid
raw share s~i,b.                                                   H2 of Appendix E, where draws under distinct labels are
                                                                   independent and uniform.
Proof of Theorem 4. We show that v0 + v1 =  · 1[x < ] for
every , x  {0, 1}n, every   Fp and every choice of the n              Correctness. The pad  enters with opposite signs, so y0 +
root pairs. For i  {1, . . . , n} let                              y1 = y~0 + y~1. For each lane j,

                                                                       0,j + 1,j = j y0 + j + j y1 - j = j (y0 + y1),

    Pi(x) = i · 1 x[i] = [i-1]0                                    so ([y]0, [y]1) is an authenticated sharing of y~0 + y~1 under all

be the point function of the i-th prefix DPF evaluated at the      t global keys.

prefix x[i]. By Theorem 2 on the depth-i domain, the two           Local hiding. Fix b and condition on the raw shares y~0, y~1
shares of that DPF sum to Pi(x), so by linearity v0 + v1 =
                                                                   and on 1, . . . , t. The pad vector (, 1, . . . , t) is uniform
   i=1 n Pi(x).                                                        Ft+1
   The term Pi(x) is nonzero only if i = 1, xi = 0 and             on        and  independent     of  the    conditioning,  because  its  labels
x[i-1] = [i-1], in which case it equals . These three                    p
conditions state precisely that i is the first index at which x
                                                                   differ from those of the DPF roots, the payload and the keys.

                                                                   Consider the map

and  differ and that xi < i there. The first differing index of        b : (, 1, . . . , t)
                                                                               yb, 1yb + (-1)b1, . . . , tyb + (-1)bt ,
two distinct strings is unique, so at most one term is nonzero.

For unsigned integers written most-significant bit first, x <      with  yb  =  y~b  +  (-1)b  .  It  is  a  bijection  of  Ft+1  with  inverse

holds if and only if x =  and x has the smaller bit at the                                                                    p
                                                                    = (-1)b(yb - y~b) and j = (-1)b(b,j - jyb). The image
first differing index. Hence  i Pi(x) =  if x <  and 0
otherwise.                                                         of the uniform distribution under a bijection is uniform, so
                                                                   every tuple (yb, b,1, . . . , b,t) has probability exactly p-(t+1),
   Reading the sum term by term recovers the intuition. If
x <  with first differing index i, the prefix point function       independently of the gate value y~0 +y~1 and of the global keys.
i contributes ; every earlier prefix i < i has xi = i, so
                                                                       Joint freshness. Let W be a set of output wires whose pads
it either misses the target (if xi = 1) or hits a target whose
payload i = 0; every later prefix i > i already disagrees          carry pairwise distinct labels. Their pad vectors are mutually
at position i. If x = , every prefix that matches has payload
                                                                   independent, and the product of the maps b over W is a
                                                                                     (t+1)|W |
                                                                   bijection of Fp              . Hence the party-b tuples of all wires

0. If x > , the first differing index has xi = 1 and misses        in W are jointly uniform and independent of all raw outputs
the target bit 0, and the remaining terms vanish as before.
                                                                   and keys.

   Cost. Prefix DPF i has depth i, so one evaluation walks            The statement describes the tuples at creation time. Later
   i=1 n i = n(n + 1)/2 levels per party, which is 1891 levels     openings of values that depend on y, such as d = y - a in
for n = 61, and generation expands two states per level,           a multiplication, correlate the two parties' shares; the circuit
n(n + 1) expansions in total. This is O(n2), not the O(n)          simulation of Appendix E accounts for these correlations and
                                                                   does not claim that every intermediate value is independent.
of optimized DCF constructions [9], [15]. An optimized DCF
                                                                      The epilogue is not an authentication oracle. If a module
may replace Algorithm 8 only after its own correctness proof,      applied this map to a host-supplied value vc instead of its
                                                                   internally computed y~c, the result would be an authenticated
its distribution and interface obligations, and its measured cost
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                               42

sharing of vc + y~1-c, a value shifted by an offset of the            whatever public values were opened earlier. When host b
host's choice, whose tags satisfy the MAC relation exactly.           submits a batch of m tuples to FREEZE_BATCH, we write
Every later CheckOpen would accept it with probability 1,             its submission, position by position, as
and Theorem 6 would offer no protection. For this reason
the interface has no authenticate(host_value) entry                             xb,i = x^b,i + ei,      b,j,i = ^b,j,i + dj,i.
point and accepts only raw shares computed inside the module
or produced by an explicitly verified backend.                        The  value-error    vector  e  =  (e1, . . . , em)    Fm   and   the  tag-

   Role and label binding. The cancellations above require                                                           Fm       p
both modules to draw the same pads under the same joint label
and to apply opposite signs. The joint label never contains           error  vectors  dj  =  (dj,1, . . . , dj,m)      p    are  well  defined
the local role, while the roles themselves are bound at setup
(Section V-C). If both modules used the same sign, y0 + y1            because the canonical parser accepts only vectors of field
would equal y~0 + y~1 ± 2, a uniformly wrong value.
                                                                      elements; any other deviation is rejected before freezing.

                                                                      Submitting the tuple of another wire, permuting positions or

                                                                      replaying an old tuple are all captured by suitable (e, dj). Both

                                                                      are functions of V at freezing time, since the faithful tuple is

                                                                      computed from V and the submission is chosen from V . A

                                                                      check is a wrong-value opening if e = 0.

                     APPENDIX C                                       Lemma 7 (Residual identity). For every frozen batch and
PROOFS FOR AUTHENTICATED OPENINGS AND
                                                                      every lane j, the residuals of Algorithm 4 satisfy 0,j + 1,j =
                     ARITHMETIC                                       j, dj - je, where j = (j,1, . . . , j,m).

   This appendix proves the hidden-key invariant (Lemma 1),           Proof. Both modules reconstruct zi = x¯b,i + xb,i = x^i + ei
                                                                      from the frozen value shares, and module b computes b,j =
the wrong-value acceptance bound of freeze-before-challenge
CheckOpen (Theorem 6), and the correctness of inputs, linear             i j,i(b,j,i - b,jzi). Adding the two residuals and using
operations, multiplications and outputs (Theorem 7). It also          0,j + 1,j = j and the MAC relation of faithful tuples,

records three counterexamples that delimit the statements:                                        m

a single tampered lane, a challenge vector shared across               0,j + 1,j = j,i ¯b,j,i + ^b,j,i + dj,i - j (x^i + ei)
lanes, and the same check over Z264 . The analysis adapts the
information-theoretic MAC arguments of SPDZ [24], [33] to                                        i=1
t independent lanes with per-lane challenges, residuals that                                      m

never leave the modules, and a ledger that terminates the epoch                      = j,i dj,i - j ei .

on the first failure.                                                                            i=1
   Setting. As in Appendix E, host b  {0, 1} is statically
                                                                         Hence the check outcome depends only on the errors, the
corrupted, ¯b = 1 - b is the honest party, and all probabilities      keys and the challenges, not on the honest tags, their pads or
are taken in H2: setup and protected channels are ideal, every        the faithful values.
PRF or KDF output is an independent uniform draw per
                                                                      Hidden-Key Invariant
distinct label and the same draw for the same joint label, and
                                                                         Let  be the first time at which challenges are drawn for a
all bindings hold. Theorem 1 charges the distance between the         wrong-value opening ( =  if there is none). Every check
real execution and H2 to setup, channel, prf and bind; traces         resolved before  has e = 0. An epoch abort draws no further
are still real in H2 and are treated in (vi) below. The key shares    challenge (Section V-D), and in the admitted execution of
0,j, 1,j are independent and uniform for j = 1, . . . , t; host       Theorem 1 a failed check aborts the execution.
b receives b = (b,1, . . . , b,t) at setup, and we write

¯b  =  (¯b,1,  .  .  .  ,  ¯b,t)      t                               Proof of Lemma 1. We prove that, in H2, ¯b is uniform on

                                    Fp

for the honest key shares. Since j = b,j + ¯b,j and host              Ft   and  independent  of   the   corrupt    view   Vs  at  every     time
b knows b,j, uniformity of ¯b given the corrupt view is
equivalent to uniformity of (1, . . . , t) given that view. The         p
view V of host b contains its random coins, b , everything
its module, the peer host and the clients send to it, and its         s   , and that the challenges drawn at  are uniform and

observable trace.                                                     independent of (V , ¯b). If the check at  is rejected, the
                                                                      epoch is poisoned and no challenge is drawn afterwards, so
   Faithful tuples and errors. For every wire , the faith-
ful tuple (x^b, , ^b,1, , . . . , ^b,t, ) is the tuple that host b    the information carried by that rejection never reaches another
would hold if it had applied every prescribed local operation
                                                                      check; if it is accepted, it is the first accepted wrong-value
(Fig. 9) to the module outputs and the public openings that it
                                                                      opening, where the lemma stops.
actually received. The honest host always holds the prescribed
                                                                      Strategy. We show that V can be generated from b , the
tuple (x¯b, , ¯b,1, , . . . , ¯b,t, ), and the faithful value of  is
x^ = x¯b, + x^b, . Faithful tuples are produced by an honest          adversary's coins, the value layer and fresh uniform variables,
execution, so by the correctness part of Theorem 7 and by
                                                                      all independent of ¯b. The value layer consists of the honest
Theorem 5 they satisfy the MAC relation                               inputs, all value shares, masks, triple components, DPF roots

                                                                      and targets, raw FSS outputs, value pads and opened values;

                                                                      no rule of the protocol uses a key when it computes a value

                                                                      share (Fig. 9, Algorithm 3), so the value layer is a function of

                                                                      randomness drawn under labels distinct from the key labels.

                                                                      We go through every kind of observation that can enter Vs for

¯b,j, + ^b,j, = j x^ (j = 1, . . . , t),                              s  .
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                          43

   (i) Setup. Host b obtains b and a public transcript,            already determines the adversary's next submission, and from
which in H2 is simulated from public data. ¯b is drawn
independently of b .                                               fresh randomness independent of ¯b. By induction on s, the
                                                                   view Vs is independent of ¯b for every s   , and ¯b is
   (ii) Value-layer observations. Value shares delivered by        uniform given Vs. The challenges drawn at  carry labels
its module (AuthShare values vb , epilogue values yb ),            bound to the two frozen roots and the check identifier, which
complete input masks r revealed to a corrupt owner, output
                                                                   were never used before, so they are uniform and independent
masks revealed to a corrupt recipient, accepted opened values,
                                                                   of (V , ¯b).
validation outcomes, certificates and all public metadata are
                                                                   Soundness of Freeze-Before-Challenge CheckOpen
functions of the value layer and of public data. Certificates
                                                                   Proof of Theorem 6. Step 1: one batch. Consider a check
bind session identifiers, public metadata, output hashes and
                                                                   whose frozen batch has value error e = 0 and whose
status; they involve no MAC key.
   (iii) Tags. Every tag that host b receives from its module      challenges are drawn when no wrong-value opening has been

has one of three forms: the pad  itself (AuthShare with            accepted before. Condition on the corrupt view V at the time
b = 0, where 0,j = ), jv -  (AuthShare with b = 1),
or jyb + (-1)b j (epilogue). In each case the pad  or j            the challenges are drawn. Then e and d1, . . . , dt are fixed,
is drawn under its own label and occurs in exactly two places:                          Ft
                                                                   ¯b  is  uniform  on       by  Lemma  1,  and  the  challenge  vectors
this corrupt tag and the corresponding honest tag. The honest                             p
                                                                                   Fm
tag, and every tag the honest host later derives from it by        1, . . . , t         are  uniform  and  independent  of  each    other
                                                                                     p
local linear operations, is used only inside honest residuals.
                                                                   and of ¯b, because every lane and every batch position has
Complete tags are never delivered to owners or recipients
                                                                   its own label. By Lemma 7 the check accepts exactly on the
(Fig. 9), and by Lemma 7 the sum of residuals, the only            event j=1 t Aj, where

quantity that influences a check outcome, does not depend                  Aj = j, vj = 0 , vj = dj - je.

on any honest tag. Hence, conditioned on everything else,             Step 2: one lane. Choose an index i with ei = 0. If
                                                                   vj = 0, its i-th coordinate gives j = dj,i ei-1; the inverse
including ¯b, the value layer and all other pads, each corrupt     exists because p is prime. Since j = b,j + ¯b,j with
tag is the image of a uniform pad under a bijection of Fp          b,j fixed and ¯b,j uniform, Pr[vj = 0 | V ]  1/p; the
and is therefore uniform, and we replace it by a fresh uniform     remaining coordinates can only exclude this single candidate

variable without changing the joint distribution of (V , ¯b),      key. If vj = 0, choose i with vj,i = 0. For any fixed values
one tag at a time.                                                 of the other coordinates of j, the map j,i  j, vj is

   (iv) Local operations of host b. Additions, public scalings     affine with nonzero slope, hence a bijection of Fp, and Pr[Aj |
                                                                   V, vj] = 1/p exactly. Writing qj = Pr[vj = 0 | V ]  1/p,
and public-constant updates produce deterministic functions of
                                                                                                 11              1 1 2p - 1 2
Vs and b and add no new information.                               Pr[Aj | V ] = qj +(1-qj) p  p + 1- p p = p2 < p .
   (v) Check outcomes before  . Such a check has e = 0, so
                                                                      Step 3: independent lanes. Given V , the pairs
by Lemma 7 it accepts if and only if j, dj = 0 for every
j. The tag errors dj are functions of Vs, and the challenges       (¯b,1, 1), . . . , (¯b,t, t) are mutually independent, and
are fresh uniform draws, so the outcome is a function of Vs        Aj is determined by the j-th pair. Therefore
and of randomness independent of ¯b. Algorithm 4 returns
one generic status for all lanes, and challenges and residuals                               t                   2p - 1 t 2 t

remain inside the modules and on the protected channel. A          Pr[accept | V ] = Pr[Aj | V ]  p2                    <        p  ,

rejected tag-only check poisons the epoch, after which no                               j=1

challenge is drawn.                                                and averaging over V gives the single-batch bound of the
                                                                   theorem. The adversary may choose e and dj with its own
   (vi) Traffic and trace. Protected-channel traffic reveals only  coins; the bound holds for every such choice because it holds
                                                                   conditioned on V .
lengths and times, which are fixed by µ and the schedule.
                                                                      Step 4: Q batches. Number the at most Q checked batches
For the trace we use the exact key-independence clause of the
                                                                   of the execution by the time their challenges are drawn, and
ideal-module assumption (Section VII-A and Appendix A-C):          let Bk be the event that batch k has e = 0, is accepted,
                                                                   and no earlier batch with e = 0 was accepted. An incorrect
given the command sequence, µ, public lengths and outcomes,        value can be consumed or released only after an accepted

the trace is independent of the global MAC keys, challenges        check on its frozen bytes: the ledger admits consumption
                                                                   and FINAL_OUTPUT only in state VERIFIED, consumption
and residuals, since all lanes are computed and aggregated in      rereads the frozen bytes, and a certificate cannot be transferred

data-independent time before one generic status is returned.       to another transcript. Such a check makes available the values
                                                                   zi = x^i + ei, where x^i is the faithful value, so an incorrect
These conditioning data arise in (i) to (v) without ¯b, so the     value requires e = 0, and the event that an incorrect value
trace adds no information on ¯b. This step is exact; only          is ever accepted is contained in k Bk. On Bk no earlier
simulating the trace from public data costs trace, charged         wrong-value check was accepted, and none was rejected either,
between H3 and H4 in Theorem 1.
                                                                   because a rejection poisons the epoch and no later challenge is
   After the replacements of (iii), every observation in V is
a function of b , the adversary's coins, the value layer,
the check outcomes of (v) and fresh uniform variables, none

of which depends on ¯b, and the trace is conditionally
independent of ¯b by (vi). The argument is sequential: each
new observation is generated from the preceding view, which
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                               44

drawn; so Steps 1 to 3 apply to batch k and Pr[Bk]  (2/p)t.        probability 1/2, whereas the field argument allows at most
The union bound gives                                              1/p. For an odd key, vj,1 = -263  263 and the residual
                                                                   j,1263 vanishes for every even challenge, with probability 1/2
                             Q 2t                                  instead of 1/p. Each lane therefore accepts with probability
                       Pr Bk  Q p .
                                                                   1/2 + 1/4 = 3/4, and with t = 3 independent lanes the wrong
                                        k=1                        value is accepted with probability (3/4)3 = 27/64 > 0.42.

   Tag-only errors. Theorem 6 bounds wrong values; it is not       Ring arithmetic needs a SPDZ2k-style representation over a
a claim that every tag modification is detected with probability
1 - (2/p)t. If e = 0, d1 = 0 and d2 = · · · = dt = 0,              larger ring with its own analysis [27] (Section V-B).
then v1 = d1, v2 = · · · = vt = 0, and the check accepts
with probability exactly 1/p. Such an acceptance releases the      Inputs, Arithmetic and Outputs
correct value, so it is not a correctness failure. A surviving
tag error can reappear, after local linear operations, in the tag  In this subsection we write the party index as   {0, 1},
errors of later checks, where, being independent of the keys,
it again leaks nothing about them (item (v) in the proof of        because b denotes the second component of a Beaver triple
Lemma 1).
                                                                   ([a],  [b],  [c])  [32].    A  party-      tuple     is  [x]  =   (x,  x ,   .  .  .  ,  x )
   Remark (shared-challenge cancellation). The product in
Step 3 requires independent challenge vectors per lane. Sup-                                           x         x                          ,1                ,t
pose instead that one vector  were reused, 1 = · · · = t =
. An adversary submits any e = 0 and leaves all tags faithful,     with   x0    +  x1  =    x  and       0,j  +    1,j  =   j x.
d1 = · · · = dt = 0. Then the complete residual of lane j
is -j, e, and all t lanes vanish simultaneously whenever           Proof of Theorem 7. Part 1: exact operation with correct
, e = 0, for every value of the keys. Since , e is uniform
for e = 0, the wrong value is accepted with probability at least   modules and honest messages. Each item verifies both the
1/p  2-61, whatever t is. The t lanes then give essentially
the guarantee of a single lane: for Q = 232 the union bound        value equation and the tag equation of the output.
becomes about Q/p  2-29 instead of 2-148, because the
per-lane events share the single linear form , e and are           Input (Input). For a fresh authenticated mask [r] and the
no longer independent. VIGOR-DFA therefore derives j,i
under distinct labels for every lane j and position i, and a       bound public difference  = x-r, the input tuple is r+1[ =
configuration that reuses one challenge vector across lanes is            r
rejected (row 8 of Table X).                                       0],          +     ,j       .  Its  value  shares        sum  to  r+=x             and   its
                                                                            ,j
   Remark (why the challenge must follow the freeze).
Step 1 uses that e and dj are fixed before the challenges          tags to jr + (0,j + 1,j) = j(r + ) = jx.
exist and that the host never sees them. If the host learned
1, . . . , t before its bytes were fixed, because the challenges   Linear operations (Lin). For [x]+[y] both parties add com-
were derived before the freeze, exposed to the host, or applied
to a buffer that the host could still modify, it could pick a      ponentwise, so the sums are x+y and jx+jy = j(x+y).
nonzero e in the common kernel {e : j, e = 0 for all j},
which has dimension at least m - t  1 when m > t, and              For a public scalar  both parties multiply componentwise,
keep dj = 0. Every residual would then vanish for every key,
and the wrong value would be accepted with probability 1.          giving x and jx. To add a public constant c0, party 0 adds
Likewise, if a module verified one buffer and later consumed
another, the consumed value could carry an arbitrary error         c0 to its value and each party  adds ,jc0 to its tag, giving
that no check ever sees. Algorithm 4 excludes both attacks:
challenges are derived only after both modules have frozen         x + c0 and jx + jc0. Tensors are handled elementwise.
and exchanged their roots, they never leave the modules,
and consumption rereads only the frozen authenticated bytes        Scalar multiplication (Mult). Let [a], [b], [c] be a fresh
(row 6 of Table X).
                                                                   triple with c = ab, and let d = x - a and e = y - b be the
   Remark (the proof does not apply over Z264 ). Step 2
divides by ei and uses that a nonzero linear form over a           values opened through Algorithm 4. Party  sets
field is uniform. Both steps fail in the ring Z264 , because
263 is a zero divisor. Consider the same check with keys                               z = c + d b + e a + 1[ = 0] de,
and challenges uniform in Z264 , a batch whose only nonzero
error is e1 = 263 (the opened value has its most significant                            z   =    c     +       b   +         a  +  ,j   de.
bit flipped), and faithful tags, dj = 0. For an even key,
je1 = (j/2) · 264  0 (mod 264), so vj = 0 and lane                                    ,j       ,j         d ,j          e ,j
j accepts for every challenge; this single event already has
                                                                   The value shares sum to

                                                                   c+db+ea+de = ab+(x-a)b+(y-b)a+(x-a)(y-b) = xy,

                                                                   and the tags sum to jc + djb + eja + jde = j(c +

                                                                   db + ea + de) = jxy.                                     Fm×k ,       Fk×n

                                                                   Matrix multiplication. For X                               p      Y         p         and a

                                                                   fresh matrix triple (A, B, C) with C = AB and elementwise

                                                                   tag  matrices      A , B , C ,             let  D    =   X   -A   and  E  =        Y     -B

                                                                                        ,j ,j ,j

                                                                   be opened. Party  sets Z = C + DB + AE + 1[ = 0]DE
                                                                          Z           C        DB             A
                                                                   and          =           +             +         E   + ,j DE.        Keeping          every
                                                                            ,j          ,j           ,j         ,j

                                                                   factor on its side,

                                                                   C + DB + AE + DE = AB + (X - A)B + A(Y - B)
                                                                                                  + (X - A)(Y - B) = XY,

                                                                   and, because the scalar j commutes with matrices, the tag
                                                                   matrices sum to j(C + DB + AE + DE) = jXY .
                                                                   Replacing AE by EA is wrong in general, since matrix

                                                                   products do not commute, and ill-typed for nonsquare shapes.
                                                                      Output (Out). For a private output y to recipient O, a fresh

                                                                   authenticated mask [o] is generated, the complete o is revealed
                                                                   only to O, and w = y + o is opened through Algorithm 4;
                                                                   the recipient computes w - o = y. Because o is fresh and
                                                                   uniform, w is uniform and independent of y for every party
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                   45

that does not hold o. The recipient never receives both parties'             Multiplication gates. By (I3) the triple is fresh and bound

complete tags: knowing jw for a known nonzero w would                        to the gate, and by the premise on FT it satisfies c = ab. By
reveal j = (jw)w-1 and void Lemma 1 for anyone who
                                                                             (I1) the opened values are d = x^ - a and e = y^ - b, where

later obtained these values. Public outputs are opened directly              x^ and y^ are the faithful values of the two input wires. Part 1

through Algorithm 4.                                                         then shows that the faithful output value equals x^y^, which by
   Triple correctness is not a MAC property. If a triple had c =
                                                                             (I2) for the inputs is the value of the gate in C. The matrix
ab +  with  = 0 and tags computed consistently on c, the
                                                                             case is identical with the order of factors preserved.

multiplication would output a correctly authenticated sharing                Nonlinear and FSS gates. Their masked openings are

of xy + , and no check would ever detect it. The theorem                     checks, so (I1) applies. Their outputs are fresh epilogue tuples

therefore relies on the modules computing c = ab inside the                  whose sum is the gate value by Theorem 5 and Theorems 8
trusted boundary (AuthShare in Section V-C); a replacement
                                                                             to 11 (Appendix D).

preprocessing service must supply a proof of triple correctness              Output gates. By (I1) the opened value is w = y^+ o with y^

in addition to authenticated shares (row 4 of Table X).                      the faithful output value, and the recipient computes y^, which

Part 2: malicious hosts. Let Gopen be the event that no                      equals the corresponding output of C(x) by (I2). The release
                                                                             guard admits FINAL_OUTPUT only after VERIFIED, and the
wrong-value opening is ever accepted and Gbind the event that
every binding holds. By Theorem 6, Pr[¬Gopen]  Q(2/p)t,                      certificate binds the session, epoch, gate and recipient, so a

and ¬Gbind is charged to bind in Theorem 1. We show that on                  released value cannot be presented as the output of a different

Gopen Gbind every execution either aborts, or releases exactly               gate or transcript.
C(x), where x consists of the honest inputs and the inputs
                                                                             The corrupt host can further refuse to submit, delay, or

extracted from corrupt owners. We proceed by induction over                  submit malformed frames; each of these causes an abort,

the gates of µ in manifest order, which the ledger enforces,                 which  F abort  permits  because  it  provides  neither  fairness  nor

                                                                                       C,µ

and maintain three invariants for all gates processed so far                 availability. Hence, conditioned on Gopen  Gbind, malicious

without abort:                                                               behavior either selects an allowed input, preserves the com-

(I1) every value opened, consumed or released equals its                     putation, or causes abort.

        faithful value;

(I2) the faithful value of every circuit wire equals the value                                            APPENDIX D
      of that wire in C on x;                                                PROOFS FOR EXACT GATES, REFACTORING, AND MATRIX

(I3) every preprocessing item that was consumed was issued                                                   CHECKS

        once, for this gate and this role, and consumed once.                   This appendix gives the complete fallback algorithms that
                                                                             Section V-I only summarizes (Algorithms 9 and 10), the
(I1) holds on Gopen: every opening is a check that reconstructs              frozen-operand matrix check of Section V-L (Algorithm 11),
                                                                             and full proofs of Theorems 8 to 12 and Lemmas 2 and 3.
zi = x^i + ei from frozen bytes, where x^i is the faithful                   The proofs follow the structure used for masked FSS gates in
value, accepted checks have e = 0, and consumption rereads                   prior work [10], [11]: an exact algebraic identity on the masked
                                                                             value, followed by an argument that the opened quantities are
the frozen bytes. (I3) holds on Gbind: RESERVE_PREP burns                    one-time pads. The authenticated layer is new: every identity
identifiers before issuing material, CONSUMED records one-                   must hold over Fp with authenticated sharings, and every
                                                                             secret product goes through the checked multiplication of
time use, and any reuse, role swap, cross-gate consumption or                Fig. 9.

post-challenge replacement is an invalid ledger transition that                 Conventions. Throughout, p = 2n -1 is a Mersenne prime;
                                                                             the deployed field uses n = 61 (Section V-B). We identify
aborts. It remains to show (I2) gate by gate.                                every v  Fp with its canonical representative in {0, . . . , p -
                                                                             1} and write bits(v) = (v0, . . . , vn-1) for its n-bit binary
Input gates. For an honest owner, the authenticated  = x-r                   expansion, least-significant bit first. This is the opposite of the
                                                                             most-significant-first path convention of the DPF algorithms
cannot be altered by the corrupt host, and both modules bind                 (Algorithms 1 and 2); the two conventions never meet inside
                                                                             one algorithm. Because p < 2n, the all-ones string is never a
the same  or abort; the faithful value is the honest input                   canonical encoding; the parser rejects such words instead of
by Part 1. For a corrupt owner, whatever canonical  both                     reducing them. An authenticated bit [] is an authenticated
modules bind defines the extracted input x = r + ; a                         field element whose value is promised to lie in {0, 1}. For
                                                                             secret bits ,  and a public bit c we use
different  sent to the two modules causes abort. Canonical
encoding alone does not place x in the declared interface,                                 =  +  - 2, ¬ = 1 - ,

so the proof uses the validation step of Input (Fig. 9): after                                      c   = c + (1 - 2c).
binding, both modules compute x, which they can because
they generated r, and abort unless x  In (Appendix A-A);                     The last identity is affine in the secret bit and is therefore a
                                                                             local operation under the linear rules of Fig. 9; only products
at the public validation boundary declared in µ they evaluate                of two secret values consume a triple. We write Mult for the

every predicate of V on the bound inputs and abort if one

fails.  This  outcome    is  exactly  val(x)  of  F abort,  which  is  part

                                                     C,µ

of L (Definition 1). A commitment-bound input is the value

decoded by the protected loader, or abort. Hence the execution

continues     exactly  on  the  inputs  that  F abort  accepts.

                                                 C,µ

Linear gates. Faithful tuples are updated by the same local

rules, so Part 1 transfers (I2) from the inputs of the gate to its

output. Deviations of the corrupt host at such a gate change

only its stored tuples, which appear as errors (e, dj) in a later

check.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                        46

Algorithm 9 Canonical bit decomposition over a Mersenne              p, and since c, r  {0, . . . , p - 1}  {0, . . . , 2n - 1} both have
field (BitDec) inside the authenticated circuit                      well-defined n-bit expansions.

Input: authenticated [x] with x  Fp, p = 2n - 1; a reserved             Step 1: Loop 1 is a full subtractor. Fix i and suppose
     gate label                                                      ci, ri, br i  {0, 1}. By the public-XOR identity, i = ci  ri;
                                                                     since gi = i br i, the second identity gives di = i  br i =
Output: authenticated bits [x0], . . . , [xn-1] with x =             ci  ri  br i. Enumerating the eight inputs yields
        i=0 n-1 xi2i
                                                                     (ci, ri, br i) 000 001 010 011 100 101 110 111
 1:  Preprocessing in the joint sampler of T0 and T1
                                                                     di        01101001
                $
                                                                     br i+1    01110001
 2: r - Fp by rejection sampling under label ;
     (r0, . . . , rn-1)  bits(r)                                     where br i+1 = (1 - ci)ri + br i - gi. When i = 0 we have
                                                                     ci = ri, so (1 - ci)ri = 0 and gi = 0, hence br i+1 = br i;
 3: [r]  AuthShare(r); [ri]  AuthShare(ri) for 0  i <                when i = 1 we have gi = br i, hence br i+1 = (1 - ci)ri,
     n                                                               which is 1 for (ci, ri) = (0, 1) and 0 for (1, 0). This is the
                                                                     borrow-out of a binary full subtractor, and every entry of the
4:  Masked opening (one round)
5: c  CheckOpen([x] + [r]); (c0, . . . , cn-1)  bits(c)              table satisfies

   public
6:  Loop 1: d = (c - r) mod 2n and final borrow 1[c < r]

7: [br ]  0

8: for i = 0 to n - 1 do

 9: [i]  ci + (1 - 2ci)[ri]              ci  ri, local                         di - 2 br i+1 = ci - ri - br i.
10: [gi]  Mult([i], [br ])
11: [di]  [i] + [br ] - 2[gi]                                        In particular all intermediate values are Boolean. Multiplying
12: [br ]  (1 - ci)[ri] + [br ] - [gi]                               by 2i and summing over i < n telescopes the borrows:

13:  Loop 2: subtract the final borrow from d                        d - br n2n = c - r,  d := di2i  [0, 2n).

14: [v]  [br ]                                                                                     i<n

15: for i = 0 to n - 1 do

16: [hi]  Mult([di], [v])                                            Because |c - r| < 2n and d  0, this forces br n = 1[c < r]
17: [xi]  [di] + [v] - 2[hi]                                         and d = (c - r) mod 2n.
18: [v]  [v] - [hi]
                                                                        Step 2: the Mersenne wrap equals the borrow. Let  =
19: return ([x0], . . . , [xn-1])                                    1[x + r  p], so that c = x + r - p as integers. If  = 0
                                                                     then c - r = x  0; if  = 1 then c - r = x - p < 0 because
authenticated multiplication of Fig. 9 and CheckOpen for the         x < p. Hence  = 1[c < r] = br n, and
batched opening of Algorithm 4.
                                                                     x = c - r + br n p = d - br n2n + br n(2n - 1) = d - br n.
   Scope of the statements. Every correctness statement be-
low is conditioned, exactly as Theorem 7, on the event that no       Thus if br n = 0 the answer is d, and if br n = 1 it is d - 1;
incorrect value is accepted by CheckOpen. The unconditional          this is where p = 2n - 1 is used.
guarantee, which charges that event at most Q(2/p)t, is part of
Theorem 1 (hybrid H3 of Appendix E). Privacy of each opened             Step 3: Loop 2 subtracts the final borrow exactly. With
value is stated here as a one-time-pad property; the simulator       v0 = br n and Boolean di, vi, we have xi = di  vi and
of Appendix E uses exactly these properties. The executed            vi+1 = vi - divi = vi(1 - di). The four cases (di, vi) 
CPU reference model (Section VIII-F) tests toy instances of          {00, 10, 01, 11} give (xi, vi+1)  {00, 10, 11, 00}, and in each
Theorems 8 to 11 and the truncation-fiber sampler; such finite       case xi - 2vi+1 = di - vi. Summing as before,
tests catch transcription errors but are neither a machine-
checked proof nor evidence for the statistical bounds, which                               xi2i - vn2n = d - br n = x.
follow from the analysis alone.
                                                                                              i<n
A. Canonical Bit Decomposition
                                                                     Since 0  x < p and 0  i xi2i < 2n, the case vn = 1
   Algorithm 9 is our conservative bit decomposition. Its joint      would require i xi2i = x + 2n  2n, which is impossible.
sampler draws r  Fp by rejection sampling (sample 61 bits,           Hence vn = 0 and i xi2i = x. By uniqueness of binary
reject the single value p) and then derives the bits of that         expansions the xi are the canonical bits of x (never the all-
same r. Sampling n independent uniform bits instead would            ones word, because x < p). When br n = 0 the loop leaves
be wrong: it produces the noncanonical word 2n - 1  0 with           v  0 and returns d unchanged, as required.
probability 2-n and silently breaks the relation between [r]
and its bits, a small instance of the joint-distribution obligation     Step 4: authentication. Each line of Algorithm 9 is either an
of Lemma 2.                                                          affine map with public coefficients (the ci are public after the
                                                                     opening) applied to authenticated values, which the local linear
Proof of Theorem 8. Write br i for the borrow before iteration       rules of Fig. 9 preserve, or a call to Mult. By Theorem 7,
i of Loop 1 (br 0 = 0) and vi for the value of v before iteration    conditioned on no accepted wrong opening, every output is
i of Loop 2. The opening gives the canonical c = (x+r) mod           an authenticated sharing of the value computed in Steps 1-
                                                                     3.

                                                                        Cost and privacy. Algorithm 9 uses 2n authenticated
                                                                     multiplications (a conservative count, since the first product
                                                                     of Loop 1 multiplies by a public zero), one masked opening,
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  47

Algorithm 10 Public-threshold comparison and exact signed           lt = 0, so the sum lt + eq(1 - xi) = lt + eq - mi is again a
truncation (Cmp, Trunc)                                             bit. After k = n iterations eq = 1[x = ] and lt = 1[x < ]
                                                                    for every   [0, 2n), so the loop also yields the equality flag
Input: canonical authenticated bits ([xi])i<n from     Algo-        of Theorem 9. The endpoint thresholds give public constants
     rithm 9 and public   [0, 2n]; for Trunc, [z]      whose        for lt: no x satisfies x < 0 and every canonical x satisfies
                                                       public       x < 2n. All products are of bits, so Theorem 7 preserves
     centered value z¯ satisfies |z¯|  (p - 1)/2, and               authentication; the comparator uses at most n authenticated
                                                                    multiplications.
     f with 0 < f < n
Output: [1[x < ]]; [sgn(z¯)|z¯|/2f ]                                   Sign. The centered encoding maps z¯  [0, (p - 1)/2] to
                                                                    itself and z¯  [-(p - 1)/2, -1] to p + z¯  [(p + 1)/2, p - 1].
1: procedure CMP(([xi])i<n, )                                       Hence the canonical z satisfies z  (p + 1)/2 iff z¯ < 0,
2: if   {0, 2n} then                                                and s = 1 - 1[z < (p + 1)/2] = 1[z¯ < 0]. The threshold
                                                                    (p + 1)/2 = 2n-1 lies in [0, 2n), so the comparator applies to
3:   return the public constant 1[ = 2n]                            the canonical bits returned by Theorem 8.

4: [eq]  1; [lt]  0                                                    Magnitude. In Fp, u = (1 - 2s)z equals z = z¯ when s = 0
                                                                    and -z = p-z = -z¯ when s = 1. In both cases the canonical
5: for i = n - 1 down to 0 do           i: bit i of                 representative of u is |z¯|  [0, (p - 1)/2], so no modular wrap
                                                                    occurs. By Theorem 8, (ui) are the canonical bits of |z¯|.
6:   [mi]  Mult([eq], [xi])
                                                                       Shift and sign restoration. The local sum q = i=f n-1 ui2i-f
7:   if i = 1 then                                                  equals |z¯|/2f  as an integer, and q < 2n-f  p, so it is also
                                                                    the canonical field element. Finally (1 - 2s)q equals q for
8:   [lt]  [lt] + [eq] - [mi]; [eq]  [mi]                           z¯  0 and p - q, the encoding of -q, for z¯ < 0. Therefore
                                                                    the output encodes sgn(z¯)|z¯|/2f , which is truncation toward
9:   else                                                           zero; for z¯ = 0 it is 0. Every step is local affine or Mult, so
                                                                    Theorems 7 and 8 give authenticated outputs conditioned on
10:  [eq]  [eq] - [mi]                                              no accepted wrong opening.

11: return [lt]                                                        Remarks. (i) For the particular threshold 2n-1 all lower
                                                                    threshold bits are zero, so lt can change only in the first iter-
12: procedure TRUNC([z], f )            s = 1[z¯ < 0]               ation and the comparator output equals 1 - xn-1; the equality
13: ([zi])i<n  BitDec([z])                    u = |z¯|              products after that iteration do not affect the result. Our cost
14: [s]  1 - Cmp ([zi])i<n, (p + 1)/2                               accounting nevertheless charges the generic comparator, giving
                                                  local             2n + n + 1 + 2n + 1 = 5n + 2 authenticated multiplications
15: [u]  [z] - 2 Mult([s], [z])                                     per exact truncation (307 for n = 61), all on sequential carry
16: ([ui])i<n  BitDec([u])                                          chains; this is why the compiler treats Algorithm 10 as a
17: [q]  i=f n-1 2i-f [ui]                                          fallback (Section V-I). (ii) A fixed-point multiplication first
18: return [q] - 2 Mult([s], [q])                                   computes the integer product and then applies Trunc. The
                                                                    declared magnitude must remain below p/2 before truncation;
and 2n + 1 dependent rounds, i.e., 123 rounds for n = 61.           otherwise the modular product has already lost the intended
Independent instances share rounds by being placed in the           signed integer. The manifest's numeric contract states these
same CheckOpen batch; batching amortizes metadata and               bounds, and the proof above assumes them rather than en-
challenge derivation but cannot shorten the two carry chains.       forcing them.
For privacy, c = x + r with r uniform on Fp and independent
of everything the corrupt host holds (its share tuples of [r]       C. Authenticated Small Lookup Tables
and [ri] are uniform and independent of r by construction of
AuthShare), so c is uniform and independent of x. The mul-          Proof of Theorem 10. Recall Algorithm 5: the protected sam-
tiplications open only Beaver differences under fresh triples.      pler draws a fresh uniform r  {0, 1}w, authenticates its bits,
                                                                    and generates DPF keys (k0, k1) for the point function fr,1
B. Comparison and Exact Signed Truncation                           with the same r as target and payload 1  Fp. The circuit
                                                                    computes [ui] = [xi] + [ri] - 2 Mult([xi], [ri]) and opens the
   Algorithm 10 contains the public-threshold comparator and        vector u with one batched CheckOpen; both modules check
the exact signed truncation. It follows the classical bit-          that every ui  {0, 1} and that they hold the same vector. Mod-
decomposition route to exact truncation [78], [79], adapted         ule Tb then computes y~b = a{0,1}w T [a  u] · Eval(kb, a)
to the Mersenne field and to authenticated sharings; mixed-         over the full public domain and hands y~b to the epilogue.
circuit alternatives such as edaBits [80] would need their own
proofs in our model.                                                   Correctness. Conditioned on no accepted wrong opening,
                                                                    Theorem 7 and the XOR identity give u = xr. By Theorem 2
Proof of Theorem 9. Comparator. For k  {0, . . . , n} let x(k)      applied to the depth-w tree, Eval(k0, a) + Eval(k1, a) = 1[a =
and (k) be the integers formed by the top k bits xn-1 . . . xn-k
and n-1 . . . n-k. We show by induction on k that after k
iterations

          eq = 1[x(k) = (k)], lt = 1[x(k) < (k)].

For k = 0 both prefixes are empty, so eq = 1 and lt = 0. For
the step, let i = n-k-1 and mi = eq ·xi. The new prefixes are
equal iff the old ones were equal and xi = i; this is eq xi =
mi when i = 1 and eq(1 - xi) = eq - mi when i = 0,
which are the two updates of Algorithm 10. The new prefix of
x is smaller iff either the old prefix was already smaller, or the
old prefixes were equal and xi < i, i.e., xi = 0 and i = 1.
The two events are mutually exclusive because eq = 1 implies
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  48

r] for every a  {0, 1}w. Summing the two raw outputs and              Step 3: shares. All of c, L, H lie in [0, p)  [0, 2n), so they
exchanging the finite sums,                                        are valid inputs and thresholds for the n-bit DCF with the "<"
                                                                   orientation. By Theorem 4, DCFH (c)0 + DCFH (c)1 = 1[c <
y~0 + y~1 =           T [a  u] 1[a = r]                            H] and likewise for L. Summing the two raw shares gives
                                                                   s~0 + s~1 =  + 1[c < H] - 1[c < L] = 1[a  x < b], and
             a{0,1}w                                               Theorem 5 yields an authenticated sharing of the indicator.
                                                                   Empty and full intervals are the public constants 0 and 1 and
= T [r  u] = T [r  x  r] = T [x].                                  need no keys. The derivation uses one opening c for both
                                                                   thresholds; deriving L and H from independent masks would
By Theorem 5, the epilogue turns (y~0, y~1) into a fresh authen-   require two different openings and would break Step 1.
ticated sharing of T [x]. The table index a  u depends only
on the public u and the public loop counter, so the declared          Step 4: partitions and polynomials. Let 0 = 0 < 1 <
                                                                   · · · < m = p with m  2 define the disjoint, exhaustive
full-domain scan has a fixed, input-independent access pattern.    partition of Algorithm 6, so every piece [i, i+1) is proper and
   Joint preparation. The identity uses that the authenticated     nonempty, and let all endpoints, wrap bits and auxiliary shares
                                                                   be derived jointly from one mask r and one opening c, with
bits and the DPF target are the same r. If the target were         independent function-generation coins per DCF. By Steps 1-3
resampled as an independent uniform r, each object would           each indicator si = 1[i  x < i+1] is correct, and exactly
                                                                   one of them, si , equals 1. The selected coefficients [a¯j] =
still be marginally uniform, but the output would become
T [r xr], which is not T [x]. The sampler therefore derives           i ai,j[si] are local affine maps with public ai,j, so a¯j =
                                                                   ai,j. Horner's rule yd = a¯d, yj = yj+1 · x + a¯j for j = d -
both from one logical draw, as required by Lemma 2.                1, . . . , 0 uses d calls to Mult and yields y0 = j=0 d ai,jxj =
   Mask privacy. For every fixed x, the map r  x  r is             Pi (x) in Fp by Theorem 7. Where the manifest inserts fixed-
                                                                   point rescaling between Horner steps, Theorem 9 makes each
a bijection on {0, 1}w, so u is uniform when r is. The only        rescaling exact. The theorem therefore states equality with the
other material related to r that leaves the protected boundary     declared finite arithmetic, not with an unapproximated real-
is the corrupt party's share tuples of [ri], which AuthShare       valued function.
samples uniformly and independently of r; the DPF keys and
raw evaluations never leave the modules in Profile T. Hence u         Privacy. As in Theorem 8, c is a one-time pad of x over
is uniform and independent of x jointly with the corrupt party's   Fp. The DCF keys, the thresholds L, H and the sharing of
view, and the Beaver openings inside the w XOR products are         remain in the modules, and the only exported values are
                                                                   epilogue tuples and Beaver openings, both uniform.
uniform because the triples are fresh. The exported output is
                                                                   E. Distribution-Preserving Refactoring
an epilogue tuple, which Theorem 5 shows to be uniform for
                                                                      The semi-honest DFA design samples a DPF target directly
either fixed party.                                                and recovers the mask through an inverse map [16]. Lemmas 2
                                                                   and 3 state when this preserves the joint distribution with every
D. Shifted Intervals and Piecewise Polynomials                     auxiliary object derived from the mask; marginal uniformity
                                                                   of each object alone is not sufficient.
Proof of Theorem 11. Let [a, b)  [0, p) be proper and
nonempty, so  := b - a  [1, p - 1]. Algorithm 6 opens              Proof of Lemma 2. Fix the already determined context Z = z.
c = (x + r) mod p for a fresh uniform r  Fp and, inside the        Let R be uniform on the finite set R, let gz : R  A be a
protected sampler, sets L = (a+r) mod p, H = (b+r) mod p           bijection, let W be coins independent of R, and let J be the
and  = 1[L > H], generates two conservative DCFs                   deterministic procedure that produces all auxiliary material.
(Algorithm 8) with payload 1 for the thresholds L and H,           Experiment 1 outputs (R, gz(R), J(z, R, W )); Experiment 2
both derived from the same r, and a sharing 0 + 1 = .              samples A uniformly on A, sets R = gz-1(A) and outputs
Module T0 hands s~0 = 0 + DCFH (c)0 - DCFL(c)0 to the              (R, A, J(z, R, W )). Write (^ | r^) = PrW [J(z, r^, W ) = ^]
epilogue, and T1 likewise s~1 (here a, b are endpoints, not party  for the auxiliary sampler. For every (r^, a^, ^),
indices).
                                                                             Pr1[(r^, a^, ^)] = |R|-1 1[a^ = gz(r^)] (^ | r^),
   Step 1: translation. Since c - L  x - a and H - L                         Pr2[(r^, a^, ^)] = |A|-1 1[r^ = gz-1(a^)] (^ | r^).
(mod p), we claim
                                                                   The indicators coincide because gz is a bijection, which also
   a  x < b  (c - L) mod p < (H - L) mod p = .                     gives |R| = |A|; the conditional law of the auxiliary material
                                                                   given the mask is the same sampler in both experiments. Hence
If a  x < b then (x - a) mod p = x - a < . If x < a then           the two joint distributions are equal for every z, and averaging
(x - a) mod p = p + x - a  p - a  b - a =  because                 over the law of Z preserves equality. The hypothesis that R
b  p. If x  b then x - a  . Thus x  [a, b) iff c lies in           is uniform given Z = z is essential: a mask correlated with
the circular half-open interval that starts at L and has length    the context would make the two sides differ.
. Moreover L = H because  / {0, p}.

   Step 2: two cases. If L < H, the circular interval is the
ordinary interval [L, H): for c < L we get (c - L) mod p =
p+c-L  p-L > H -L, and for c  H we get c-L  H -
L. Its indicator is 1[c < H] - 1[c < L], which is a bit because
L < H. If L > H, the circular interval is [L, p)  [0, H), a
disjoint union, and its indicator is 1[c  L] + 1[c < H] =
1 + 1[c < H] - 1[c < L]. With  = 1[L > H] both cases
read

           1[a  x < b] =  + 1[c < H] - 1[c < L].
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                           49

   Why joint equality matters. Suppose a gate needs two            Algorithm 11 Frozen-operand Freivalds check (VerifyMatrix)
DPF targets 1 = r and 2 = r + 1 derived from one mask.
Resampling 1 and 2 as two independent uniforms keeps               inside Tb
both marginals uniform but destroys the relation 2 = 1 + 1,
so the gate computes a different function. Lemma 2 permits         Input: handles   of  A        Fm×k     and  B        Fk×n   bound    to
instead one uniform draw A, the recovery R = gz-1(A), and
the derivation of the second target from R inside J. The same                                      p                      p
reasoning covers the LUT and interval gates above, where the
authenticated bits, the DPF or DCF targets, the wrap bit and            authoritative input or preprocessing records; candidate
all auxiliary shares are functions of one logical draw.                       Fm×n
                                                                        C           from    the  GPU;  repetitions  s   (default  s  =  3)
Proof of Lemma 3. Let g be arbitrary and let R have any                         p
distribution on a finite set. Sample A from the law of g(R)        Output: a verified immutable handle to C, or abort
and then R from the conditional law of R given g(R) = A,
which is well defined on the support of g(R). For every (r^, a^),  1: if the manifest does not permit exposing A, B to this GPU

  Pr[R = r^, A = a^] = Pr[g(R) = a^] Pr[R = r^ | g(R) = a^]             then

                         = Pr[R = r^, g(R) = a^].                  2: abort                           never for global triple masks

Thus (R, A) has the law of (R, g(R)). Every auxiliary object       3: check dimensions and the canonical encoding of every
is subsequently derived from R with independent coins, so
the argument of Lemma 2 extends the equality to the full                element of A, B, C; on failure abort
joint distribution.
                                                                   4: check that the digests of the consumed A, B bytes match
   Truncation sampler. For an unsigned right shift of a uni-
form -bit mask by h bits, g(R) = R/2h. Here A is uniform                their ledger records; on failure abort
on -h bits and the fiber of each A is {2hA+U : U  [0, 2h)},
so the conditional sampler is R = 2hA+U with U uniform on          5: freeze C into protected storage or AEAD-sealed im-
h bits. Every mask then has probability 2-(-h)2-h = 2-, as
required. The sampler is specific to this case. For example, if R       mutable pages; C  Hash(descriptor  C)
is uniform on Fp with p = 261 - 1, the top value of R/2h
has only 2h - 1 preimages while every other value has 2h,          6: for  = 1 to s do            $
so A is not uniform and must be sampled with probabilities
proportional to fiber sizes. Signed shifts, nonuniform masks       7:      draw secret v         -   Fn   under     a   label  bound    to
and other moduli likewise need their own conditional sampler;
Lemma 3 states what that sampler must satisfy, not that a                                              p
generic one exists.
                                                                      (session, epoch, gate, C , )                       C read from
F. Frozen-Operand Freivalds Check                                  8: w  Bv; w  Aw; c  Cv

   Algorithm 11 is the optional verified matrix subroutine of         frozen bytes only
Section V-L: Freivalds' randomized product check [30] run          9: if c = w then
inside the protected verifier on a frozen candidate and on
operands bound to their ledger records. In this subsection         10:           poison the epoch; abort
m, k, n denote matrix dimensions. The subroutine applies only
where exposing the operands to that GPU is already allowed;        11: for each transformed tag array, repeat the loop above on
it never authorizes exposing global secret triple masks.
                                                                       its own equation
Proof of Theorem 12. Let E = C - AB, where C is the                12: mark the handle VERIFIED; consumers read only the
frozen candidate and A, B are the bound operands, and
suppose E = 0. Because C is fixed before any v is                      frozen bytes of C
derived and the challenge label binds C, the matrix E is
determined before the challenges, which are secret, uniform,       repetition accepts with probability at most 1/p, and since the
and independent of E (with ideal randomness, i.e., from hybrid     s challenge vectors are independent while E is fixed, all s
H2 of Appendix E on). A repetition accepts iff Cv = A(Bv),         repetitions accept with probability at most p-s.
i.e., Ev = 0. Pick a nonzero row e of E and an index j with
ej = 0. The event Ev = 0 implies e, v = 0. Conditioned                The two side conditions are necessary. Without freezing, a
on all coordinates of v except v,j, this linear equation has       host that observes v could choose a candidate with E = 0
exactly one solution v,j = -ej-1 i=j eiv,i, which the              and Ev = 0 after the fact. Without operand binding, the
uniform v,j hits with probability exactly 1/p. Hence each          module could verify one product and later consume a different
                                                                   one; the ledger check on the operand digests and the rule that
                                                                   consumers read only the frozen C exclude both. A check that
                                                                   covers only the value matrix does not authenticate a different
                                                                   tag matrix, hence the per-lane repetition in Algorithm 11.
                                                                   A union bound over at most QF invocations bounds the
                                                                   probability that any wrong product is accepted by QF /ps; for
                                                                   s = 3 this is QF · p-3 < QF · 2-182, which Theorem 1 adds
                                                                   to its error term (in H3) when the subroutine is enabled.

                                                                      Cost. One repetition computes Bv, A(Bv) and Cv, i.e.,
                                                                   kn + mk + mn field multiply-accumulates, and reads all
                                                                   three bound matrices once, compared with mkn operations
                                                                   for recomputing the product. For small matrices the reads
                                                                   dominate and the check may cost more than direct protected
                                                                   computation, which is why the compiler treats it as an option
                                                                   to be selected by measured cost rather than as a default.

                                                                                               APPENDIX E
                                                                   PROOFS OF PIR SECURITY AND OF THE MAIN THEOREM

                                                                   This appendix proves Theorem 13 for both corruption

                                                                   regimes and then Theorem 1 by an explicit simulator and a

                                                                   sequence of hybrids H0, . . . , H4. We use the standard real/ideal

                                                                   paradigm for static malicious security with abort [55]-[58],

                                                                   instantiated  with  the  functionalities    F abort  and    F abort  of

                                                                                                                  C,µ             PIR
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                          50

Fig. 4 (full versions in Appendices A-A and A-B), the leakage                        com, role b, and the digest of yb . No MAC tag of a released
                                                                                     coordinate is sent to the client.
L of Definition 1, and the ideal module resource FT of

Appendix A-C. The structure of the simulation follows the                            Proof of Theorem 13. We prove (a) integrity for an honest
                                                                                     client with one malicious server host, (b) privacy of the index
style of FSS-based protocols [10], [11], where the simulator is                      against that host, and (c) privacy of the database against
                                                                                     a malicious client in the separate regime where both hosts
handed the corrupt party's prescribed outputs and must repro-                        are honest. Throughout, let Good be the event that setup,
                                                                                     protected channels and all bindings (query bindings, snapshot
duce its view message by message; here the view additionally                         digest, certificates) behave ideally; Pr[¬Good]  setup +
                                                                                     channel + bind. The regimes are not combined: a malicious
contains authenticated tuples, check outcomes, certificates and                      client colluding with a malicious host is outside the statement.

aborts.                                                                                 (a) Integrity. Let host b be corrupt and the client honest,
                                                                                     and condition on Good.
   Notation. The adversary A statically corrupts the host of
party Pb for some b  {0, 1} (the case without corruption                             1) One legal index. The client sends (, qid , descriptor) to
                                                                                         both modules over authenticated confidential channels.
is a special case in which only public traffic is observed), and                         Host b relays these messages but can only drop or delay
we write ¯b = 1 - b for the honest party. The environment Z                              them. The modules compare the two bindings over the
                                                                                         protected channel and reject unless they agree and  < N .
chooses honest inputs and receives all outputs. For a wire                               Hence, if processing continues, both modules hold the same
                                                                                         legal  and the same descriptor.
of the manifest's circuit, val() is its value in C, and  =
                                           F1+t                                      2) Consistent keys. Both modules derive the DPF for (, 1)
(xb, , b,1, , . . . , b,t, )                     is  the  faithful    tuple   that       under the same joint label, so they hold the two halves of
                                             p                                           one key pair. By Theorem 2, Eval(k0, i) + Eval(k1, i) =
host b would hold if it followed the protocol. The error terms                           1[i = ] for all i < 2n.

setup, prf , channel, bind, trace are those of Section VII-A; they                   3) Committed bytes. Each module hashes exactly the bytes
                                                                                         it consumes, in the public order, and releases nothing
refer to the entire admitted execution. Correctness of protected                         before the digest matches com. Under Good the consumed
                                                                                         sequence therefore equals the committed padded snapshot
code, state and arithmetic is an ideal-resource premise, not a                           D in both modules, whatever bytes host b tries to
                                                                                         substitute.
probability.
                                                                                     4) Correct reduction. Module arithmetic is ideal, so coordi-
     We use one elementary fact repeatedly; it is the one-time-                          natewise

pad argument that underlies all masked-opening proofs.

Lemma 8 (One-time-pad openings). Let G be a finite abelian
group (Fp or {0, 1}w under ). Let (V, S) be arbitrary jointly
distributed random variables with S  G, let M be uniform
on G and independent of (V, S), and let Y be independent of
(V, S, M ). Then (V, Y, S +M ) is distributed as (V, Y, U ) with

U uniform on G and independent of (V, Y, S), and conditioned
on (V, Y, S, U = u) the mask equals M = u - S.

Proof. For all (v, y, , u), Pr[V = v, Y = y, S = , S +                                          y0 + y1 =             Eval(k0, i) + Eval(k1, i) D[i]
M = u] = Pr[V = v, S = ] Pr[Y = y] Pr[M = u -

] = Pr[V = v, S = ] Pr[Y = y]/|G|, which is the claimed
product distribution; the second statement is immediate.

   In our uses, Y is the corrupt party's share tuple of the                                                  i<2n
authenticated mask [M ]. AuthShare samples the value share
                                                                                                             = D[],

of party 0 and each tag share of party 0 uniformly and                                   and the fresh resharing preserves the sum: y0 +y1 = y0+y1.
                                                                                     5) Release. The client accepts only a pair of valid certificates
independently and sets party 1's shares to the differences, so

either  party's    tuple  is  uniform  on  F1+t      and  independent      of  M          with roles 0 and 1 for its own qid and com. Under Good
                                                                                          host b can neither forge a certificate nor splice a share
                                             p

and of the global keys; this is the hypothesis "Y independent

of M ".                                                                                   from another query, version or role into the pair. Dropping

                                                                                          or delaying a share leaves the client without a valid pair,

A. Proof of the PIR Theorem                                                               which is an abort.

                                                                                     Consequently the honest client outputs D[] or , never

   Setting. The authorized snapshot has public identifier, ver-                      another value, except with probability setup + channel + bind.
sion, true length N  2, padded length 2n with n = log2 N ,
record encoding into k field coordinates, and commitment com                         The GPU plays no role in the reduction; an untrusted GPU

                                                                                     reduction would require Algorithm 11 or a separately proven

to all of these and to the ordered record bytes; the case N = 1                      authenticated reduction path, not a signature on its claim.

is the constant-record special case with the same checks.                            (b) Privacy against a malicious server host. The simulator

Padded records are zero. Following Algorithm 7, for a query                            PIR  is  given  the   public       descriptor    (identifier,   version,    N,

(, qid ) module Tb derives the joint DPF for (, 1), scans the                        Sb

                                                                                     encoding, com), the public message lengths and schedule, and

canonical snapshot bytes in the public order, hashes the bytes it                    the  ability  to  tell  F abort  to  deliver   or  abort.  It  must  simulate

actually consumes, computes yb = i<2n Eval(kb, i) · D[i]                                                        PIR
                                                                                     the view of host b, i.e., the ciphertexts of the client-to-module
Fk
     inside   the  protected  path,        quarantines    yb   until  the  digest    and module-to-module messages that it relays, the snapshot-
  p

equals com, reshares each coordinate with a fresh pad as in                          byte   requests   of    Tb ,  the    released  frame  (y       ,  certb    )  if  it
                                                                                                                                                b
                 y        yb +(-1)b                 $   Fkp ,                        passes through host b, module status signals, and traces. The
the  epilogue,        =                    with                and  releases  only
                   b                               -

y    with  a  certificate     certb  that  binds   the  session,    epoch,    qid ,  simulator follows these steps:

  b
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                      51

1) Emulate FT for setup and produce the public setup tran-                             mechanisms, and a verifiable-FSS variant with externally
                                                                                       generated keys [28] would have to prove client-key validity
    script.                                                                            and server-answer integrity separately.

2) For every relayed ciphertext, output a string of the permit-

    ted length on the public schedule.

3) Request snapshot bytes from A in the public order and

    length, hash them as Tb would, and record whether the                              B. The Simulator for the Circuit Profile

    digest equals com.                                                                 We    now      construct    the  simulator        S  for  F abort.    S  runs

4) If all messages were delivered and the digest matched,                                                                                           C,µ

                   $   Fk                                                              A internally, plays the ideal module resource FT for both

    sample    yb  -      p  and     produce   certb      through  the   emulated       modules (it controls only the ideal representation of the trusted

    module interface; otherwise output the module's generic                            resources, never the honest party's prescribed inputs), and

    abort status.                                                                      interacts  with  F abort    on  behalf  of  the  corrupt  party.  It  receives

5)  Instruct  F abort      to deliver to the client iff the simulated run                    F abort       C,µ

                 PIR                                                                   from     C,µ     only  what     the  ideal   world   permits:  the    leakage

    reaches the point where the client holds a valid certificate                       L, the outputs of the corrupt party, and validation outcomes.

    pair; otherwise instruct it to abort.                                              It has to simulate the view of host b, which consists of

6) Append the output of the stipulated trace simulator.                                (i) every response of Tb on an approved I/O path: party-
                                                                                       local preprocessing tuples, epilogue outputs, opened values,
Steps 1 and 2 are exact in the hybrid with ideal setup and

channels (setup+channel). Step 3 is identical because the digest                       certificates and status codes; (ii) ciphertexts on the protected

check is a deterministic function of the bytes that A supplies                         peer channel and on the client channels, which the host relays;
                                                                       + (-1)b 
and  of  the  public   com.     In  Step  4,  the  real       =   yb                   (iii) public messages; and (iv) traces.

                                                         yb

with a fresh pad  that is used nowhere else (after replacing                           Simulator state. S keeps the following state, which it

derived tapes by random ones, prf ); by Theorem 5 it is uniform                        updates in the manifest's public order.
and independent of , of D and of everything else in the view.
                                                                                                                    $                       $
                                                                                       S1. Keys. Sample j - Fp and b,j - Fp for j  t, set
No DPF key and no unmasked reduction is ever exported in                               ¯b,j = j - b,j , and give b,j to host b wherever

this profile, so no DPF one-key-privacy assumption is needed.                          the protocol does. The global keys stay inside S.

Step 5 applies the delivery condition established in (a). Step                         S2. Ledger. Run the ledger state machine of Fig. 7 for both

6 costs trace. The index  is never used by the simulator.                              modules on the public manifest µ: labels, reservations,
                                                                        S PIR
    (c)  Malicious     client,  honest    hosts.   The   simulator             has     frozen roots, consumed identifiers, epoch status and re-
                                                                          cli
                       F abort
oracle   access   to            and   must    simulate   the  client's  view:  the     lease certificates.
                          PIR

module responses (value shares and certificates) or a rejection.                       S3. Faithful tuples. For every wire  reached so far, store 
                                                                                            and, for opened wires, the public value. Honest-side shares
The simulator follows these steps:

1) Receive the client's query messages to T0 and T1 through                            are never stored; they are symbolic, defined by x¯b, :=
                                                                                       val() - xb, and ¯b,j, := j val() - b,j, . Honest
    the emulated module interface and parse their canonical                            wire values need not be known to S.

    encodings.

2) If the two bindings differ, if an index is out of range, if                            Per-command simulation. Given this state, S answers the
                                                                                       commands of host b and produces the rest of its view as
    an encoding is malformed, or if qid is replayed, output
                                                                                       follows.
    the rejection that the modules would output and instruct

    F abort   to  abort.

       PIR                                         ,                       F abort,    S4. Setup. Emulate OPEN_SESSION with the ideal authen-

3)  Otherwise     extract   the    agreed   index        submit   it   to     PIR

    and receive D[]  Fkp.                                                              ticated setup and output its public transcript; relayed

4)  For  each  coordinate          <  k  sample    y      $       and  set  y     =    ciphertexts are strings of the permitted lengths.

    D[] - y0 ,.                                      0,  - Fp                 1,       S5. Preprocessing. For every authenticated random value that
                                                                                            RESERVE_PREP hands to host b (input and output
5) Produce cert0, cert1 through the emulated module inter-
                                                                                       masks, triple components, mask bits, the wrap-bit sharing
    face, bound to qid and com; append the trace simulator's
                                                                                                                                $   F1+t,
    output.                                                                            of    Algorithm        6),  sample                   the  exact   party-local
                                                                                                                               -      p

In the real execution the hosts are honest, so by (a) the                              distribution of AuthShare. The underlying value stays

two  reductions        sum  to  D[],          and  the   fresh    pad  makes      y    symbolic. The two exceptions, where the corrupt party is

                  y                                                                 0  entitled to a complete value, are handled in S6 and S10.

uniform   with      1  determined     by    the  sum;   this  is  exactly  Step   4.   S6. Inputs. If the owner is the corrupt party, sample its

Fresh pads per query make the responses to different queries                                                                        $

independent. Since no MAC tag is delivered, the client's view                               complete mask r - Fp and deliver it, receive the
                                                                                            broadcast  from A, check (as the modules do) that both
contains no relation that depends on the global keys. The

snapshot descriptor and commitment are public leakage of                               modules would bind the same , submit the extracted input

F abort.  Hence       the  client   learns  nothing    beyond     the   requested      x     =    r  +    to  F abort,  and    set  the  wire  tuple  by   adding  

   PIR                                                                                                           C,µ

records and the descriptor.                                                            to party 0's value share and b,j to each tag share. If

    Collecting the terms, each regime is simulated with error at                                                                             $

                                                                                       the owner is honest, sample  - Fp as the public masked

most setup + prf + channel + bind + trace. This is a hardware-                         difference and let the undisclosed mask be the symbolic

trusted PIR statement. It does not turn untrusted two-server                           r := x - . For a commitment-bound input, emulate the

DPF-PIR [5], [12] into symmetric PIR without additional                                protected loader on the bytes that A supplies: on a match
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                               52

      extract the canonical committed input, otherwise abort                             with S, the outcome of a CheckOpen batch that passes
                                                                                         the metadata checks is jt j, dj - je = 0 , where
      exactly as the loader does.                                                        (e, dj) are the differences between the bytes frozen for host
                                                                                         b and the faithful tuples, and j are fresh uniform challenges
S7. Local linear operations. Apply additions, public scalings                            independent of (e, dj).

      and public-constant updates to the faithful tuples with the                        Proof. The honest host submits faithful tuples, so for every
                                                                                         position i the total tags satisfy 0,j,i + 1,j,i = jzi + dj,i and
      formulas of Fig. 9.                                                                the reconstructed candidate is zi + ei, where zi is the faithful
                                                                                         value. Summing the two local residuals of Algorithm 4,
S8. Multiplications. When the Beaver differences d = x - a
                                                                                               0,j + 1,j = j,i 0,j,i + 1,j,i - j (zi + ei)
      and e = y - b of a multiplication are opened (after the
                                                                                                                             i
                                                                            $
                                                                                                             = j, dj - je.
      check in S9 accepts), release fresh d, e - Fp. The hidden
      triple is defined afterwards by a := x - d, b := y - e,                            Both modules freeze the submitted bytes before the challenges
                                                                                         are derived, and the challenge labels bind the frozen roots;
      c := ab; the corrupt tuples of [a], [b], [c] were sampled                          in the ideal-randomness hybrids the challenges are therefore
                                                                                         uniform and independent of (e, dj). The candidate values and
      in S5 independently of these values. Compute the corrupt                           the challenges are never shown to the host before acceptance,
                                                                                         so A fixes its deviation without seeing them. In the ideal
      output tuple with the multiplication formulas of Fig. 9                            execution, S evaluates the same predicate with identically
                                                                                         distributed j and j (S1, S9).
      from the corrupt triple tuples and d, e.

S9.   Checks.     When   host    b  submits     bytes       ,  .  .  .  ,      for  a

                                                        1                  m

      batch, run the metadata, encoding, order and ledger checks

      as the module would, and abort on failure. Otherwise

      compute      the  value-error  vector   e  with   ei  =                 - xb,i

                                                               xb ,i
                                     dj                       
      and  the  tag-error  vectors       with    dj,i  =                   - b,j,i ,
                                                            b ,j,i

      sample fresh challenges j                  $  Fm p , and accept iff

                                                -

      j, dj - je = 0 for every j. On rejection, poison
                                                            F abort
      the  epoch,    release  nothing,   and     instruct                  to  abort.
                                                               C,µ
      On acceptance with e = 0, abort (this is the bad event of

      H3). On acceptance with e = 0, release the opened values                           C. Hybrid Argument

      that S6, S8, S10 and S11 prescribe. Missing, delayed,

      replayed or reordered messages lead to the same timeouts                           Proof of Theorem 1. We define five hybrids. H0 is the real

      and rejections as in the real protocol.                                            execution  and  H4  is  the  ideal  execution  with  F abort  and  S;

S10. Outputs. For a private output to an honest recipient,                                                                                       C,µ

                             $                                                           Pr[Hi] denotes the probability that Z outputs 1 in Hi.

      release w - Fp as the opened masked output; its hidden                             H0: real execution. Z, A and the honest parties run the
      mask is the symbolic o := w - y. For a private output
                                                                                         protocol of Section V with the modules realized as specified.

      to a corrupt authorized recipient, first obtain its output y                       H1: ideal setup and channels. Replace every successful

      from  F abort,    then   sample    the    complete    mask           o   $  Fp,    OPEN_SESSION by the ideal authenticated, role-bound mod-

               C,µ                                                            -

      deliver o, and release w = y + o. For a public output,                             ule interface of FT and simulate its public transcript; replace

      obtain   y   from  F abort    and  release    y.  Instruct           F abort  to   the contents of the protected peer channel and of the client

                            C,µ                                               C,µ        channels by ideal private deliveries that preserve only the per-

      deliver to honest recipients iff the simulated run reaches

      their release with valid certificates; otherwise instruct it to                    mitted lengths and public schedule. A distinguisher between

      abort. The corrupt recipient may receive its output first;                         H0 and H1 yields an attack on the setup assumption or on

      fairness is not provided.                                                          channel confidentiality and integrity, so

S11. Nonlinear gates. For the masked field opening of Algo-                                         | Pr[H0] - Pr[H1]|  setup + channel.

      rithms 6 and 9 and of a direct protected gate, release

      $                                                                                     H2: ideal randomness and bindings. Replace every PRF
      c - Fp with symbolic mask r := c - x. For Algorithm 5,                             or KDF output by an independent uniform draw per distinct
                    $                                                                    label, with identical draws for the same joint label in both
      release   u       {0, 1}w  with  symbolic     mask    r     :=       x  u.  For    modules; rejection sampling then yields exactly uniform field
                   -                                                                     elements, and a bounded sampler that exhausts its retries aborts
                                                                                         independently of all inputs. Further, let the experiment abort
      every EVAL_FSS response and every direct-gate output,                              if any binding fails: a collision or forgery on a manifest hash,
                                                                                         snapshot digest, frozen-page root or certificate, or a session-
      sample    the  corrupt   output    tuple  from    F1+t      and      define   its  freshness violation. Hence

                                                          p

      value symbolically by the gate semantics of Theorems 8

      to 11 or the approved direct function. Carry chains,

      comparator steps and Horner products are multiplications

      and use S8.

S12.  PIR.  PIR    subprotocols     use    PIR   from   Appendix              E-A.

                                         Sb

S13. Traces. Append the output of the stipulated trace simulator                                         | Pr[H1] - Pr[H2]|  prf + bind.

      Strace on the prescribed local view and public metadata.                           In H2 the ledger guarantees that no randomness label is
                                                                                         consumed by two accepted transactions, that roles cannot be
Every step costs time linear in the size of the corresponding                            swapped, and that no byte is replaced after a challenge exists.
                                                                                         Two further replacements are exact. Wherever the implemen-
command, so S is polynomial time. S never uses an honest                                 tation samples a DPF or DCF target directly and recovers the
                                                                                         mask by an inverse map, Lemmas 2 and 3 show that the joint
input, a raw DPF output, or a zero or nonzero pattern of raw                             distribution of mask, target and all auxiliary material equals

DPF outputs.

Lemma 9 (Check outcomes depend only on the deviation).
In every hybrid below from H2 on, and in the ideal execution
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                53

that of the reference sampler; we apply them only where                  has the form S + M in Fp or in {0, 1}w, where S is a
their joint-sampler conditions hold. Streaming generate-and-             function of wire values and earlier randomness, and M
consume is replaced by materialized generation followed by
evaluation, which by Theorem 3 yields identical outputs. After           is a fresh mask (r of an honest owner's input, the triple
these replacements the analysis may treat each DPF or DCF
as a key pair produced by Algorithm 1 (or Algorithm 8) and               components a, b, the mask r of Algorithms 5, 6 and 9 or of
consumed by Algorithm 2.
                                                                         a direct gate, or an output mask o) whose only other trace
   H3: abort on an accepted wrong value. H3 is H2 except that
the experiment aborts at the first CheckOpen batch that is               in Vk is the corrupt share tuple sampled independently in
accepted with a nonzero value-error vector e; if Algorithm 11
is enabled, it also aborts at the first accepted candidate with          S5. By Lemma 8 the opening is uniform and independent
C = AB. Call these events BadMAC and BadF. The two
hybrids are identical until a bad event occurs. Before BadMAC            of Vk, which is what S samples, and the hidden mask is
the hypothesis of Lemma 1 holds: conditioned on host b's
view and its own key shares, the honest key shares are indepen-          then determined as M = u - S; this deferred definition
dent and uniform, and every earlier rejection has terminated
the epoch, so no adaptive key-learning sequence exists. By               is exactly S's symbolic bookkeeping, so the joint law is
Theorem 6, each batch with e = 0 is then accepted with
probability at most (2/p)t, and a union bound over at most               unchanged although S does not know S. When the corrupt
Q batches gives Pr[BadMAC]  Q(2/p)t. By Theorem 12,
Pr[BadF]  QF /ps. Therefore                                              party is entitled to the complete mask (its own input mask,

           | Pr[H2] - Pr[H3]|  Q(2/p)t + QF /ps .                        or the output mask of a corrupt recipient), the opening is

                                                                         determined by A's broadcast  or by the output y from

                                                                         F abort,  and  S   computes     it  in  the  same  way.  For  a  public

                                                                            C,µ

                                                                         output, the opened value is val() in H3 by (iii), which
                                                                                                   F abort
                                                                         equals  the  value  that            returns.
                                                                                                      C,µ

                                                                         · Check outcomes (S9). By Lemma 9 the outcome is the

                                                                         same predicate of (e, dj, j, j) in both hybrids; (e, dj)

                                                                         is the same function of Vk and the faithful tuples by (ii),
                                                                         j is fresh, and j has the same joint law with Vk by (i).

                                                                         Rejections and the bad event lead to the same abort in both

                                                                         hybrids.

Accepted tag-only deviations (e = 0, dj = 0) are not bad                 · Metadata, ledger decisions, timeouts and ciphertexts (S2,
                                                                           S4). These are deterministic functions of A's messages and
events: the opened values are the faithful ones, and the tags              of public data, or strings of public length, and are identical.

of an opened wire are not used after its opening, so such a

deviation has no further effect. We do not claim that tag-only           · Honest outputs (S10). In H3 no wrong value is ever ac-

tampering is always detected.                                            cepted, so by Theorems 7 to 11 together with Theorems 2,

    H4: ideal execution. The honest parties forward their inputs         4 and 5, applied inductively over the manifest's gates, every
    F abort,
to            and  A  interacts  with  S.  We    show                    released value equals the corresponding value of C on the
       C,µ                                                               honest inputs and the extracted inputs x; the input protocol
                                                                         authenticates r +  = x, and the committed-input loader
                   | Pr[H3] - Pr[H4]|  trace.

First exclude traces from both views; they are handled at                extracts the canonical committed input. Accepted inputs are

the end. We show by induction over the public schedule of                exactly those that satisfy the manifest's validity predicates,
interaction points that the joint distribution of A's view and
the honest outputs is identical in H3 and H4. The induction              whose   outcomes    are   part  of  F abort's  output.  An  honest  re-
hypothesis after k interaction points states that (i) A's view
Vk is identically distributed in both hybrids, jointly with the                                                 C,µ
global keys; (ii) the ledger state, the abort status and the
faithful corrupt tuples are the same function of Vk and of               cipient therefore receives C(·) unless A suppresses delivery,
the corrupt-side preprocessing tuples in both; and (iii) in H3
every mask, triple and pad that A has not seen in full is,               and  S  instructs  F abort  to  deliver  or  abort  under  exactly  the
conditioned on Vk, uniform subject only to the relations that
S keeps symbolic, while every computed wire carries val()                                      C,µ

on the extracted inputs. The step distinguishes the kind of the          same condition. The adversary keeps its permitted ability to

next view element.                                                       abort after seeing its own output; no fairness is claimed.

                                                                         · PIR subprotocols (S12). These follow from part (b) of the
                                                                           proof of Theorem 13.

· Preprocessing tuples (S5). In H3 they are produced by                  This completes the induction for trace-free views. Finally, in
    AuthShare                                                 F1+t       H3 the observable traces are produced by the ideal modules
                   under  fresh  labels,  hence  uniform  on        and  from their prescribed local view, whereas in H4 they are
                                                                p        produced by Strace from the same public metadata; by the trace
                                                                         assumption of Section VII-A this costs at most trace over the
    independent of the value, the keys and Vk; S samples the             entire admitted execution.

                                                                            Conclusion. By the triangle inequality,

    same distribution.                                                           | Pr[H0] - Pr[H4]|  setup + prf + channel
                                                                                                           + bind + trace + Q(2/p)t,
· pilogue and direct-gate outputs (S11). By Theorem 5, for a
                                                                         plus QF /ps when Algorithm 11 is enabled for at most QF
    fixed party the value share and the t tag shares are jointly         calls. This is the bound of Theorem 1. With p = 261 -1, t = 3
                                                                         and Q  232, the statistical term satisfies log2 Q(2/p)t 
    uniform given the raw outputs and the global keys, and               32 + 3(1 - 61) = -148, so the overall bound is dominated by
                                                                         the 128-bit computational terms (Section VII-E).
    freshness of the pads makes this hold jointly across outputs

    and jointly with Vk. No property of raw DPF outputs is

    needed.

· Masked openings (S6, S8, S10, S11). Each opened value
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                            54

D. Scope of the Proof                                             multiply-accumulates/s (92.16 G at 720 MHz). Sustained rates
                                                                  apply the efficiency factors below.
   No DPF privacy term. In the main non-key-exporting pro-
file, DPF and DCF keys, raw evaluations and generator state       B. Calibration against the Semi-Honest DFA Rows
never leave the modules. Correctness comes from Theorems 2
and 4, and every exported value is either a AuthShare tuple,         The semi-honest trusted-DFA latencies of DFA [16] are
an epilogue tuple, or a one-time-padded opening. The bound        decomposed as
therefore contains no DPF one-key-privacy term. A profile that
exports keys, such as Profile U with an external malicious              T SH = Glin + Goth + D + X + Bon + R · RTT ,
backend or a verifiable-FSS variant [28], must add its actual                                                    BW
DPF and backend privacy assumptions; the formula above does
not cover it by reuse.                                                                     X = Vcg/BW PCIe,

   What the proof does not show. The statement is an              where Glin is GPU time for linear algebra over Z264 , Goth
abstract-protocol proof in the protected-module model. It does    other GPU time, D the DFA-side FSS time, Vcg the CPU-
not prove that a concrete chip realizes FT, and it excludes
physical probing, fault injection, power and electromagnetic      to-GPU volume printed by DFA (e.g., 2.55 GB for BERT-
leakage beyond the stipulated trace model, adaptive corruption,
and rollback without a monotonic service (Table VI). It is a      Base [16]), Bon the online bytes per party and R the dependent
standalone real/ideal statement with abort; universal compos-
ability would additionally require the setup and the module       online rounds. With the values of Table XV(b), the model
resource to be modeled as UC functionalities, for instance in
the style of tamper-proof hardware models [63], [133], which      reproduces every trusted-DFA LAN and WAN latency to the
we leave open. Finally, the modules see inputs under Profile T,
and the simulator relies on this when it plays them: the theorem  precision that DFA prints; the largest relative deviation is
hides inputs from the corrupt host, its GPU and the network,
not from the trusted modules (Section IX).                        0.42%, for the ResNet-50 LAN entry (0.733 s against the

                              APPENDIX F                          printed 0.73 s).
             ANALYTICAL PERFORMANCE MODEL
                                                                  The two published latencies per model constrain only the
   Every red number in this paper is produced by one de-
terministic analytical model, which we will release with the      compute sum Glin + Goth + D and one linear combination of
artifact. This appendix documents it so that each estimate can
be audited and later replaced by a measurement, one constant      Bon and R, so the five parameters are not identifiable from
at a time. The model is a calibration layer on top of the
published semi-honest DFA results [16], not a substitute for the  DFA's tables alone. We fixed them under three constraints:
three experiments of Section VI-F (A100 software, ZCU102
prototype, Accel-Sim on-die study), none of which has passed      the LAN and WAN rows are reproduced; D is small relative
its completion gate yet (Section VIII-A).
                                                                  to GPU time, consistent with DFA's observation that FSS
A. Structure of the Model
                                                                  evaluation is not the single-path bottleneck once keys no
   Additive critical path. For one inference query on a
network with bandwidth BW and round-trip time RTT , the           longer move [16]; and R is of the order of the nonlinear depth
model sums the compute terms on the critical path, the online
bytes of one party divided by the bandwidth, and the dependent    of the compiled networks [10], [11]. The split matters because
online rounds times the round-trip time:
                                                                  the malicious factors act differently on each term, so profiling
          T (BW , RTT ) = Tc + Bon + R · RTT .
                                  c BW                            Glin, Goth, Bon and R on the A100 is the first replacement

Components overlap only where the exposed fractions  of           step. The GPU-only FSS time used by the dealer baseline is
Table XV say so. The two parties are symmetric, the query
runs alone (batch size one), and the host schedules honestly;     tGPU  =  D   +  (T GPU   -  T UDFA),   the  calibrated  DFA  time  plus
a malicious host can always slow the protocol down or abort
it, which the security theorem permits and the model does not      FSS                LAN       LAN
price.
                                                                  the LAN gap between DFA's GPU and untrusted-DFA rows
   Peak engine rates. With one block per engine per cycle,
the NAES = 64 engines deliver 64 × 720 MHz = 46.08 G              (for BERT-Base, 0.09 s plus 18.8 - 18.4 s [16]).
blocks/s at 28 nm and 58.24 G blocks/s at 7 nm, and the field        For energy, the per-model constant k = ESH/(Glin+Goth+
unit array delivers NFUAf7 = 128 × 910 MHz = 116.48 G
                                                                  D) divides the published trusted-DFA energy [16] by the

                                                                  calibrated compute time (e.g., 18.2 J/0.86 s = 21.2 J/s for

                                                                  BERT-Base). It inherits DFA's energy accounting and is not a

                                                                  measured power draw.

                                                                  C. Malicious-Security Transformation

                                                                  Authenticated linear algebra. Every linear layer runs on

                                                                  the GPU as 1 + t exact-field GEMMs of the same shape, the

                                                                  value lane and one lane per MAC key, stored as separate coa-

                                                                  lesced arrays. The exact Mersenne reduction of Section VI-E

                                                                  (an extra high-word multiply and two folds) costs a factor µM
                                                                  over wraparound Z264 arithmetic:

                                                                                              =  (1  +   t)  µM  Glin,

                                                                                    Glin

                                                                                                              D = DD.

                                                                                  Goth = othGoth,

                                                                  The factor 1 + t = 4 is structural; µM, oth and D are
                                                                                                 G
                                                                  estimates.   For  BERT-Base,           =   4×1.25×0.52  =    2.60  s.  D
                                                                                                    lin

                                                                  covers the malicious generate-and-consume (both generator

                                                                  states plus the evaluator), the output conversion into Fp, the
                                                                  epilogue, and the gate mix of the compiler-selected default.

                                                                  That mix is an assumption, not the output of the least-cost rule
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                              55

                                                                                        TABLE XV
PARAMETERS OF THE ANALYTICAL PERFORMANCE MODEL. (A) PLATFORM, DESIGN AND MALICIOUS-SECURITY CONSTANTS; BLACK ENTRIES COME

     FROM THE DFA PAPER [16], THE PROTOCOL, OR THE DESIGN, AND RED ENTRIES ARE ESTIMATES TO BE REPLACED BY MEASUREMENTS. (B)
PER-MODEL CALIBRATION OF THE SEMI-HONEST TRUSTED-DFA ROWS (ALL ESTIMATES); THE LAST FOUR ROWS COMPARE THE CALIBRATED MODEL

                                                                      WITH THE PUBLISHED DFA LATENCIES.

                                    (a) Constants                                                        (b) Per-model calibration

     Symbol             Value        Meaning (source)                                                       ResNet BERT GPT-Neo           LLaMA
     BW L, RTT L                                                                                                                           10.40
     BW W, RTT W        1 GB/s, 0.05 ms LAN, as in DFA [16]                                Glin (s)             0.22 0.52        3.10       3.30
     f28, f7                                                                                                                     1.20       0.90
     NAES               70 MB/s, 70 ms WAN, as in DFA [16]                                 Goth (s)             0.15 0.25        0.35       2.80
     BW NoC                                                                                                                      1.05       1970
     NFUA               720, 910 MHz DFA clock at 28/7 nm [16]                             D (s)                0.04 0.09        1160       20.8
                                                                                                                                 24.5        836
     t; R               64           16 DPF units × 4 AES [16]                             Bon (GB)             0.30 0.43        168        1040
     achk, mchk                                                                                                                  310         520
                        290 GB/s     on-die DFA bandwidth [16]                             R                    190 561          140         330
     BW PCIe                                                                                                                     95.0       6.90
     BW rr              128          Mersenne-61 multiply-accumulate                       k (J/s)              29.0 21.2        1.85      18.01
     µM                                                                                                                          5.93       18.0
     oth, D                          lanes (design)                                        Wma (G)              4.1 11.2                   193.0
                                                                                                                                             193
     B, cg              3; 2         MAC lanes; rounds per checked layer                   MNoC (M)             38         52
     trip, NoC
     mat                3.5, 6       AES blocks, field mults per checked                   Mopen (M)            12         25
     Pmod
     pipe                            element                                               Mgate (M)            9.0 20.0
     key, ev, E
     PIR, PPIR          25 GB/s      staged host-to-GPU copy                               tGPU (s)             0.34 0.49

     APIR, PGPU         32 GB/s      material reread without GaC                            FSS
                                                                                           LAN, model 0.73 1.42

                        1.25         exact Mersenne vs. Z264 GEMM                          LAN, DFA 0.73 1.42 5.93
                        1.35, 1.45   other GPU work; module FSS work
                                                                                           WAN, model 18.0 46.4 101.0

                                     (default gate mix)                                    WAN, DFA 18.0 46.4 101

                        1.30, 1.30   online bytes; CPU-GPU bytes

                        0.10, 0.30   exposed (non-overlapped) fraction

                        1.9          authenticated material without GaC

                        1.14 W       one module at 7 nm (Table XI)

                        0.85 (0.90 SH) DPF pipeline efficiency

                        2.2, 2.0, 2.4 dealer-based malicious FSS (assumed)

                        0.93, 188 W VIGOR-DFA PIR vs. DFA; average

                                     power

                        0.45, 350 W authenticated GPU-DPF PIR

of Section V-J: under Profile T that rule alone would select               round trips of 4 µs per checked layer. The check engine spends
the direct gate wherever an approved direct form exists, which             achk = 3.5 AES blocks per checked element (t/2 = 1.5
is the direct-only configuration. The default additionally keeps           for challenge derivation, since one 128-bit block yields two
an FSS realization for the gate shapes that the manifest marks
as FSS-portable, so that the same compiled circuit also runs               61-bit candidates, plus 2 to AEAD-freeze a 32-byte tuple)
under Profile U, and minimizes cost only under this constraint.            and mchk = 2t = 6 field multiplications for the residuals:
We assume that these shapes are small XOR LUTs and that                    Tchk = Mopen achk/(NAESf7) + mchk/(NFUAf7) .
comparisons use the direct gate; D = 1.45 against 1.30 for
direct-only is a lumped allowance for them (0.014 s of module                 Total and energy. The malicious latency is
time for BERT-Base), not a gate-by-gate count, and it is why
the default is slightly slower than direct-only in Table XIII.                        Mal                                          exp       exp
                                                                                   T = Glin + Goth + D + X + Ttrip + TNoC

                                                                                                 + Tchk  +          /BW    + 2R  · RTT ,

                                                                                                             Bon

                                                                           with    X  =    V     /BW   PCIe  ,  and  the   energy  E Mal  =  k   (G        +

Communication and rounds. Canonical 64-bit field words,                    G          D)     cg                                                       lin
                                                                                              2PmodTLMAaNl
                                                                              oth  +       +                    is  the  calibrated  GPU-side     energy

residuals and certificates enlarge online bytes and host-to-               plus two modules powered for the whole query. For BERT-

GPU  volume,    B       =     BBon   and  V        =  cg Vcg .     Every   Base on LAN the terms are 2.60 s (authenticated GEMM),

                   on                       cg

checked layer exchanges frozen value shares and then residuals             0.338 s (other GPU), 0.131 s (module FSS), 0.133 s (host-to-

(Algorithm 4), so R = RR = 2R. Offline communication is                    GPU copy), 0.010 s (exposed triples), 0.003 s (module traffic),

zero because all correlations are generated inside the modules.            0.003 s (checks) and 0.615 s (network), for a total of 3.83 s, of

Triple generation. Each module generates the matrix triples                which authenticated GEMM is 68%; the energy is 64.9+8.7 =

jointly with its peer inside the protected boundary on the                 73.7 J. These are the VIGOR-DFA rows of Table VIII and the

field unit array, one field multiply-accumulate per multiply-              breakdown of Fig. 17.

accumulate of the linear layers: Ttrip = Wma/(NFUAf7).                      Without generate-and-consume. The ablation that ma-

Generation for layer  + 1 overlaps GPU work on layer                       terializes authenticated FSS material stores and rereads

, so the exposed time is tripTtrip          when Ttrip          <  G       mat times DFA's no-GaC CPU-to-GPU volume [16], pays

                G )        tripGlin                                   lin  (matVcngoGaC          V

and  (Ttrip  -     lin  +            otherwise.    For  LLaMA2-7B,                            -    cg  )/BW     rr  extra  and   scales  energy  by  1.05.

Ttrip = 836 G/116.48 G/s = 7.18 s per module, of which                     For BERT-Base this is 1.9 × 36.1 GB = 68.6 GB and 5.87 s

0.72 s is exposed behind 52.0 s of authenticated GEMM.                     on LAN.

   Module traffic and checks. Authenticated tuples cross                   D. Baselines

the module boundary at 32 bytes per element and party,                        Dealer-based malicious FSS. This baseline is modeled
VNoC = 32MNoC (1.66 GB per party for BERT-Base), with                      after the protocol family of Shark [23] (Section VIII-A): an
exposed transfer time NoC · 2VNoC/BW link and BW link =                    external dealer ships authenticated keys and preprocessing.
BW NoC on die; an external module also pays two device
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  56

The model scales DFA's semi-honest GPU row [16]: offline              n = 61; the projected optimized interval gate assumes 8 blocks
bytes and host-to-GPU volume grow by key, GPU evaluation              per level for two O(n) DCFs (976 blocks) and is not covered
of authenticated keys takes evtGFSPSU, energy grows by E,             by Theorem 4. Bit decomposition costs 2n multiplications in
and the linear algebra, online bytes and doubled rounds are           2n + 1 rounds, and exact truncation 5n + 2 multiplications
those of VIGOR-DFA; the offline material crosses the same             (Appendix D). The LAN latency of a gate is its round count
network as the online traffic. All three factors are assumptions,     times 2RTT (value and residual exchange) plus its AES and
not values derived from Shark's reported sizes. Counting one          multiplication time at peak rates; LUT and interval gates
tag tree per MAC lane (Table II) and 32-byte instead of 8-byte        are charged a single checked round, assuming their bit-level
masks and triples would give (1 + t) = 4× the semi-honest             products batch with the preceding layer's openings. These are
volume, so key = 2.2 favors the baseline. For BERT-Base on            the entries of Table VII.
LAN the model gives 37.6 s of offline distribution, 1.70 s of
key copies, 2.60 s of authenticated GEMM, 0.338 s of other               CheckOpen. For a batch of m elements, the latency
GPU work, 0.98 s of FSS evaluation and 0.615 s of network,            sums freezing at 100 GB/s plus 0.2 µs, the value exchange
i.e., 43.9 s in total. Even without authentication overhead on        (8m/BW + RTT ), challenge derivation (mt/2 AES blocks),
keys and preprocessing (key = 1), the baseline needs 22.4 s,          residual computation (2mt multiplications), the residual ex-
5.8× the latency of VIGOR-DFA. The bandwidth sweep of                 change (8t/BW + RTT ) and a fixed 0.5 µs for the decision.
Section VIII-D changes only BW : at 0.1 GB/s the baseline             On LAN with t = 3 this is 0.101 ms for m = 64 and
needs 387 s against 8.86 s for VIGOR-DFA (43.7×), and at              0.652 ms (100 M elements/s) for m = 65536; the two round
10 GB/s 9.49 s against 3.33 s (2.9×).                                 trips dominate small batches and t barely matters (Fig. 16).

   PIR baselines and the power cross-check. The GPU-DPF                  Ablations and sweeps. Each ablation of Table XIII changes
and GPU+DFA PIR rows are DFA's numbers [16], read as                  one model input: tag trees replace the epilogue by scaling D
queries/s and mJ/query. Their product is an average power             by (1+t) times an overlap factor 0.8; t = 1, 2 change the lane
that must be physically plausible: 134k × 2.61 mJ  350 W              count; FSS-only configurations set D = Mgate/throughput
for GPU-DPF and 1125k × 0.187 mJ  210 W for GPU+DFA                   of the respective interval gate; direct-only drops the FSS-
at 16K entries, and the same two values within 2 W at                 portability constraint of the compiler-selected default and
1M and 4M entries; Table IX therefore reports mJ/query                scales D by 1.30 instead of D; small batches add 0.41 s of
together with the implied power. VIGOR-DFA PIR is modeled             per-batch overhead; the external PCIe module sets BW link =
as PIR times the DFA throughput, where the loss covers                25 GB/s with per-layer device trips; the ZCU102 configuration
the snapshot hash of the consumed bytes, fresh resharing,             sets BW link = 1.6 GB/s and a triple rate of 32 lanes at
certificate generation and lockstep batching, at an average           250 MHz (Table XII); and the no-check configuration keeps
power PPIR. PPIR lies below DFA's implied power because               R = R, an insecure lower bound rather than a secure variant.
Algorithm 7 moves the DPF-weighted record reduction from
the GPU into the protected field unit array; it is the least certain  F. Validity Limits and Replacement Plan
PIR parameter and the first to be measured. As a capacity
check, at 16K entries VIGOR-DFA evaluates 1.05 M queries/s               Known blind spots. The model ignores contention between
× 214 leaves = 17.1 G leaves/s; with 128-bit records split into       tag-lane GEMMs and module traffic beyond the exposed
three 61-bit coordinates, the reduction needs 51 G multiply-          fraction NoC, assumes that the compiler batches independent
accumulates/s, below the 92.16 G/s of the array at 720 MHz.           checks perfectly, scales peak engine rates by constant effi-
The authenticated GPU-DPF baseline in the style of APIR [50]          ciencies, and does not model network jitter, queueing, or an
is modeled as APIR times GPU-DPF throughput at PGPU.                  adversarial host scheduler. Its outputs are therefore planning
                                                                      estimates; the security statements of Section VII do not depend
E. Microbenchmark Models                                              on any of them, and no security parameter is ever inferred from
                                                                      a measurement.
   Single-path DPF gates. A malicious generate-and-consume
gate of depth n performs 3n PRG expansions per module (2n                Replacement plan. Each red value traces to the constants
for the two generator states and n for the evaluator), i.e., 6n       of Table XV, and each constant has a designated measurement.
AES blocks, plus 3 blocks for output conversion and pads. Its
sustained throughput is pipeNAESf28/(6n + 3), versus 6n + 1              (i) A100 software (Section VI-F): profile the Sigma and
blocks for semi-honest trusted DFA and (1+t)6n+3 with one                    Orca baselines [10], [11] to replace the calibration of
tag tree per lane; for n = 61 this yields 106, 113 and 26.7 M                Table XV(b), and time the exact field kernels on four
gates/s (Fig. 15). One dependent gate takes (20n + 12)/f28,                  lanes to replace µM, oth, B, cg, mat, BW PCIe and
where 20 cycles per level is DFA's pipeline depth [16], i.e.,                BW rr.
1.71 µs for n = 61.
                                                                        (ii) ZCU102 prototype [84]: measure the DPF pipeline, the
   Nonlinear gates. A width-w LUT costs 2(2w+2w -1) AES                      field unit array, the check engine, the AEAD freeze and
blocks (two-state generation along the target path plus full-                the host link, which replaces pipe, the triple rate, the
domain evaluation) and 2w + w + 4 field multiplications. The                 CheckOpen constants and the external-link rows; board
conservative interval gate costs two DCFs of n(n + 1)/2 path                 energy comes from rail or wall power, distinct from tool
levels at 6 blocks per level, 2·6·n(n+1)/2 = 22,692 blocks for               estimates.

                                                                       (iii) Accel-Sim on-die study [54]: simulate module traffic
                                                                             next to L2, as DFA did, with the gate mix the compiler
                                                                             actually selects, to replace D, NoC, trip, PIR and
                                                                             PPIR.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026     57

 (iv) Synthesis: 28 nm synthesis of the new blocks with Deep-                     [18] Y. Xu, W. Cui, and M. Peinado, "Controlled-channel attacks: Deter-
       ScaleTool scaling [91] replaces Pmod and the hardware-                           ministic side channels for untrusted operating systems," in 2015 IEEE
       cost tables.                                                                     Symposium on Security and Privacy, 2015, pp. 640-656.

  (v) Baseline artifacts: running an actively secure FSS arti-                    [19] J. Butterworth, C. Kallenberg, X. Kovah, and A. Herzog, "Bios chrono-
                                                                                        mancy: Fixing the core root of trust for measurement," in Proceedings
       fact [23] and an authenticated PIR artifact [50] replaces                        of the 2013 ACM SIGSAC conference on Computer & Communications
       key, ev, E and APIR.                                                             Security, 2013, pp. 25-36.

All measurements follow Section VIII-A; the three experi-                         [20] S. Han, W. Shin, J.-H. Park, and H. Kim, "A bad dream: Subverting
                                                                                        trusted platform module while you are sleeping," in 27th USENIX
ments are never merged.                                                                 Security Symposium (USENIX Security 18), 2018, pp. 1229-1246.

                             REFERENCES                                           [21] S. Volos, K. Vaswani, and R. Bruno, "Graviton: Trusted execution
                                                                                        environments on GPUs," in 13th USENIX Symposium on Operating
   [1] A. C.-C. Yao, "How to generate and exchange secrets," in Proceedings             Systems Design and Implementation (OSDI 18), 2018, pp. 681-696.
        of the 27th Annual Symposium on Foundations of Computer Science
        (SFCS 1986), 1986, pp. 162-167.                                           [22] I. Jang, A. Tang, T. Kim, S. Sethumadhavan, and J. Huh, "Heteroge-
                                                                                        neous isolated execution for commodity GPUs," in Proceedings of the
   [2] O. Goldreich, S. Micali, and A. Wigderson, "How to play any mental               Twenty-Fourth International Conference on Architectural Support for
        game, or a completeness theorem for protocols with honest majority,"            Programming Languages and Operating Systems, 2019, pp. 455-468.
        in Providing Sound Foundations for Cryptography: On the Work of
        Shafi Goldwasser and Silvio Micali, 2019, pp. 307-328.                    [23] K. Gupta, N. Chandran, D. Gupta, J. Katz, and R. Sharma, "Shark:
                                                                                        actively secure inference using function secret sharing," in 2025 IEEE
   [3] P. Mohassel and Y. Zhang, "SecureML: A system for scalable privacy-              Symposium on Security and Privacy (SP). IEEE, 2025, pp. 2472-2490.
        preserving machine learning," in 2017 IEEE symposium on security
        and privacy (SP), 2017, pp. 19-38.                                        [24] I. Damgård, V. Pastro, N. P. Smart, and S. Zakarias, "Multiparty
                                                                                        computation from somewhat homomorphic encryption," in Advances in
   [4] D. Rathee, M. Rathee, N. Kumar, N. Chandran, D. Gupta, A. Rastogi,               Cryptology - CRYPTO 2012, ser. Lecture Notes in Computer Science,
        and R. Sharma, "Cryptflow2: Practical 2-party secure inference," in             R. Safavi-Naini and R. Canetti, Eds., vol. 7417. Berlin, Heidelberg:
        Proceedings of the 2020 ACM SIGSAC conference on computer and                   Springer, 2012, pp. 643-662.
        communications security, 2020, pp. 325-342.
                                                                                  [25] M. Keller, E. Orsini, and P. Scholl, "MASCOT: Faster malicious
   [5] B. Chor, E. Kushilevitz, O. Goldreich, and M. Sudan, "Private informa-           arithmetic secure computation with oblivious transfer," in Proc. 2016
        tion retrieval," Journal of the ACM (JACM), vol. 45, no. 6, pp. 965-981,        ACM SIGSAC Conference on Computer and Communications Security
        1998.                                                                           (CCS). ACM, 2016, pp. 830-842.

   [6] S. Angel, H. Chen, K. Laine, and S. Setty, "Pir with compressed queries    [26] M. Keller, V. Pastro, and D. Rotaru, "Overdrive: Making SPDZ great
        and amortized query processing," in 2018 IEEE symposium on security             again," in Advances in Cryptology - EUROCRYPT 2018, ser. Lecture
        and privacy (SP). IEEE, 2018, pp. 962-979.                                      Notes in Computer Science, vol. 10822. Cham: Springer, 2018, pp.
                                                                                        158-189.
   [7] E. Boyle, N. Gilboa, and Y. Ishai, "Function secret sharing," in
        Advances in Cryptology - EUROCRYPT 2015, ser. Lecture Notes in            [27] R. Cramer, I. Damgård, D. Escudero, P. Scholl, and C. Xing, "SPDZ2k :
        Computer Science, vol. 9057. Berlin, Heidelberg: Springer, 2015, pp.            Efficient MPC mod 2k for dishonest majority," in Advances in Cryp-
        337-367.                                                                        tology - CRYPTO 2018, ser. Lecture Notes in Computer Science, vol.
                                                                                        10992. Cham: Springer, 2018, pp. 769-798.
   [8] ----, "Function secret sharing: Improvements and extensions," in
        Proceedings of the 2016 ACM SIGSAC conference on computer and             [28] L. de Castro and A. Polychroniadou, "Lightweight, maliciously secure
        communications security, 2016, pp. 1292-1303.                                   verifiable function secret sharing," in Advances in Cryptology - EU-
                                                                                        ROCRYPT 2022, ser. Lecture Notes in Computer Science, vol. 13275.
   [9] E. Boyle, N. Chandran, N. Gilboa, D. Gupta, Y. Ishai, N. Kumar, and              Cham: Springer, 2022, pp. 150-179.
        M. Rathee, "Function secret sharing for mixed-mode and fixed-point
        secure computation," in Annual International Conference on the Theory     [29] N. Kumar, M. Rathee, N. Chandran, D. Gupta, A. Rastogi, and
        and Applications of Cryptographic Techniques. Springer, 2021, pp.               R. Sharma, "CryptFlow: Secure TensorFlow inference," in Proceedings
        871-900.                                                                        of the IEEE Symposium on Security and Privacy (SP), 2020, pp. 336-
                                                                                        353.
 [10] K. Gupta, N. Jawalkar, A. Mukherjee, N. Chandran, D. Gupta, A. Pan-
        war, and R. Sharma, "Sigma: Secure GPT inference with function            [30] R. Freivalds, "Probabilistic machines can use less running time," in
        secret sharing," Cryptology ePrint Archive, 2023.                               Information Processing 77, Proc. IFIP Congress 77, B. Gilchrist, Ed.
                                                                                        Amsterdam: North-Holland, 1977, pp. 839-842.
 [11] N. Jawalkar, K. Gupta, A. Basu, N. Chandran, D. Gupta, and
        R. Sharma, "Orca: FSS-based secure training and inference with            [31] F. Tramèr and D. Boneh, "Slalom: Fast, verifiable and private
        GPUs," in Proceedings of the IEEE Symposium on Security and Privacy             execution of neural networks in trusted hardware," in Proc. 7th
        (SP), 2024, pp. 597-616.                                                        International Conference on Learning Representations (ICLR), 2019,
                                                                                        arXiv:1806.03287. [Online]. Available: https://openreview.net/forum?
 [12] N. Gilboa and Y. Ishai, "Distributed point functions and their appli-             id=rJVorjCcKQ
        cations," in Advances in Cryptology-EUROCRYPT 2014: 33rd An-
        nual International Conference on the Theory and Applications of           [32] D. Beaver, "Efficient multiparty protocols using circuit randomization,"
        Cryptographic Techniques, Copenhagen, Denmark, May 11-15, 2014.                 in Annual international cryptology conference, 1991, pp. 420-432.
        Proceedings 33, 2014, pp. 640-658.
                                                                                  [33] I. Damgård, M. Keller, E. Larraia, V. Pastro, P. Scholl, and N. P. Smart,
 [13] F. Wang, C. Yun, S. Goldwasser, V. Vaikuntanathan, and M. Zaharia,                "Practical covertly secure MPC for dishonest majority - or: Breaking
        "Splinter: Practical private queries on public data," in 14th USENIX            the SPDZ limits," in Computer Security - ESORICS 2013, ser. Lecture
        Symposium on Networked Systems Design and Implementation (NSDI                  Notes in Computer Science, vol. 8134. Berlin, Heidelberg: Springer,
        17), 2017, pp. 299-313.                                                         2013, pp. 1-18.

 [14] M. Lam, J. Johnson, W. Xiong, K. Maeng, U. Gupta, Y. Li, L. Lai,            [34] B. Knott, S. Venkataraman, A. Hannun, S. Sengupta, M. Ibrahim,
        I. Leontiadis, M. Rhu, H.-H. S. Lee et al., "Gpu-based private informa-         and L. van der Maaten, "CrypTen: Secure multi-party computation
        tion retrieval for on-device machine learning inference," arXiv preprint        meets machine learning," Advances in Neural Information Processing
        arXiv:2301.10904, 2023.                                                         Systems, vol. 34, pp. 4961-4973, 2021.

 [15] K. Storrier, A. Vadapalli, A. Lyons, and R. Henry, "Grotto: Screaming       [35] S. Tan, B. Knott, Y. Tian, and D. J. Wu, "CryptGPU: Fast privacy-
        fast (2+1)-pc or Z2n via (2,2)-dpfs," in Proceedings of the 2023 ACM            preserving machine learning on the GPU," in Proceedings of the IEEE
        SIGSAC conference on computer and communications security, 2023,                Symposium on Security and Privacy (SP), 2021, pp. 1021-1038.
        pp. 2143-2157.
                                                                                  [36] J.-L. Watson, S. Wagh, and R. A. Popa, "Piranha: A GPU platform for
 [16] P. Huang, K. Maeng, and G. E. Suh, "Trusted hardware acceleration                 secure computation," in 31st USENIX Security Symposium (USENIX
        for function secret sharing," arXiv preprint arXiv:2608.16223, Aug.             Security 22), 2022, pp. 827-844.
        2026. [Online]. Available: https://arxiv.org/abs/2608.16223
                                                                                  [37] D. Demmler, T. Schneider, and M. Zohner, "Aby-a framework for
 [17] ----, "Beyond latency: A system-level characterization of mpc and                 efficient mixed-protocol secure two-party computation," in NDSS,
        fhe for ppml," arXiv preprint arXiv:2604.00169, 2026. [Online].                 2015.
        Available: https://arxiv.org/abs/2604.00169
                                                                                  [38] P. Mohassel and P. Rindal, "Aby3: A mixed protocol framework
                                                                                        for machine learning," in Proceedings of the 2018 ACM SIGSAC
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  58

      conference on computer and communications security, 2018, pp. 35-        [61] E. Boyle, G. Couteau, N. Gilboa, Y. Ishai, L. Kohl, and P. Scholl,
      52.                                                                            "Efficient pseudorandom correlation generators: Silent OT extension
[39] S. Wagh, D. Gupta, and N. Chandran, "SecureNN: 3-party secure com-              and more," in Advances in Cryptology - CRYPTO 2019, ser. Lecture
      putation for neural network training," Proc. Priv. Enhancing Technol.,         Notes in Computer Science, vol. 11694. Cham: Springer, 2019, pp.
      vol. 2019, no. 3, pp. 26-49, 2019.                                             489-518.
[40] S. Wagh, S. Tople, F. Benhamouda, E. Kushilevitz, P. Mittal, and
      T. Rabin, "Falcon: Honest-majority maliciously secure framework for      [62] ----, "Efficient pseudorandom correlation generators from ring-LPN,"
      private deep learning," arXiv preprint arXiv:2004.02229, 2020.                 in Advances in Cryptology - CRYPTO 2020, ser. Lecture Notes in
[41] T. Ryffel, P. Tholoniat, D. Pointcheval, and F. Bach, "AriaNN: Low-             Computer Science, vol. 12171. Cham: Springer, 2020, pp. 387-416.
      interaction privacy-preserving deep learning via function secret shar-
      ing," Proceedings on Privacy Enhancing Technologies, vol. 1, pp. 291-    [63] J. Katz, "Universally composable multi-party computation using
      316, 2022.                                                                     tamper-proof hardware," in Annual International Conference on the
[42] S. Wagh, "Pika: Secure computation using function secret sharing over           Theory and Applications of Cryptographic Techniques, 2007, pp. 115-
      rings," Proceedings on Privacy Enhancing Technologies, 2022.                   128.
[43] A. Henzinger, M. M. Hong, H. Corrigan-Gibbs, S. Meiklejohn, and
      V. Vaikuntanathan, "One server for the price of two: Simple and          [64] V. Costan and S. Devadas, "Intel SGX explained," Cryptology ePrint
      fast {Single-Server} private information retrieval," in 32nd USENIX            Archive, 2016.
      Security Symposium (USENIX Security 23), 2023, pp. 3889-3905.
[44] H. Corrigan-Gibbs, D. Boneh, and D. Mazières, "Riposte: An anony-         [65] X. Zhou, Z. Xu, C. Wang, and M. Gao, "Ppmlac: high perfor-
      mous messaging system handling millions of users," in 2015 IEEE                mance chipset architecture for secure multi-party computation," in
      Symposium on Security and Privacy. IEEE, 2015, pp. 321-338.                    Proceedings of the 49th Annual International Symposium on Computer
[45] D. Boneh, E. Boyle, H. Corrigan-Gibbs, N. Gilboa, and Y. Ishai,                 Architecture, 2022, pp. 87-101.
      "Lightweight techniques for private heavy hitters," in Proceedings of
      the IEEE Symposium on Security and Privacy (SP), 2021, pp. 762-776.      [66] P. Huang, T. Hoang, Y. Li, E. Shi, and G. E. Suh, "Efficient privacy-
[46] E. Dauterman, E. Feng, E. Luo, R. A. Popa, and I. Stoica, "{DORY}:              preserving machine learning with lightweight trusted hardware," arXiv
      An encrypted search system with distributed trust," in 14th USENIX             preprint arXiv:2210.10133, 2022.
      Symposium on Operating Systems Design and Implementation (OSDI
      20), 2020, pp. 1101-1119.                                                [67] S. Skorobogatov, "How microprobing can attack encrypted memory,"
[47] E. Dauterman, M. Rathee, R. A. Popa, and I. Stoica, "Waldo: A private           in 2017 Euromicro Conference on Digital System Design (DSD), 2017,
      time-series database from function secret sharing," in Proceedings of          pp. 244-251.
      the IEEE Symposium on Security and Privacy (SP), 2022, pp. 2450-
      2468.                                                                    [68] K. Murdock, D. Oswald, F. D. Garcia, J. Van Bulck, D. Gruss, and
[48] J. Doerner and A. Shelat, "Scaling oram for secure computation," in             F. Piessens, "Plundervolt: Software-based fault injection attacks against
      Proceedings of the 2017 ACM SIGSAC Conference on Computer and                  Intel SGX," in Proc. 2020 IEEE Symposium on Security and Privacy
      Communications Security, 2017, pp. 523-535.                                    (SP). IEEE, May 2020, pp. 1466-1482.
[49] A. Vadapalli, R. Henry, and I. Goldberg, "Duoram: A Bandwidth-
      Efficient distributed ORAM for 2-and 3-party computation," in 32nd       [69] P. Kocher, J. Jaffe, and B. Jun, "Differential power analysis," in
      USENIX Security Symposium (USENIX Security 23), 2023, pp. 3907-                Advances in Cryptology - CRYPTO '99, ser. Lecture Notes in Computer
      3924.                                                                          Science, vol. 1666. Berlin, Heidelberg: Springer, 1999, pp. 388-397.
[50] S. Colombo, K. Nikitin, H. Corrigan-Gibbs, D. J. Wu, and B. Ford,
      "Authenticated private information retrieval," in Proc. 32nd USENIX      [70] S. E. Quadir, J. Chen, D. Forte, N. Asadizanjani, S. Shahbazmohamadi,
      Security Symposium (USENIX Security 23). USENIX Association,                   L. Wang, J. Chandy, and M. Tehranipoor, "A survey on chip to
      Aug. 2023, pp. 3835-3851.                                                      system reverse engineering," ACM journal on emerging technologies
[51] ST33TPM12SPI Trusted Platform Module Datasheet, STMicroelec-                    in computing systems (JETC), vol. 13, no. 1, pp. 1-34, 2016.
      tronics, 2013, rev. 2. [Online]. Available: https://datasheet.octopart.
      com/ST33TPM12SPI-STMicroelectronics-datasheet-62334860.pdf               [71] J. Van Bulck, M. Minkin, O. Weisse, D. Genkin, B. Kasikci,
[52] Arm Ltd., "Cortex-m3 processor," https://developer.arm.com/                     F. Piessens, M. Silberstein, T. F. Wenisch, Y. Yarom, and R. Strackx,
      Processors/Cortex-M3, 2026, accessed: 2026-04-03.                              "Foreshadow: Extracting the keys to the intel SGX kingdom with
[53] M. Cavalcante, F. Schuiki, F. Zaruba, M. Schaffner, and L. Benini,              transient Out-of-Order execution," in 27th USENIX Security Symposium
      "Ara: A 1-ghz+ scalable and energy-efficient risc-v vector processor           (USENIX Security 18), 2018, pp. 991-1008.
      with multiprecision floating-point support in 22-nm fd-soi," IEEE
      Transactions on Very Large Scale Integration (VLSI) Systems, vol. 28,    [72] B. Parno, J. R. Lorch, J. R. Douceur, J. Mickens, and J. M. McCune,
      no. 2, pp. 530-543, 2019.                                                      "Memoir: Practical state continuity for protected modules," in Proc.
[54] M. Khairy, Z. Shen, T. M. Aamodt, and T. G. Rogers, "Accel-sim:                 2011 IEEE Symposium on Security and Privacy (SP). IEEE, May
      An extensible simulation framework for validated gpu modeling," in             2011, pp. 379-394.
      2020 ACM/IEEE 47th Annual International Symposium on Computer
      Architecture (ISCA). IEEE, 2020, pp. 473-486.                            [73] S. Matetic´, M. Ahmed, K. Kostiainen, A. Dhar, D. Sommer, A. Gervais,
[55] R. Canetti, "Security and composition of multiparty cryptographic               A. Juels, and S. C apkun, "ROTE: Rollback protection for trusted exe-
      protocols," Journal of CRYPTOLOGY, vol. 13, no. 1, pp. 143-202,                cution," in Proc. 26th USENIX Security Symposium (USENIX Security
      2000.                                                                          17). USENIX Association, Aug. 2017, pp. 1289-1306.
[56] O. Goldreich, Foundations of Cryptography: Volume 2, Basic Applica-
      tions. Cambridge, U.K.: Cambridge University Press, 2004.                [74] H. Krawczyk, "Cryptographic extraction and key derivation: The
[57] C. Hazay and Y. Lindell, Efficient Secure Two-Party Protocols: Tech-            HKDF scheme," in Advances in Cryptology - CRYPTO 2010, ser.
      niques and Constructions, ser. Information Security and Cryptography.          Lecture Notes in Computer Science, vol. 6223. Berlin, Heidelberg:
      Berlin, Heidelberg: Springer, 2010.                                            Springer, 2010, pp. 631-648.
[58] Y. Lindell, "How to simulate it - A tutorial on the simulation proof
      technique," in Tutorials on the Foundations of Cryptography: Dedi-       [75] M. Dworkin, "Recommendation for Block Cipher Modes of Oper-
      cated to Oded Goldreich, ser. Information Security and Cryptography,           ation: Galois/Counter Mode (GCM) and GMAC," National Institute
      Y. Lindell, Ed. Cham: Springer, 2017, pp. 277-346.                             of Standards and Technology, Gaithersburg, MD, USA, NIST Special
[59] Y. Aumann and Y. Lindell, "Security against covert adversaries: Effi-           Publication 800-38D, Nov. 2007.
      cient protocols for realistic adversaries," in Theory of Cryptography
      (TCC 2007), ser. Lecture Notes in Computer Science, vol. 4392.           [76] Q. Pang, J. Zhu, H. Möllering, W. Zheng, and T. Schneider, "Bolt:
      Berlin, Heidelberg: Springer, 2007, pp. 137-156.                               Privacy-preserving, accurate and efficient inference for transformers,"
[60] M. Keller, "MP-SPDZ: A versatile framework for multi-party com-                 in Proceedings of the IEEE Symposium on Security and Privacy (SP),
      putation," in Proc. 2020 ACM SIGSAC Conference on Computer and                 2024, pp. 4753-4771.
      Communications Security (CCS). ACM, 2020, pp. 1575-1590.
                                                                               [77] J. Ma, Y. Zheng, J. Feng, D. Zhao, H. Wu, W. Fang, J. Tan, C. Yu,
                                                                                     B. Zhang, and L. Wang, "SecretFlow-SPU: A performant and user-
                                                                                     friendly framework for privacy-preserving machine learning," in 2023
                                                                                     USENIX Annual Technical Conference (USENIX ATC 23), 2023, pp.
                                                                                     17-33.

                                                                               [78] I. Damgård, M. Fitzi, E. Kiltz, J. B. Nielsen, and T. Toft, "Uncon-
                                                                                     ditionally secure constant-rounds multi-party computation for equality,
                                                                                     comparison, bits and exponentiation," in Theory of Cryptography (TCC
                                                                                     2006), ser. Lecture Notes in Computer Science, vol. 3876. Berlin,
                                                                                     Heidelberg: Springer, 2006, pp. 285-304.

                                                                               [79] O. Catrina and S. de Hoogh, "Improved primitives for secure multiparty
                                                                                     integer computation," in Security and Cryptography for Networks (SCN
                                                                                     2010), ser. Lecture Notes in Computer Science, vol. 6280. Berlin,
                                                                                     Heidelberg: Springer, 2010, pp. 182-199.

                                                                               [80] D. Escudero, S. Ghosh, M. Keller, R. Rachuri, and P. Scholl, "Improved
                                                                                     primitives for MPC over mixed arithmetic-binary circuits," in Advances
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026           59

 [81]  in Cryptology - CRYPTO 2020, ser. Lecture Notes in Computer               [101]  Y. Kim, R. Daly, J. Kim, C. Fallin, J. H. Lee, D. Lee, C. Wilkerson,
 [82]  Science, vol. 12171. Cham: Springer, 2020, pp. 823-852.                          K. Lai, and O. Mutlu, "Flipping bits in memory without access-
 [83]                                                                            [102]  ing them: An experimental study of dram disturbance errors," ACM
 [84]  R. C. Merkle, "A digital signature based on a conventional encryption     [103]  SIGARCH Computer Architecture News, vol. 42, no. 3, pp. 361-372,
 [85]  function," in Advances in Cryptology - CRYPTO '87, ser. Lecture Notes     [104]  2014.
 [86]  in Computer Science, vol. 293. Berlin, Heidelberg: Springer, 1988,        [105]  D. Moghimi, B. Sunar, T. Eisenbarth, and N. Heninger, "TPM-FAIL
 [87]  pp. 369-378.                                                              [106]  : TPM meets timing and lattice attacks," in 29th USENIX Security
 [88]                                                                            [107]  Symposium (USENIX Security 20), 2020, pp. 2057-2073.
 [89]  D. A. McGrew and J. Viega, "The security and performance of the           [108]  Trusted Computing Group, "Trusted platform module library specifica-
 [90]  Galois/Counter Mode (GCM) of operation," in Progress in Cryptology        [109]  tion, family "2.0"," 2019, https://trustedcomputinggroup.org/resource/
 [91]  - INDOCRYPT 2004, ser. Lecture Notes in Computer Science, vol.            [110]  tpm-library-specification/.
 [92]  3348. Berlin, Heidelberg: Springer, 2004, pp. 343-355.                    [111]  D. Mouris, P. Sarkar, and N. G. Tsoutsos, "Plasma: Private, lightweight
 [93]                                                                            [112]  aggregated statistics against malicious adversaries," Proceedings on
       NVIDIA Corporation, "Nvidia ampere ga100 gpu architecture,"               [113]  Privacy Enhancing Technologies, 2024.
 [94]  NVIDIA Corporation, Tech. Rep., 2020, accessed: April                     [114]  G. Garimella, B. Goff, and P. Miao, "Computation efficient structure-
 [95]  2026. [Online]. Available: https://images.nvidia.com/aem-dam/en-zz/       [115]  aware psi from incremental function secret sharing," in Annual Inter-
 [96]  Solutions/data-center/nvidia-ampere-architecture-whitepaper.pdf           [116]  national Cryptology Conference, 2024, pp. 309-345.
 [97]                                                                            [117]  K. Ji, B. Zhang, T. Lu, and K. Ren, "Multi-party private function
 [98]  ZCU102 Evaluation Board User Guide, Advanced Micro Devices,               [118]  evaluation for ram," IEEE Transactions on Information Forensics and
 [99]  Inc., Feb. 2023, UG1182, v1.7. [Online]. Available: https://docs.amd.     [119]  Security, vol. 18, pp. 1252-1267, 2023.
[100]  com/v/u/en-US/ug1182-zcu102-eval-bd                                       [120]  W.-j. Lu, Z. Huang, Z. Gu, J. Li, J. Liu, C. Hong, K. Ren, T. Wei,
                                                                                 [121]  and W. Chen, "Bumblebee: Secure two-party inference framework for
       NVIDIA Corporation, "GPUDirect RDMA: Developing a Linux kernel            [122]  large transformers," Cryptology ePrint Archive, 2023.
       module using GPUDirect RDMA," CUDA Toolkit Documentation,                 [123]  J. Furukawa, Y. Lindell, A. Nof, and O. Weinstein, "High-throughput
       v12.6, Aug. 2024, Accessed: Sep. 30, 2026. [Online]. Available:                  secure three-party computation for malicious adversaries and an hon-
       https://docs.nvidia.com/cuda/archive/12.6.1/gpudirect-rdma/index.html            est majority," in Annual international conference on the theory and
                                                                                        applications of cryptographic techniques, 2017, pp. 225-255.
       S. Xu, J. Xu, P. Xue, X. Wang, L. Ju, and W. Zhang, "Co-prime: A co-             A. Dalskov, D. Escudero, and M. Keller, "Fantastic four: honest-
       design framework for privacy preserving machine learning on fpga," in            majority four-party secure computation with malicious security," in
       Proceedings of the 2025 ACM SIGSAC Conference on Computer and                    30th USENIX Security Symposium (USENIX Security 21), 2021, pp.
       Communications Security, 2025, pp. 3591-3604.                                    2183-2200.
                                                                                        Y. Lu, B. Zhang, H.-S. Zhou, W. Liu, L. Zhang, and K. Ren, "Cor-
       G. Dhanuskodi, S. Guha, V. Krishnan, A. Manjunatha, M. O'Connor,                 related randomness teleportation via semi-trusted hardware: Enabling
       R. Nertney, and P. Rogers, "Creating the first confidential GPUs," ACM           silent multi-party computation," in European Symposium on Research
       Queue, vol. 21, no. 4, pp. 68-93, 2023.                                          in Computer Security, 2021, pp. 699-720.
                                                                                        Advanced Micro Devices, "Amd secure encrypted virtualization (sev),"
       National Institute of Standards and Technology, "SHA-3 Standard:                 2023, https://www.amd.com/en/developer/sev.html.
       Permutation-Based Hash and Extendable-Output Functions," National                ARM Ltd., "Arm security technology: Building a secure system using
       Institute of Standards and Technology, Gaithersburg, MD, USA, FIPS               trustzone technology," 2009.
       PUB 202, Aug. 2015.                                                              D. Lee, D. Kohlbrenner, S. Shinde, K. Asanovic´, and D. Song,
                                                                                        "Keystone: An open framework for architecting trusted execution
       J. T. Schwartz, "Fast probabilistic algorithms for verification of poly-         environments," in Proceedings of the Fifteenth European Conference
       nomial identities," Journal of the ACM, vol. 27, no. 4, pp. 701-717,             on Computer Systems, 2020, pp. 1-16.
       Oct. 1980.                                                                       D. Gupta, B. Mood, J. Feigenbaum, K. Butler, and P. Traynor, "Using
                                                                                        intel software guard extensions for efficient two-party secure function
       OpenCores, "Aes-128 pipelined encryption core," https://opencores.org/           evaluation," in International Conference on Financial Cryptography
       projects/aes-128_pipelined_encryption, accessed: 2026-03-30.                     and Data Security, 2016, pp. 302-318.
                                                                                        J. I. Choi, D. Tian, G. Hernandez, C. Patton, B. Mood, T. Shrimpton,
       S. Sarangi and B. Baas, "Deepscaletool: A tool for the accurate                  K. R. Butler, and P. Traynor, "A hybrid approach to secure function
       estimation of technology scaling in the deep-submicron era," in 2021             evaluation using SGX," in Proceedings of the 2019 ACM Asia Confer-
       IEEE International Symposium on Circuits and Systems (ISCAS). Ieee,              ence on Computer and Communications Security, 2019, pp. 100-113.
       2021, pp. 1-5.                                                                   S. Felsen, Á. Kiss, T. Schneider, and C. Weinert, "Secure and private
                                                                                        function evaluation with intel SGX," in Proceedings of the 2019 ACM
       K. He, X. Zhang, S. Ren, and J. Sun, "Deep residual learning for image           SIGSAC Conference on Cloud Computing Security Workshop, 2019,
       recognition," in Proceedings of the IEEE conference on computer vision           pp. 165-181.
       and pattern recognition, 2016, pp. 770-778.                                      P. Wu, J. Ning, J. Shen, H. Wang, and E.-C. Chang, "Hybrid trust
                                                                                        multi-party computation with trusted execution environment," in The
       J. Devlin, M.-W. Chang, K. Lee, and K. Toutanova, "Bert: Pre-training            Network and Distributed System Security (NDSS) Symposium, 2022.
       of deep bidirectional transformers for language understanding," in               B. Fisch, D. Vinayagamurthy, D. Boneh, and S. Gorbunov, "Iron:
       Proceedings of the 2019 conference of the North American chapter                 functional encryption using intel SGX," in Proceedings of the 2017
       of the association for computational linguistics: human language                 ACM SIGSAC Conference on Computer and Communications Security,
       technologies, volume 1 (long and short papers), 2019, pp. 4171-4186.             2017, pp. 765-782.
                                                                                        O. Ohrimenko, F. Schuster, C. Fournet, A. Mehta, S. Nowozin,
       T. Brown, B. Mann, N. Ryder, M. Subbiah, J. D. Kaplan, P. Dhariwal,              K. Vaswani, and M. Costa, "Oblivious Multi-Party machine learning
       A. Neelakantan, P. Shyam, G. Sastry, A. Askell et al., "Language mod-            on trusted processors," in 25th USENIX Security Symposium (USENIX
       els are few-shot learners," Advances in neural information processing            Security 16), 2016, pp. 619-636.
       systems, vol. 33, pp. 1877-1901, 2020.                                           T. Hunt, C. Song, R. Shokri, V. Shmatikov, and E. Witchel, "Chiron:
                                                                                        Privacy-preserving machine learning as a service," arXiv preprint
       H. Touvron, L. Martin, K. Stone, P. Albert, A. Almahairi, Y. Babaei,             arXiv:1803.05961, 2018.
       N. Bashlykov, S. Batra, P. Bhargava, S. Bhosale et al., "Llama                   N. Corporation, "NVIDIA H100 tensor core GPU architecture
       2: Open foundation and fine-tuned chat models," arXiv preprint                   overview," 2022, accessed: 2025-02-07. [Online]. Available: https:
       arXiv:2307.09288, 2023.                                                          //resources.nvidia.com/en-us-tensor-core
                                                                                        G. Inc. (2023) Google titan key. [Online]. Available: https:
       S. P. Skorobogatov and R. J. Anderson, "Optical fault induction                  //cloud.google.com/titan-security-key/
       attacks," in Cryptographic Hardware and Embedded Systems-CHES                    J. G. Dyer, M. Lindemann, R. Perez, R. Sailer, L. Van Doorn, and
       2002: 4th International Workshop Redwood Shores, CA, USA, August                 S. W. Smith, "Building the ibm 4758 secure coprocessor," Computer,
       13-15, 2002 Revised Papers 4, 2003, pp. 2-12.                                    vol. 34, no. 10, pp. 57-66, 2001.

       S. Shinde, Z. L. Chua, V. Narayanan, and P. Saxena, "Preventing your
       faults from telling your secrets: Defenses against pigeonhole attacks,"
       arXiv preprint arXiv:1506.04832, 2015.

       J. Götzfried, M. Eckert, S. Schinzel, and T. Müller, "Cache attacks on
       Intel SGX," in Proceedings of the 10th European Workshop on Systems
       Security, 2017, pp. 1-6.

       F. Brasser, U. Müller, A. Dmitrienko, K. Kostiainen, S. Capkun, and
       A.-R. Sadeghi, "Software grand exposure:{SGX} cache attacks are
       practical," in 11th USENIX workshop on offensive technologies (WOOT
       17), 2017.

       S. Lee, M.-W. Shih, P. Gera, T. Kim, H. Kim, and M. Peinado,
       "Inferring fine-grained control flow inside SGX enclaves with branch
       shadowing," in 26th USENIX Security Symposium (USENIX Security
       17), 2017, pp. 557-574.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  60

[124]  W. Rankl and W. Effing, Smart card handbook. John Wiley & Sons,
[125]  2004.
[126]  P.-F. Wolfe, R. Patel, R. Munafo, M. Varia, and M. Herbordt, "Secret
[127]  sharing mpc on fpgas in the datacenter," in 2020 30th International
[128]  Conference on Field-Programmable Logic and Applications (FPL).
[129]  IEEE, 2020, pp. 236-242.
[130]  R. Patel, P.-F. Wolfe, R. Munafo, M. Varia, and M. Herbordt, "Arith-
[131]  metic and boolean secret sharing mpc on fpgas in the data center,"
[132]  in 2020 IEEE High Performance Extreme Computing Conference
[133]  (HPEC). IEEE, 2020, pp. 1-8.
       C. Lin, K. Yang, T. Xu, L. Liang, Y. Wang, Z. Chen, R. Wang, M. Gao,
       and M. Li, "Ironman: Accelerating oblivious transfer extension for
       privacy-preserving AI with near-memory processing," in Proc. 58th
       IEEE/ACM International Symposium on Microarchitecture (MICRO).
       ACM, Oct. 2025, pp. 354-368.
       M. S. Riazi, K. Laine, B. Pelton, and W. Dai, "HEAX: An archi-
       tecture for computing on encrypted data," in Proc. 25th International
       Conference on Architectural Support for Programming Languages and
       Operating Systems (ASPLOS). ACM, 2020, pp. 1295-1309.
       B. Reagen, W.-S. Choi, Y. Ko, V. T. Lee, H.-H. S. Lee, G.-Y. Wei,
       and D. Brooks, "Cheetah: Optimizing and accelerating homomorphic
       encryption for private inference," in 2021 IEEE International Sympo-
       sium on High-Performance Computer Architecture (HPCA), 2021, pp.
       26-39.
       N. Samardzic, A. Feldmann, A. Krastev, S. Devadas, R. Dreslinski,
       C. Peikert, and D. Sanchez, "F1: A fast and programmable acceler-
       ator for fully homomorphic encryption," in MICRO-54: 54th Annual
       IEEE/ACM International Symposium on Microarchitecture, 2021, pp.
       238-252.
       N. Samardzic, A. Feldmann, A. Krastev, N. Manohar, N. Genise,
       S. Devadas, K. Eldefrawy, C. Peikert, and D. Sanchez, "Craterlake: a
       hardware accelerator for efficient unbounded computation on encrypted
       data," in Proceedings of the 49th Annual International Symposium on
       Computer Architecture, 2022, pp. 173-187.
       S. Kim, J. Kim, M. J. Kim, W. Jung, J. Kim, M. Rhu, and J. H.
       Ahn, "BTS: An accelerator for bootstrappable fully homomorphic
       encryption," in Proceedings of the 49th annual international symposium
       on computer architecture, 2022, pp. 711-725.
       R. Canetti, "Universally composable security: A new paradigm for
       cryptographic protocols," in Proceedings 42nd IEEE Symposium on
       Foundations of Computer Science, 2001, pp. 136-145.


==> qa/main.txt <==
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026   1

    Trusted Hardware Acceleration for
Malicious-Secure Function Secret Sharing

  Anonymous Author 1, Member, IEEE, Anonymous Author 2, and Anonymous Author 3

   Abstract--Function secret sharing (FSS) underlies two-party               one-time keys for the gate function shifted by the mask, so
private inference and private information retrieval, with cost               that a nonlinear layer often costs a single online round [9]-
dominated by generating, moving and evaluating distributed                   [11]. In two-server PIR, the client splits a point function into
point function (DPF) keys. A trusted GPU-integrated distributed              two short keys and each server evaluates its key over the entire
function accelerator (DFA) removed key movement by gen-                      database [12]-[14].
erating and consuming keys locally, but tolerates only semi-
honest adversaries. A malicious host or GPU can tamper with                     The price of this online efficiency is paid in distributed
shares, replay one-time material, swap buffers after checking,               point function (DPF) work. Every comparison, lookup table
request early outputs, or abuse the accelerator as a forgery                 and interval test in an FSS-compiled model is built from
oracle, while malicious FSS ships large authenticated keys or                DPFs or from the distributed comparison functions (DCFs)
multiplies DPF work. We present VIGOR-DFA, protecting the                    derived from them [9], [10], [15], and each key is used
chain from authorized input to authorized output release with                once. A dealer must therefore generate, ship and store fresh
three mechanisms: a fresh authentication epilogue using three                keys for every nonlinear element of every query: 17.1 GB of
field multiplications per DPF output, 3.8-4.0× faster per gate               offline material for a single BERT-Base inference [16], a cost
than per-lane DPF tag trees; a freeze-before-challenge check of              that cannot always be hidden behind the online phase [17].
every opening with t = 3 independent MAC lanes over F261-1;                  PIR, conversely, is dominated by full-domain DPF evaluation,
and a role-bound one-time resource ledger with a release guard,              which is AES-bound even on a modern GPU [14]. The
in a protected datapath beside the GPU L2 cache. We prove                    distributed function accelerator (DFA) [16] attacked both costs
stand-alone static malicious security with abort in a protected-             with a small DPF engine integrated next to the GPU L2 cache.
module model, with statistical error Q(2/p)t  2-148 for Q  232               In its trusted mode, a protected module in each server attests to
checked batches. Our DFA-calibrated model estimates that,                    its peer, establishes a shared key and plays the dealer locally: it
against dealer-based malicious FSS modeled after the protocol                generates its own party's key share on demand and consumes
family of Shark, VIGOR-DFA removes 21.8-563 GB of per-query                  each correction word as soon as it is produced (generate-and-
offline authenticated material and, mainly by generating it in-              consume, GaC), so keys are never distributed, stored or reread.
module, lowers LAN latency by 10.1-14.0× (1.5-1.8× excluding                 For BERT-Base, trusted DFA reduces LAN latency from 18.8 s
offline distribution) and energy by 3.0-3.9×. Malicious security             to 1.42 s and offline communication from 17.1 GB to 0.1 GB;
costs 2.5-3.5× LAN latency over semi-honest DFA and 0.145 mm2                for PIR, DFA in its untrusted mode (client-generated keys)
at 7 nm. We executed a specification and a functional CPU                    raises throughput by 5.05× for 220 records [16].
reference model; GPU/RTL conformance, the protected runtime
and deployment measurements have not been run yet.                              The semi-honest boundary. DFA, like Sigma [10],
                                                                             Orca [11] and most GPU-based FSS systems, is secure only
   Index Terms--Distributed point function, function secret shar-            against semi-honest adversaries: it assumes that both servers
ing, hardware accelerator, malicious security, private information           run the prescribed code. In a real deployment, however, the
retrieval, secure inference, trusted hardware.                               components easiest to subvert are those around the small pro-
                                                                             tected module: the host operating system, the GPU driver and
                          I. INTRODUCTION                                    runtime, the GPU kernels, the direct memory access (DMA)
                                                                             buffers and the network stack. They hold the whole data
P RIVACY-preserving computation is moving into deploy-                       path, and attacks on privileged software and firmware [18]-
     ments where data are both valuable and regulated: hos-                  [20] and GPU isolation designs [21], [22] alike treat them
pitals running diagnostic models on records they may not                     as potentially adversarial. With its module intact, a single
export, cloud providers serving proprietary models to clients                compromised server host can still mount at least five classes
who will not reveal their queries, and lookup services whose                 of attacks against semi-honest trusted acceleration (Fig. 3):
queries disclose a user's interests. Secure two-party computa-               (i) additive errors on shares, openings or GPU products, which
tion (2PC) for private machine-learning (ML) inference [1]-[4]               bias results and leak through selective failure; (ii) replay or
and private information retrieval (PIR) [5], [6] address these               reset of masks, counters or module state; (iii) check-to-use
settings with cryptographic rather than contractual guarantees.              buffer swaps; (iv) abuse of a naive "authenticate" command
Function secret sharing (FSS) [7], [8] has become one of the                 as a forgery oracle; and (v) premature output requests. Remote
most effective building blocks for both. In FSS-based private                attestation does not close these gaps. It proves which code and
inference, the parties open a masked input x + r and evaluate                configuration run inside the module; it does not prove that the
                                                                             untrusted GPU used a valid key, computed the right product,
   Manuscript received Month DD, 2026; revised Month DD, 2026.
   The authors are with Anonymous Institution, Anonymous City, Anonymous
Country (e-mail: anon@anonymous.domain).
   Values printed in red are estimates, namely assumed model parameters and
outputs of the analytical model of Appendix F; they are placeholders to be
replaced by measured results.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  2

or released an authorized result.                                 DFA and dealer-based malicious FSS.
   Why existing malicious routes are costly. FSS can be              This work. We present VIGOR-DFA (Verified Integrity-

made maliciously secure, but the known routes give back           Gated On-demand Randomness DFA), the malicious-secure
much of what trusted acceleration gained. Actively secure FSS     successor of trusted DFA. It keeps DFA's placement beside the
inference such as Shark [23] keeps an external dealer that ships  GPU L2 cache, its local key generation and its generate-and-
authenticated keys and correlated randomness. For dealer-         consume execution. Under Profile T (Section III) a malicious
based malicious FSS modeled after the protocol family of          adversary statically corrupts at most one host, and every secret
Shark (Appendix F), we estimate 37.6 GB of offline material       value on a host is an authenticated share over Fp, p = 261 - 1,
per BERT-Base query, 2.2× the semi-honest 17.1 GB [16], and       with t = 3 SPDZ-style MAC lanes [24], [35] (32 bytes per
a LAN latency of 43.9 s of which 37.6 s is distribution. Dealer-  element and party). Three mechanisms carry the design; we
free malicious preprocessing in the SPDZ family [24]-[27] re-     claim their composition, not any of them as an unprecedented
places the dealer by oblivious-transfer (OT) or homomorphic-      primitive. The fresh authentication epilogue turns each raw
encryption triple generation, and pseudorandom correlation        DPF output share into a freshly padded authenticated tuple
generators (PCGs) with silent OT [28], [29] compress the          at three field multiplications and four pads (Section V-F).
communication of authenticated triples at a substantial com-      It matches the PRG cost of a single vector-payload tree,
putational cost. Neither yields FSS keys: generating DPF keys     makes every exported tuple exactly uniform, and leaves no
without a dealer requires a secure two-party evaluation of        command that authenticates a host-supplied value. Freeze-
key generation with a round per tree level [30], so dealer-       before-challenge CheckOpen derives independent per-lane
free malicious FSS keeps a preprocessing cost far above its       challenges only after both modules have frozen the exact
online cost. Two recent dealerless designs attack this cost from  submitted bytes, and later consumes exactly those bytes. A
the hardware side and from the protocol side: KORD [31]           role-bound one-time ledger labels all randomness by session,
co-designs a dealerless key-generation protocol with paired,      epoch, gate and purpose and poisons the epoch on any failure,
mutually attested chips that reconstruct FSS keys without a       and its release guard lets no output leave a module before the
dealer, and VeriFSS [32] obtains active security for dealer-      corresponding check is VERIFIED.
free two-party FSS by binding the generation transcript, the
computed function and the evaluation shares to a single exe-         Scope and limits. VIGOR-DFA relocates trust to the mod-
cution; VIGOR-DFA instead keeps a trusted local dealer and        ules rather than removing it. The modules see inputs under
extends integrity from key generation to the untrusted GPU        Profile T, and both learn the PIR index, so PIR query privacy
and the output release. Verifiable FSS (vFSS) [33] lets servers   in VIGOR-DFA rests on module trust, unlike untrusted two-
check that client-generated DPF keys are well formed, but not     server DPF-PIR [14] and DFA's untrusted mode, which hide
that an untrusted GPU evaluates them, or the arithmetic around    the index without trusted hardware. Physical attacks, leakage
the gate, correctly. Finally, the direct way to authenticate an   beyond the stipulated observable-trace model and rollback
FSS output inside an accelerator, one additional DPF tree with    without a trusted monotonic service are out of scope, and
payload j per message authentication code (MAC) lane,             security holds with abort, without fairness (Section IX). Once
multiplies pseudorandom generator (PRG) work by 1 + t for         the epilogue removes tag trees, the dominant cost of malicious
t lanes. One tree with a (1 + t)-element payload avoids most      security moves to four-lane authenticated linear algebra on the
of this cost, but it widens every output correction and exports   GPU and to the doubled round count (Section IV).
tag shares whose hiding rests on DPF key privacy.
                                                                     Why keep FSS inside a trusted module? Under Profile T
   Our key insight is that a module that already plays the        a module that has verified c = x + r also holds r, so
FSS dealer can also be the verifier. Because it knows every       FSS adds no formal confidentiality over evaluating the gate
correlation it generates, it can (1) generate authenticated       directly (Section V-J). The end-to-end gains of VIGOR-DFA
correlations (input masks, Beaver triples [34] and DPF keys)      come from generating and consuming authenticated correla-
locally at zero network cost, computing every triple product      tions inside the modules, not from FSS evaluation: in our
correctly inside its own boundary; (2) authenticate its own FSS   model direct-only compilation (3.82 s for BERT-Base) is
outputs with a fresh resharing epilogue instead of extra DPF      marginally faster than the compiler-selected default (3.83 s),
trees, because it already holds the raw output shares and the     which keeps an FSS realization for gate shapes marked FSS-
MAC key material; and (3) check every opening on bytes it has     portable, and nonlinear gates take only 3.4% of the latency.
frozen before any challenge exists, so that the GPU remains a     We keep a malicious FSS datapath for three reasons: the
fast but untrusted linear-algebra engine whose results are only   same compiled circuit, including masked-input FSS gates from
candidates until verified. What must be protected is thus not     existing toolchains [10], [11], runs under the key-exporting
a single primitive but an integrity chain:                        Profile U (specified, not evaluated or proven); PIR and small
                                                                  lookup tables are full-domain, data-independent scans that
   authorized input  correlated preprocessing  correct local      match the pipelined AES engines; and long-lived evaluation
  evaluation  authenticated arithmetic  consistent opening        state holds only seeds and correction words, keeping input-
                                                                  dependent state short-lived as defense in depth, not as a formal
                          authorized output release.              claim. On FSS gates the epilogue is 3.8-4.0× faster than per-
                                                                  lane tag trees, although tag trees would raise the BERT-Base
Each link has a concrete failure mode under a malicious host,     LAN latency by only 8%.
and each needs its own mechanism. Fig. 1 places the resulting
execution flow next to the semi-honest GPU baseline, trusted         This paper makes the following contributions:
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  3

· Malicious Threat Analysis. We systematize how a mali-              Throughout, red values are outputs or assumed parameters
  cious host or GPU attacks semi-honest trusted FSS accel-        of our analytical model (Appendix F) that await measurement;
  eration into ten scenarios, S1 to S10 (Fig. 3 and Table I),     black values are reproduced from DFA [16], are design con-
  from share tampering to PIR snapshot substitution. For S1 to    stants or analytical counts, or come from executed reference
  S8 we show why semi-honest trusted DFA fails and which          tests.
  VIGOR-DFA mechanism and theorem stop it; for S9 (input
  substitution) and S10 (denial of service and selective abort)      Sections II to IV give background, the threat model and
  we make explicit what the ideal functionality permits or        where the cost of malicious FSS goes; Sections V to VIII
  does not prevent.                                               present the protocol, architecture, security analysis and evalu-
                                                                  ation; Sections IX to XI discuss limitations, related work and
· Protocol Co-Design. We specify the three mechanisms             conclusions, and the appendices give the ideal functionalities,
  above, the authenticated Fp representation and malicious        proofs and performance model.
  generate-and-consume with explicit generator and evaluator
  states (Section V). On top of them we build authenticated                                 II. BACKGROUND
  lookup-table, interval, polynomial and direct protected gates,
  exact comparison and truncation, a refactoring rule that           This section reviews the primitives that VIGOR-DFA builds
  preserves the joint (not only the marginal) distribution of     on and the semi-honest DFA design [16] that it extends. We
  DFA's decoupled preprocessing, and versioned-snapshot PIR       write P0, P1 for the two computing parties, b  {0, 1} for
  whose query privacy rests on module trust.                      a party index,  for the seed length of the pseudorandom
                                                                  generator (PRG), and 1[·] for the indicator of a predicate.
· Hardware Architecture. We design a protected datapath
  beside the GPU L2 cache (Section VI) with a ledger, page        A. Function Secret Sharing, DPF, and DCF
  freezer, joint pseudorandom-function (PRF) sampler, DPF
  generation and evaluation contexts, a 128-lane Mersenne-61         Function secret sharing. A two-party function secret
  field unit array, a check engine, a peer-channel controller     sharing (FSS) scheme [7], [8] for a function class F with
  and a release guard, whose 64 AES engines are time-             output group G consists of Gen(1, f^), which maps a de-
  shared among PRG expansion, challenge derivation and            scription of f  F to a key pair (k0, k1), and Eval(kb, x),
  authenticated-encryption (AEAD) freezing. The additions         which returns party b's share yb  G. Correctness requires
  cost 0.145 mm2 and 0.508 W at 7 nm, and the entire              Eval(k0, x)+Eval(k1, x) = f (x) for every x; security requires
  VIGOR-DFA occupies 0.046% of the A100 die.                      that each key alone be simulatable from public information
                                                                  (domain, output group, function class), so that a single key
· Security Analysis. We give ideal functionalities with ex-       hides f .
  plicit leakage and a hybrid proof with an explicit simulator
  of stand-alone static malicious security with abort under          Distributed point function. A distributed point function
  sequential composition (Section VII, Theorem 1), with ad-       (DPF) [7], [8], [12] shares the point function f, with target
  vantage at most setup+prf +channel+bind+trace+Q(2/p)t,            {0, 1}n and payload   G:
  where the last term is about 2-148 for Q  232 checked
  batches. We show why shared challenges across lanes and         Eval(k0, x) + Eval(k1, x) =  · 1[x = ] for all x  {0, 1}n.
  the ring Z264 break this bound, and we separate what is                                                                                 (1)
  proved from the implementation obligations that remain
  (Table VI).                                                     In this paper G = Fp with p = 261 - 1 (Section V-B),
                                                                  inputs are read most-significant bit first, and we use the tree-
· Evaluation. With an analytical model calibrated on DFA          based construction of Boyle et al. [8]. Each node of a depth-
  (Section VIII, Table VIII), we estimate that in-module          n binary tree carries a state (s, t) of a -bit seed and a
  generation of authenticated correlations cuts offline com-      control bit; a fixed PRG G : {0, 1}  ({0, 1} × {0, 1})2
  munication from 37.6 GB to under 1 MB per BERT-Base             expands a seed into the states of its two children, and
  query. Against dealer-based malicious FSS modeled after the     H : {0, 1}  Fp converts a leaf seed into a field element.
  protocol family of Shark, VIGOR-DFA is 11.4× faster on a        Generation walks the target path from two independent root
  LAN, or 1.6× excluding per-query offline distribution; with     seeds with control bits t0 = 0 and t1 = 1; each level's
  no authenticated-key blow-up the dealer-based pipeline still    correction word CW(i) = (sCW, tCW,L, tCW,R) makes both
  needs 22.4 s, 5.8× that of VIGOR-DFA. Malicious security        parties' states identical on the child leaving the path and keeps
  costs 2.7× LAN latency over semi-honest trusted DFA for         them pseudorandom with opposite control bits on the child
  BERT-Base, mostly for four-lane linear algebra, yet VIGOR-      staying on it, and an output correction CWout makes the signed
  DFA stays 4.3-6.1× faster than the semi-honest GPU-only         outputs yb = (-1)b H(s) + t · CWout sum to  at x =  and
  pipeline across four models. We executed a specification        cancel elsewhere. Party b's key holds its root seed, its fixed
  and a functional CPU reference model, which covers every        control bit tb(0) = b, the n correction words and CWout, i.e.,
  algorithm except the optional Freivalds check and passes all    O(n) bits; Algorithms 1 and 2 in Section IV-B give the exact
  22 unit tests (Section VIII-F); GPU/RTL conformance, the        algorithms.
  protected runtime and deployment measurements have not
  been run yet, and six injections of Table X, including the         Evaluation patterns and cost. Generation expands 2n
  release guard, lack executed evidence.                          states and a single-path Eval(kb, x) expands n; a full-domain
                                                                  EvalAll(kb) expands 2n - 1 internal nodes, keeping only O(n)
                                                                  pending siblings in a depth-first traversal. The PRG dominates
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  4

all patterns; DFA, GPU-DPF [14] and VIGOR-DFA instantiate                schemes [8], [12]. With n = log2 N , the client sends kb of
                                                                         (k0, k1)  Gen(1, , 1) to server Pb, which returns
it with AES-128. Two properties matter later. Keys are one-
                                                                                                 N -1
time: each encodes one mask or query index, and reusing a
                                                                                   yb = Eval(kb, x) · D[x], b  {0, 1}, (2)
mask reveals the difference of the two inputs it hides. DPF
                                                                                                  x=0
key privacy holds for arbitrary (, ) [8], so uniform targets
                                                                         and by Eq. (1) the client obtains D[] = y0 + y1. Keys have
come from the application's masking (Section II-B), whose                O( log N ) bits, but each query costs O(N ) PRG expansions
                                                                         plus an N -term inner product per server, and the expansion
joint distribution any refactoring of generation must preserve           dominates even on GPUs [14]. Standard DPF-based PIR
                                                                         protects the index but not the answer: a malicious server can
(Section V-K).                                                           add an offset  to yb, so that the client accepts D[] + , or
                                                                         answer from a stale database. Conversely, a malicious client
Distributed comparison function. A distributed compari-                  can submit a malformed key pair that reconstructs a combi-
                                                                         nation of several records, which verifiable DPFs detect [33].
son  function  (DCF)  shares    <  (x)  =    ·1[x  <  ].  We  use  this  Authenticated PIR (APIR) [47] lets the client verify answers
                                                                         against a database digest at additional server cost. Section V-M
                              f,                                         gives our protected versioned-snapshot design, in which both
                                                                         modules learn : unlike untrusted two-server DPF-PIR, its
"<" orientation throughout; DFA [16] uses ">", and we con-               query privacy rests on module trust.

vert explicitly at interfaces via  · 1[x > ] =  - f<+1,(x),              D. Trusted DFA
treating the threshold 2n as a public constant. Optimized
                                                                            Hardware. DFA [16] integrates 16 DPF units with four
DCFs evaluate with O(n) PRG expansions [9], and DCFs                     pipelined AES-128 engines each (64 in total) next to the L2
                                                                         slices of a GPU; each 20-stage unit sustains one Gen or Eval
can be assembled from DPFs [15]. VIGOR-DFA uses the                      iteration per cycle after warm-up. An SC300-class control
conservative O(n2) DCF of Algorithm 8, which sums n prefix               core [48], [49] handles attestation and key management, and
                                                                         a 16-lane vector unit [50] runs protocol-specific pre- and
DPFs and whose correctness Theorem 4 proves (Appendix B).                post-processing. The design runs at 720 MHz in 28 nm,
                                                                         delivers about 290 GB/s of DPF output in Accel-Sim [51], and
B. FSS-Based Private Inference                                           traverses full-domain trees depth-first, needing O(nm) state
                                                                         for m units instead of O(2n) [16].
   Two-party secure inference. Private inference runs a neural
network with private input, and possibly private weights, as a              Untrusted and trusted modes. In the untrusted mode,
secure two-party computation [1]-[4], [36]-[38]. With additive           DFA only expands seeds for keys produced elsewhere, and
shares x = x0 + x1, linear operations are local, and a multipli-         the protocol is unchanged. In the trusted mode, each party's
cation consumes a Beaver triple (a, b, c = ab) [34]: the parties         module replaces the dealer: the modules attest to each other
open d = x - a and e = y - b and locally compute shares                  and establish a key K that the hosts never see, derive the same
of xy = c + db + ea + de. Nonlinear layers (ReLU, GeLU,                  generation coins (including ) from K and a counter, and
Softmax, LayerNorm) dominate the cost; earlier systems use               thus compute identical correction words while each evaluates
multi-round Boolean conversions for them [39]-[42].                      only its own party's share. Generate-and-consume (GaC) runs
                                                                         the joint generation and the local evaluation in lockstep,
   Masked-input FSS gates. FSS-based systems [9]-[11],                   consuming each correction word as soon as it is produced,
[43]-[45] evaluate each nonlinear gate g in the masked-input             so that neither key distribution nor key storage remains. DFA
paradigm. Offline, a dealer samples a fresh uniform mask                 also decouples generation from protocol preprocessing: when
r, shares it, and generates FSS keys for the offset function             the target is a = g(r) for a bijection g, the module samples a
gr(c) = g(c-r), often with an output mask. Online, the parties           uniformly and recovers r = g-1(a).
open c = x + r, which is uniform and independent of x, and
the outputs Eval(kb, c) are shares of g(x). Comparisons and                 Limits of the semi-honest design. DFA argues that cor-
ReLU use DCFs; splines for GeLU, exponentials and inverse                rect in-module generation leaves the semi-honest protocol
square roots use DCF-based interval selection plus low-degree            unchanged; against a deviating host this argument fails in
polynomials; and small lookup tables (LUTs) use DPFs [10],               four places treated later: (i) decoupled preprocessing must
[11]. Each gate costs one opening round, so the online phase             preserve joint, not only marginal, distributions (Section V-K);
is round-efficient but compute-intensive.                                (ii) generator and evaluator state is left implicit (Section IV-B);
                                                                         (iii) attestation authenticates the module configuration, not that
   Offline cost and the dealer assumption. The price is paid             the GPU used a valid key, computed the right product or
offline. Semi-honest FSS inference of BERT-Base with 128                 released an authorized result (Section III-C); and (iv) the GPU
tokens moves 17.1 GB of one-time key material per query                  lies outside the trusted computing base (TCB) and must never
and LLaMA2-7B moves 256 GB, more than 90% of it DPF                      obtain module tags for its own results (Section V-F).
keys [16]; this cost cannot always be hidden behind online
work, and its energy and monetary cost is never hidden [17].
Sigma, Orca, and related systems [10], [11], [36] obtain keys
from a trusted dealer and assume semi-honest computing
parties.

C. DPF-Based Private Information Retrieval

   PIR lets a client retrieve record D[] of an N -record
database D without revealing  [5]. Single-server schemes
rely on homomorphic encryption and are computationally
heavy [6], [46]; we focus on the faster two-server DPF-based
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                                            5

GPU, no DFA (semi-honest)   Trusted DFA (semi-honest)          Dealer-based malicious FSS         VIGOR-DFA (malicious)
                                   Coordinating party
         Trusted Party                                             Trusted Party (dealer)         Coordinating party                                                                   no offline phase
         GPU Key Gen                    CPU Mem                authenticated keys + triples

        Communication                                          Communication (2.2× keys)

                                                               keys and triples leave the dealer
                                                                                                                                                                          Init Phase  no key transfer
                                                                                                                         Offline Phase

                                                                   Init Phase
                         Offline Phase
                                                                                                  CPU Mem

Store                         Initialization                      Store                           attest + key exchange
Read                                                              Read
                               GPU Mem.
CPU Mem                            DFA                            CPU Mem                           GPU Mem.         [y]b   VIGOR-DFA module Tb
 Transfer                                                          Transfer                        Auth. GEMM                  GaC + Epilogue
                             Merge Comp.                                                          (value + 3 tags)   auth.
GPU Mem.                      GPU Comp.                           GPU Mem.                                          shares  Freeze + CheckOpen 

GPU Comp.                        Transfer                      Auth. GEMM (4 lanes)                                  [x]b

                               CPU Mem                         FSS eval + MAC check                                         Release Guard
                            Communication
Transfer                                                          Transfer                                          Transfer

     CPU Mem                                                                CPU Mem                                CPU Mem
 Communication                                                 Communication (+ MAC check)        Communication (values + residuals)

Coordinating party          Coordinating party                  Coordinating party                                      Coordinating party
        untrusted host/GPU                                     protected module (TCB)  host/GPU deviation:  undetected,  detected and aborted
                            trusted dealer  trusted DPF logic

Fig. 1. Execution flows of two-party FSS-based private inference in four configurations, from left to right. (1) GPU without DFA (semi-honest): a trusted

party generates FSS keys offline and ships them over the network; each party stores them, rereads them and transfers them to its GPU. (2) Trusted DFA

(semi-honest) [16]: after a one-time initialization with attestation and key exchange, each on-die module generates its party's keys locally and merges generation

with evaluation (generate-and-consume), removing the offline phase. (3) Dealer-based malicious FSS, modeled after the protocol family of Shark [23]: the
dealer also issues authenticated keys and triples, so about 2.2× as much offline material (red: model estimate, Appendix F) must be shipped, stored and reread,
while the GPU runs authenticated general matrix multiplication (GEMM) and checks MACs online. (4) VIGOR-DFA (malicious): the protected module (red
dashed trusted boundary) keeps local generation and generate-and-consume, adds the fresh authentication epilogue, freeze-before-challenge CheckOpen and
the release guard, and exchanges authenticated shares [x]b with a GPU that runs authenticated linear algebra on one value lane and three MAC-tag lanes; the
inter-party network carries opened values and check residuals, not keys.

E. Tools for Malicious Security                                   and Overdrive [24], [26], all in MP-SPDZ [57]. Pseudorandom
                                                                  correlation generators [28], [29] compress this communication
   Security with abort. We use the stand-alone real/ideal         at a substantial computational cost, and a trusted dealer avoids
simulation paradigm, which is preserved under sequential          generation but ships every authenticated share.
composition [52]-[55]; we make no concurrent-composition
claim. A malicious adversary deviates arbitrarily; security with     Malicious and verifiable FSS. Malicious FSS gates addi-
abort requires that it achieve nothing beyond an ideal world      tionally need well-formed keys and authenticated evaluation
in which a trusted functionality computes the result and the      outputs that can enter MAC-checked arithmetic. Verifiable
adversary only chooses corrupted inputs and whether honest        FSS [33] checks that a key pair shares a function of the
parties receive output, so fairness is not required. Covert       declared class, not that a malicious party evaluates its own key
security [56] only deters cheating; we target full malicious      correctly. Shark [23] achieves active security for FSS-based
security with abort.                                              inference with a dealer that issues authenticated FSS keys
                                                                  and correlated randomness, which enlarges the offline material
   Information-theoretic MACs. SPDZ-style protocols [24],         relative to semi-honest FSS. The direct way to authenticate a
[35] authenticate each value of a field F under a global key      DPF output, a second tag tree with payload j per MAC
 = 0 + 1 that no single party knows. Party b holds b              key, multiplies DPF work by 1 + t for t lanes (Section IV-C).
and [x]b = (xb, b) with x0 + x1 = x and 0 + 1 = x;
linear operations act identically on values and tags, and mul-       Trusted hardware for secure computation. Slalom [58]
tiplications consume authenticated triples. To check openings     and DarKnight [59] outsource linear layers from a trusted
z1, . . . , zm, the parties draw coefficients i after the values  execution environment (TEE) to untrusted GPUs and check the
are fixed, compute b = i i(b,i - bzi), and accept only            results, Slalom with Freivalds' algorithm [60], which VIGOR-
if 0 + 1 = 0. A wrong opening passes only if its tag              DFA uses only for a restricted subroutine (Section V-L).
error matches  times the value error or cancels under the         PPMLAC [61] and STAMP [62] use small trusted modules
coefficients, which happens with probability less than 2/|F|.     to generate correlated randomness or to execute nonlinear
VIGOR-DFA instantiates this with t = 3 independent lanes          operations; STAMP also reports honest-majority malicious
over Fp (Section V-B).                                            settings, and Section X compares these and other trusted-
                                                                  hardware designs.
   Authenticated preprocessing. Malicious protocols need au-
thenticated masks and triples whose relations, such as c = ab,       Implications. Each tool covers only part of the integrity
are actually correct; a valid MAC on a wrong triple does          chain of Section I, at a cost that erodes trusted DFA's advan-
not make it correct. Generating them without a trusted party      tage (Section IV); VIGOR-DFA therefore keeps the module
is communication-heavy, with oblivious transfer in MAS-           as the dealer and also makes it the verifier (Section V).
COT [25] or somewhat homomorphic encryption in SPDZ
                                                                     Scope. Throughout this paper, private inference means two-
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  6

party FSS-based private inference and PIR means two-server         established by the authenticated setup of Section V-C. The
DPF-based PIR, as in DFA [16].                                     untrusted network carries both. We propose no new attestation
                                                                   or key-exchange protocol; the security of setup is the explicit
         III. THREAT MODEL AND SECURITY GOALS                      assumption setup.

   The trusted mode of DFA moved the FSS dealer into a                Trust is relocated, not removed. The modules jointly act as
small protected module but kept the semi-honest model of           the dealer and can recover inputs from verified openings, and
the protocols it accelerates [16]. This section states what        in PIR both modules learn the queried index . VIGOR-DFA
changes when a host is malicious: we fix the system model          thus moves trust from an external dealer and the hosts into the
(Section III-A) and the adversary, derive ten attack scenarios     modules rather than hiding inputs from them (Section IX); its
(Section III-C), define security with explicit leakage (Sec-       PIR query privacy rests on module trust, unlike untrusted two-
tion III-D), and delimit Profile U (Section III-E). Every link     server DPF-PIR such as GPU-DPF [14] or DFA's untrusted
of the integrity chain of Section I crosses memory, buses, or      mode [16], which hides  from each server without trusted
network paths that a corrupted host controls.                      hardware.

A. System Model and Trust Boundary                                 B. Adversary Model

   Parties. VIGOR-DFA targets the two workloads of                    Unlike DFA [16], Sigma [10], and Orca [11], which assume
DFA [16]: two-party FSS-based private inference and two-           that both hosts run the prescribed kernels, we consider a prob-
server DPF-based PIR (Section II). Two computing parties P0        abilistic polynomial-time (PPT) adversary A that statically and
and P1 serve an external client that owns private inputs and       maliciously corrupts at most one host before the session starts
receives outputs; a computing party may also own an input,         (host 0 in Fig. 2, by symmetry), controlling its operating
typically the model weights. Each Pb consists of an untrusted      system, drivers, GPU kernels and results, host and GPU
host b (every component outside the TCB in Fig. 2, including       memory including DMA buffers, and outgoing network traffic.
DMA engines and storage) and a protected module Tb, the            Concretely, A can (i) modify any value share or tag and run
VIGOR-DFA extension placed next to the GPU L2 as in DFA            arbitrary kernels in place of the prescribed ones; (ii) invoke its
(Section VI-B).                                                    module's commands in any order with malformed, replayed,
                                                                   or mislabeled arguments; (iii) rewrite any host-visible buffer
   Trusted computing base. Tb contains the session, identity       at any time, including while the module reads it; (iv) replay,
(attestation), and joint-sampler keys and the global MAC           reorder, delay, or drop messages, reset its platform, and restore
keys 1, . . . , t; the session role, counters, and one-time        old host-side state; (v) choose the inputs it owns arbitrarily;
resource ledger; the DPF generator and evaluator states and the    and (vi) abort at any point, including after it has learned its
correction words; the protected table and reduction logic; the     own output. It observes message lengths and timing, the frames
frozen check buffers, challenges, and residuals; and all release   exchanged with its module, and the module's external trace.
decisions. Everything else is outside, including every GPU and     The principal inference statement assumes an honest external
DMA buffer and every byte in transit between the parties. The      client and gives no guarantee against client-server collusion;
GPU computes on party-local authenticated arrays and hands         PIR has two separate regimes, (R1) one malicious server host
Tb only candidate shares (Section V-B). Host b may know its        and (R2) a malicious client only with two honest server hosts
own MAC key shares b,j, but no host ever holds a complete          (Fig. 4).
j, the joint-sampler key, a complete mask (other than the
input mask of a wire its party owns or the output mask of an          Out of scope. Our theorems exclude corruption of either
output its party is authorized to receive), the peer's shares, or  module (its code, keys, state, or arithmetic); physical attacks
any challenge or residual.                                         such as microprobing, optical fault injection, and power or
                                                                   electromagnetic analysis with measurement equipment [64]-
   Modules as an ideal resource. Following [63], we model          [67]; leakage beyond the stipulated trace model; speculative-
T0, T1 as an ideal resource FT (Appendix A-C; ideal-module         execution bugs inside the trusted boundary [68]; faulty trusted
assumption in Section VII-A): their code, keys, parser, arith-     arithmetic; adaptive corruption; and corruption of both hosts.
metic, state, and approved I/O paths are correct and confiden-     Software-reachable fault and power channels are not physical
tial, and each module's externally observable trace (lengths,      attacks: the corrupted host controls the GPU driver, which sets
timing, host-visible memory and DMA activity, power, ther-         clocks, voltage, and power limits and reads telemetry, an in-
mal, and clock telemetry) is simulatable from the command          terface that Plundervolt exploited on CPUs [69]. We therefore
sequence issued by the host, µ, public lengths, and the accept     require isolation from dynamic voltage and frequency scaling
or abort outcomes, and is independent of the global MAC            (DVFS): host software cannot drive the module's clock or
keys, challenges, and residuals given these. The real execution    voltage outside its safe operating range (or the module detects
(Definition 2) realizes their randomness, channels, and setup      glitches and aborts), and the telemetry is covered by the trace
with concrete primitives. Availability is not assumed, Profile T   simulator. Rollback of module state is covered only by the
requires two physically independent modules, and only the on-      reboot rule of Section V-D. Availability and fairness are not
die design (Section VI-B) is a Profile T target.                   provided.

   Channels. Client channels are authenticated, confidential,
and terminate inside the modules; the peer channel uses AEAD
with independent directional keys and no nonce reuse and is
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                  7

Profile T: at most one host statically corrupted                      client / input owner                     data path               protected peer channel
(here P0: OS, driver, GPU, memory, network I/O);                         (honest, external)                                            client channel
T0, T1 never corrupted; availability not assumed.                                                              control / commands      trusted boundary (TCB)
Out of scope: physical attacks, leakage beyond traces.                                                         adversary-controlled
                                                                                                                                          P1 (honest host)
                                                                          authenticated
                                                                      confidential channel                                                   follows the
                                                                                                                                        prescribed protocol
P0 (host corrupted)                              protected module T0                          protected module T1
                                                                                                                                        GPU: SMs + HBM
      adversary: arbitrary                                session + attestation keys  session + attestation keys                          exact field kernels
    deviation, replay, abort
                                 candidate       freeze + check  release guard        release guard  freeze + check  candidate         (authenticated GEMM)
    GPU: SMs + HBM                 shares             engine                                              engine       shares                     PCIe

   exact field kernels                 [x]0      epilogue        DPF Gen/Eval         DPF Gen/Eval   epilogue              [x]1      host CPU / DRAM NIC
(authenticated GEMM)             authenticated                        (GaC)                (GaC)                     authenticated   OS / driver

            PCIe                      shares            one-time use  s0, s1          s0, s1     one-time use             shares
                                 (32 B/element)                                                                      (32 B/element)

NIC DRAM host CPU /              commands        one-time             joint PRF       joint PRF      one-time        commands
                    OS / driver                   ledger              sampler         sampler         ledger

                                                                              protected peer channel (AEAD over untrusted network)
                                                           network (untrusted): values of masked openings, residuals, certificates

Fig. 2. System model and trust boundary of VIGOR-DFA under Profile T. Each party Pb has an untrusted host (CPU, OS, driver, runtime, network interface
card (NIC), DRAM) with its GPU, including the streaming multiprocessors (SMs) and high-bandwidth memory (HBM), and a protected module Tb (red
dashed TCB, contents in Section III-A). The adversary statically corrupts at most one host (here that of P0, red region) and may deviate arbitrarily, replay,
and abort, but never corrupts T0 or T1. Hosts and GPUs hold only party-local authenticated shares; the protected peer channel between the modules and the
authenticated confidential client channels are carried by the untrusted network.

C. Malicious Scenarios Against Trusted FSS Acceleration                               changes the bytes after verification or chooses its error after
                                                                                      the challenge is fixed. DMA completion is not evidence of
   Fig. 3 and Table I list what a corrupted host can do to a                          authenticity, a problem semi-honest DFA never faced (Table I,
trusted FSS accelerator designed for semi-honest hosts and                            Section V-G).
which VIGOR-DFA mechanism stops each action; the para-
graphs below explain why the semi-honest design fails. The                               S4: Replay and rollback. DFA derives keys and masks
scenarios follow the integrity chain: S9 targets the authorized                       from the shared key K and a counter that is an input of
input; S4 and S7 the correlated preprocessing; S2 and S5 the                          its generate-and-consume procedure [16]. Replaying a counter
correct local evaluation; S1 the authenticated arithmetic; S3                         yields the same mask r for two gates, and the openings x + r
the consistent opening; and S6 the authorized output release.                         and x + r reveal x - x; resetting the module and resuming an
S8 carries S3 over to the PIR database, and S10 targets                               old session replays entire key streams (Table I, Section V-D).
availability, which lies outside the chain. Sections VII-D
and VIII-F map the scenarios to theorems and to injected tests.                          S5: Role and gate confusion. The host decides which
                                                                                      module command runs for which gate: it can route the
   S1: Share and tag tampering. The corrupted GPU holds                               preprocessing of gate g into gate g, alter a table hash or
every intermediate share and can add an error vector e to value                       tensor shape, or present party-0 material as party-1 material.
shares (and dj to the tags of lane j); semi-honest trusted DFA                        If the role were a per-request argument, the host could obtain
passes it unchecked into the masked opening xi + ri of the                            both parties' outputs of one joint draw and reconstruct the
next FSS gate. Beyond biasing results, this causes selective                          DPF target , which is exactly the mask of an honest input
failure: whether ei flips a comparison depends on whether                             (Table I, Sections V-C and V-D).
xi lies within |ei| of the threshold, so any observable output
change leaks information about xi (Table I, Section V-G).                                S6: Premature release. Semi-honest trusted DFA releases
                                                                                      results as soon as they are computed; under a malicious host
   S2: Forgery-oracle request. A tempting extension of                                an early output may already be wrong, and the host may
DFA's trusted mode is a command that tags a value com-                                request it repeatedly or for an unauthorized recipient (Table I,
puted elsewhere, such as a nonlinear output computed by                               Section V-D).
the GPU's streaming multiprocessors (SMs). This authenti-
cate(host value) entry point turns the module into a MAC                                 S7: Malformed preprocessing. A MAC authenticates val-
oracle: the host submits any y, and every later check accepts                         ues, not relations: a triple ([a], [b], [c]) with c = ab carries valid
it. Attestation certifies the module's code, not the provenance                       tags, and multiplying with it yields xy + for a  chosen by its
of what it signs (Table I, Section V-F).                                              producer; the same holds for a GPU-computed matrix product
                                                                                      with C = AB and for a malformed DPF key. DFA's attestation
   S3: TOCTOU buffer swap. The module reads its inputs                                covers the module's own key generation, not correlations from
by DMA from host-controlled memory. Verifying a buffer and                            elsewhere (Table I, Section V-H).
later rereading it, or trusting a host-reported digest, admits
a time-of-check-to-time-of-use (TOCTOU) swap: the host                                   S8: Snapshot substitution in PIR. The PIR database
                                                                                      resides in host memory, so a corrupted server host can
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                                   8

          corrupted host/GPU     protected module Tb                1 attack step                 1 protocol step      control   peer channel  blocked  VIGOR-DFA defense

S1 Share/tag tampering                       S2 Forgery-oracle request                            S3 TOCTOU buffer swap                        S4 Replay and rollback
  Host0 adds e=0 to x0                         Host0 computes y on the GPU                                                                       Host0 keeps an old frame (label )
  + GPU and dj to 0,j         peer T1          + GPU (outside TCB, unchecked)                     Host0 DMA x0 0,1   2                           + GPU and an old sealed state
                              h1, x1,                                                             + GPU B                        0,2 0,3
          1 tampered batch
                                1,j                      1 authenticate(y)           [y]0                   freeze: copy 1        3 B                        1 replay                  2 reset
                                                                                                              immutable copy
                                                                                                                                  ignored                                        
          freeze                                       command parser no such                               root h0, AEAD spill
          root h0   j,i after                          fixed opcode set opcode                                                                           one-time ledger        lifecycle:
T0 (TCB)           both freezes              T0 (TCB)                                             T0 (TCB)                                     T0 (TCB)                      poison epoch,
                                                                                                                                                          CONSUMED           erase old key,
               CheckOpen residual, lane j              DPF y~b         epilogue                                            4                              RESERVED
             0,j = j , 0,j - 0,j z                     Eval                                                                                              reuse  reject          re-attest
                                                                    yb =y~b +(-1)b                           challenge        CheckOpen, then
           0,j +1,j =j , dj -j e=0                                                                          from (h0, h1)     consume (EVAL)
                                                                                             b
              abort, epoch poisoned                             b,j =j yb+(-1) j

          Frozen CheckOpen, t=3 lanes:                 GPU values enter via CheckOpen                       never verify B, then consume B                   = (sid, epoch, gate, purpose)
        wrong value accepted w.p.  (2/p)t                                                                                                                  Ledger + erase-and-rekey:
                                                        No host-value signing API:                      Freeze before challenge:                         stale labels and old keys rejected
                                                       epilogue takes only internal y~b           check and consume only frozen bytes

S5 Role/gate confusion                       S6 Premature release                                 S7 Malformed preprocessing                   S8 Snapshot substitution (PIR)
  Host0 sends P0 data as role 1;               Host0 asks for candidate z                           Host0 injects triple, c = ab,
  + GPU gate-g prep. into gate g               + GPU while its check is pending                     + GPU valid-looking tags                   Host0 D[0] D[i] · · · snapshot
                                                                                                                                               + GPU                         version v
                                                                                                            1 inject triple/key
               1 role 01             2 gg              1 early FINAL_OUTPUT                                                                              scan 2        1 swap D[i]
                                                                                                      
                                                       candidate z     release guard                                                                     hash of
                                                       (held)                                         RESERVE_PREP GaC DPF gen.                          consumed bytes = cmv  abort?
            frame check:    one-time ledger                            closed                           TCB-made only no key export
T0 (TCB)  role, gate bound   binds g to op,  T0 (TCB)                                             T0 (TCB)                                     T0 (TCB)
                             wires, shape,                             opens guard                          joint PRF  c = ab                              y~b = i         quarantine y~b
             PRF labels                                                                                        a, b     inside                           DPFb(i) D[i]     until hash match
           include gate g      table hash              FROZEN VERIFIED                                                           AuthShare

          session keys bind roles 0/1                  ledger at FROZEN: check pending                      to host, once: [a]0, [b]0, [c]0              on match: reshare + certificate

         Role/gate binding: keys, labels,                     Release guard:                       Preprocessing made in TCB:                     Same-byte snapshot check:
             ledger  mismatch abort                    no candidate value leaves T0               unproven imports never consumed              hash = cmv  abort, y~b withheld

Fig. 3. Malicious scenarios S1 to S8 against trusted FSS acceleration and the VIGOR-DFA mechanism that stops each. Corrupted hosts and GPUs are shaded
red, Tb is the red dashed TCB, red arrows with circled numbers are adversary actions, red crosses mark where VIGOR-DFA blocks them, and green text
names the defense. S9 and S10, which no protocol can prevent, appear only in Table I.

modify a record, serve an older version, or hash one buffer                                       composability, and concurrent sessions that share module state
                                                                                                  are not covered.
while scanning another. Semi-honest PIR, including DFA-
                                                                                                     Manifest. Every session fixes a public manifest µ (Ap-
accelerated PIR, returns whatever the servers compute. Worse,                                     pendix A-A): the protocol version, session identities, roles,
                                                                                                  field, numeric encoding, the finite circuit C with its gate
a record modified only at position i corrupts the answer only                                     and wire identifiers and tensor shapes, approved public tables,
                                                                                                  interval coefficients, authorized recipients, the input interface
when  = i, so the client's reaction leaks the queried index                                       In and validation rules of every input wire , and the public
                                                                                                  schedule, which places every input gate before every validity
(Table I, Section V-M).                                                                           check, and both before the first output opening. The modules
                                                                                                  evaluate the validity predicates at the public boundaries de-
        S9 and S10: Input substitution; denial of service and                                     clared in µ; in Input they compute x = r +  and abort
                                                                                                  unless x  In (Fig. 9).
selective abort. S9, a corrupt owner choosing its input freely,
                                                                                                  Definition 1 (Permitted leakage). For a circuit execution under
is      permitted  and      extracted  by  F abort;    binding      a  specific    model          manifest µ, the permitted leakage is

                                              C,µ                                                                LC = µ, len, sched, pub, status ,

needs the commitment of Model provenance below. S10 is not                                        where len are the lengths of all public messages; sched is the
                                                                                                  public schedule of batches, checks, and interaction boundaries
prevented: like SPDZ-style protocols [24], [25], VIGOR-DFA                                        fixed by µ; pub are the values that µ designates as authorized
                                                                                                  public openings; and status are the specified abort and vali-
provides security with abort, without fairness or guaranteed                                      dation outcomes, including every input-dependent validity bit
                                                                                                  declared in µ, which is never silently excluded. For PIR, LPIR
output delivery, and abort outcomes stay within the permitted                                     consists of the public descriptor descv = (id, v, N, enc, cmv)
                                                                                                  (database identifier, version, true length N , which also fixes
leakage (Definition 1, Section IX).                                                               the padded length, record encoding, and authorized snapshot
                                                                                                  commitment), the public scan length and order, message
D. Security Goals and Ideal Functionalities                                                       lengths and schedules, and the accept, reject, or abort outcome.

   Goals. Against a corrupted host, VIGOR-DFA must provide
privacy (the host learns nothing beyond the permitted leakage
and the outputs it is authorized to receive), correctness (honest
recipients obtain the circuit evaluated on the honest inputs and
the corrupted party's extracted inputs, or abort), authorized
release (no value leaves the modules unless its opening was
verified and bound to a release certificate), and one-time use
(no randomness is consumed twice). We formalize the first two
as stand-alone real/ideal security with abort, preserved under
sequential composition [52]-[55], with an explicit leakage
function; the last two are mechanisms that the proof relies
on (Section V-D). We claim neither universal nor concurrent
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                         9

                                                                                           TABLE I

MALICIOUS SCENARIOS AGAINST TRUSTED FSS ACCELERATION. THE "EFFECT" COLUMN DESCRIBES A SEMI-HONEST TRUSTED DFA [16], OR A NAIVE
MALICIOUS EXTENSION OF IT, WHEN ONE HOST IS CORRUPTED. : PREVENTED UP TO THE ERROR TERMS OF THEOREM 1; : PERMITTED BY THE IDEAL

                                                                         FUNCTIONALITY; : NOT PREVENTED.

ID Scenario            Adversary action                      Effect on semi-honest trusted        VIGOR-DFA mechanism                 Guarantee
                                                             DFA
S1 Share/tag           GPU adds errors e to value shares                                          Authenticated shares with t = 3      Wrong value
      tampering        (and dj to tags) before an            Undetected; biases outputs and       MAC lanes over Fp; CheckOpen        accepted w.p.  (2/p)t
                       opening or FSS gate                   causes selective failure that leaks  before any protected gate or        per batch (Theorem 6)
S2 Forgery-oracle                                            inputs                               release
      request                                                                                     No authenticate(host value)          Request rejected;
                       Host submits y and asks its           No MACs; a naive authenticate        command; Epilogue only on           outputs correctly
S3 TOCTOU              module to authenticate it             command would sign any forgery       internally computed or verified     authenticated
      buffer swap                                                                                 results                             (Theorem 5)
                       Host rewrites a DMA buffer after      Module trusts DMA reads; a later     Freeze before challenge: bytes       Modification ignored
S4 Replay and          it is checked, or after the           reread consumes modified bytes       copied or AEAD-sealed, frozen       or abort; binding error
      rollback         challenge is fixed                                                         roots agreed, only frozen bytes     bind
                                                                                                  consumed
S5 Role/gate           Replays a counter or mask             Mask reuse: x + r and x + r          Labels bound to session, epoch,      Reuse rejected
      confusion        request; resets the module and        reveal x - x; key streams            gate, purpose; one-time ledger;     before any accepted use
                       resumes old keys                      replayed                             epoch poisoning; erase-and-rekey
S6 Premature                                                                                      after reboot                         Mismatched
      release          Routes party-0 material as            Host schedule trusted; requesting    Roles fixed by authenticated        commands abort before
                                                                                                  setup; gate descriptors bound in    preprocessing is issued;
S7 Malformed           party-1, or gate g material into both roles' outputs exposes the           the ledger and in PRF labels        host-side reuse of
      preprocessing    gate g; alters shapes or table hash target                                                                     issued shares fails
                                                                                                                                      CheckOpen except
S8 Snapshot            Requests outputs before               Results released as soon as          Release guard: nothing before       w.p.  (2/p)t
      substitution     verification, repeatedly, or for      computed                             VERIFIED; bound certificates;       (Theorem 6)
      (PIR)            another recipient                                                          epoch abort gates pending outputs    No candidate value
                                                             Attestation silent on external                                           leaves the modules
S9 Input               Injects a triple with valid tags but  correlations; MACs verify wrong      Triples and keys generated inside
      substitution by  c = ab, a GPU-computed product        triples                              the TCB (c = ab computed             Never consumed;
      a corrupt        with C = AB, or a wrong DPF                                                there); imports need a correctness  exact arithmetic
      owner            key                                   Client reconstructs a wrong                                              (Theorem 7)
                                                             record; index-dependent failure      proof
S10 Denial of ser-     Swaps records or version after        leaks                                                                     Committed record or
      vice/selective   hashing, or scans a different                                              Module hashes the bytes it          abort (Theorem 13)
      abort            buffer
                                                                                                  consumes in public order;            Allowed by the
                                                                                                                                      functionality
                                                                                                  quarantine until the commitment
                                                                                                                                       Not prevented (no
                                                                                                  matches                             fairness or availability)

                       Corrupted party supplies arbitrary Same (allowed)                          Input  extraction  by  F abort;
                       weights or inputs
                                                                                                                            C,µ
                                                                                                  optional commitment-bound

                                                                                                  loader for model provenance

                       Drops, delays, or reorders            Same (not prevented)                 Bounded resources and abort;
                                                                                                  abort outcomes simulatable from
                       messages; aborts after learning its                                        permitted leakage

                       own output

   Honest inputs, intermediate wire values, masks, MAC keys,                 messages, and the external traces of the modules observable
DPF keys and correction words, raw FSS outputs, challenges,                  from corrupted hosts) and the outputs of the honest parties and
and residuals are not in LC. Masked openings such as x + r                   client in an execution of  on manifest µ and input vector x.
are uniform given LC, and the simulator samples them (Ap-                    IdealF,S(z),I (µ, x) is the joint distribution of the output of a
pendix E). Module timing and access patterns are fixed by µ                  simulator S and the honest outputs in an execution in which S
(full-domain scans have a declared order); the residual trace                interacts only with F: it submits the corrupted parties' inputs,
falls under trace.                                                           receives L and the corrupted parties' outputs, and may abort
                                                                             or delay as F allows. We say that  -securely realizes F
Definition 2 (Static malicious security with abort). Let F                   with leakage L against static malicious corruption with abort
                                                                             if for every PPT adversary A and every set I admitted by the
{F abort,  F abort}    with  leakage  L  as  in  Definition  1,  and  let    corruption regime of F there exists a PPT simulator S such
                                                                             that for all µ, x, z and every PPT distinguisher D,
     C,µ      PIR
                                                                                         Pr D Real,A(z),I (µ, x) = 1
be a protocol run by P0 and P1 in which each module executes
                                                                                            - Pr D IdealF,S(z),I (µ, x) = 1  .
the concrete module program correctly and confidentially: FT
                                                                                Remarks. The real world of Definition 2 contains the
with its joint random function R instantiated by PRFK, its

peer and client channels by AEAD over the hosts' network,

and OPEN_SESSION by attestation and authenticated key

exchange. For a PPT adversary A with auxiliary input z that

statically corrupts the set I, Real,A(z),I (µ, x) is the joint

distribution of the view of A (its inputs, randomness, received
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026               10

                              Functionality         F abort                                 based malicious FSS such as Shark [23], and the accelerator is
                                                                                            confined to party-local data, for instance expanding the DPF
                                                       C,µ                                  keys that the backend exports to its own party. The same DPF
                                                                                            datapath therefore serves both profiles, but Profile U gives
Parameters. Public manifest µ (circuit C over Fp, input owners and                          up the local-dealer and generate-and-consume savings, and
interfaces In , validity predicates, authorized recipients, public schedule).               with exported keys it must add the backend's DPF privacy
Corrupted set I: at most one host; the client is honest.                                    assumption to its bound (Section VII-B). Profile U is a separate
                                                                                            backend chosen at session start, not a fallback after a module
1) Input. Receive the authenticated input x of every input wire  from                       compromise, which would not undo leaked secrets; a fresh
                                                                         x                  session with fresh inputs and masks is required. The rest of
     its  designated  owner.  If  the  owner    is  corrupted,  receive      from  S  and   this paper analyzes and evaluates Profile T.
                  x                                                        
          x                                     x                                                 IV. WORKLOAD ANALYSIS: WHERE MALICIOUS
     set              (extraction).   If  some      is  missing,  malformed,  or   not  in                          SECURITY COSTS GO

     In , send  to every honest recipient and halt; this abort outcome is                      The DFA design [16] was driven by one workload ob-
                                                                                            servation: in semi-honest FSS workloads, DPF generation,
     part of status.                                                                        distribution and evaluation dominate both computation and
                                                                                            communication, so a small DPF engine that also plays the
2) Validate and evaluate. Evaluate the validity predicates of µ; their                      dealer removes the dominant cost. Repeating this analysis for
                                                                                            the adversary of Section III changes the design target: handled
     accept or abort outcome is part of status. For accepted inputs,                        naively, malicious security multiplies exactly the DPF work
                                                                                            and key traffic that trusted DFA made small; handled carefully,
     compute y = C(x) exactly in the declared finite arithmetic, including                  it moves the cost from DPF to authenticated linear algebra on
                                                                                            the GPU and to the extra round of every verified opening.
     the specified comparisons and truncations.
                                                                                            A. Cost Sources in Malicious FSS
3) Deliver or abort. Send LC and the outputs of corrupted recipients to
    S. At each public interaction boundary, S may send abort or delay;                         We take as reference the masked-input paradigm of FSS-
                                                                                            based inference [10], [11] (Section II-B): linear layers operate
     on abort, send  to every honest recipient. Otherwise deliver each yi                   on additive shares, and every nonlinear gate opens a masked
                                                                                            input x + r and evaluates FSS keys prepared for the mask r.
     to its authorized recipient. A corrupted recipient may obtain its output               Making this pipeline secure against a malicious host (Defini-
                                                                                            tion 2) adds the following costs, regardless of how they are
     before honest ones (no fairness).                                                      implemented.

                              Functionality         F abort                                    (i) Authenticated representation. Every wire must carry
                                                                                            information-theoretic MACs so that a host that changes its
                                                       PIR                                  share is caught [24], [35]. In our representation (Section V-B),
                                                                                            party b holds [x]b = (xb, b,1, b,2, b,3) over Fp with p =
Parameters. Public descriptor descv = (id, v, N, enc, cmv); the                             261 - 1 and t = 3 independent MAC keys: four 64-bit words,
commitment cmv fixes D = (D[0], . . . , D[N - 1]). Corruption regimes,                      or 32 B per element and party, instead of 8 B for a semi-honest
                                                                                            share in Z264 . Every linear layer is therefore computed on four
never combined: (R1) a malicious server host (at most one), client honest;                  lanes (the value and three tags), each lane uses exact Mersenne
                                                                                            reduction instead of free 64-bit wraparound (Section VI-E),
(R2) a malicious client only, both server hosts honest.                                     and every authenticated element that crosses PCIe or the host-
                                                                                            module interface grows by the same factor of four. Only the
1) Query. Receive an index  with query identifier qid from the client;                      peer link is spared, because checks exchange value shares and
    in (R2), extract the corrupted client's index  and set   . If                           t residuals rather than tags (Section V-G).
     / {0, . . . , N - 1} or the request is inconsistent, return reject to the
                                                                                               (ii) Verified openings. Opened values (masked gate inputs,
    client and stop.                                                                        the Beaver differences d, e of each multiplication [34], and
2) Leak. Send LPIR to S; nothing about  is sent.                                            outputs) must be checked before anything depends on them.
3) Answer. In (R1), if S sends abort, send  to the client; otherwise                        A sound check derives its challenge only after the checked
                                                                                            bytes are fixed (Theorem 6), so at least one extra exchange
    send D[]. In (R2), send D[], and no other information about D, to                       follows every checked batch, and a dependent nonlinear gate
                                                                                            may not consume an unchecked opening. Batching amortizes
     the client.                                                                            challenge derivation and metadata but not this round, which
                                                                                            lies on the critical path of every layer: a protocol with R online
Fig. 4. Ideal functionalities for authenticated circuit evaluation (top) and                rounds approaches 2R.
                                                                                   F abort
versioned-snapshot    PIR  (bottom).      Both  provide  security  with  abort.
                                                                                      PIR
hides  from the corrupted host; both trusted modules learn it (Section III-A).

The full definitions, together with the ideal module resource FT, are in

Appendix A.

concrete module program; FT with ideal setup, channels,

and randomness is the resource of hybrids H2 to H4 of the

proof (Appendix E), and the simulator controls only this ideal

representation of the trusted resources, never the honest party's

prescribed inputs. The concrete  is the bound VIGOR of

Theorem 1; correctness of protected code is a premise of FT,

and Table VI lists what a chip must still establish.

Model provenance. Computational correctness is not model

provenance, and a public architecture hash in µ does not

authenticate private weights. To bind a pre-approved model,

µ must contain a commitment to the canonical quantized

weight bytes, authorized by the client or an independent

model authority rather than declared by the untrusted host, and

the protected input loader hashes exactly those bytes before

sharing them (Section V-H); a mismatch aborts. Otherwise the

weights are the owner's freely chosen private input, and S9 is

the  intended     behavior        of  F abort.

                                         C,µ

E. The Stronger Profile U

   Profile T trusts the modules. When the hardware itself must
be treated as adversarial, for example because the accelerator
vendor or platform administrator is untrusted, Profile U gives
the accelerator neither the joint-sampler key nor any global
MAC key. The circuit runs through an established malicious
two-party backend, such as SPDZ-family protocols with MAS-
COT or SPDZ2k preprocessing [24], [25], [27], [57] or dealer-
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                      11

Offline key/preproc distribution     Key/preproc I/O (CPU-GPU)                   Algorithm 1 Exact DPF key generation (DPF.Gen)
Authenticated or plain GEMM          FSS/nonlinear gates
Online network                       Other GPU work                              Input: target  = 1 · · · n  {0, 1}n (MSB first), payload

          GPU (SH)                   offline 17.1        estimated                      Fp
Trusted DFA (SH)                                                                 Output: keys (k0, k1) with Eval(k0, x) + Eval(k1, x) =  ·

                                                                                     1[x = ]

Dealer-based (Mal)                offline 37.6 (86%)            43.9             1:  sample  independent  s0, s1   $  {0,  1}128;  t0   0;  t1  1

                                                                                                                  -

VIGOR-DFA w/o GaC (Mal) 2.17                       5.87                          2: save the initial seeds s0(0)  s0, s1(0)  s1
                                                                                 3: for i = 1 to n do

VIGOR-DFA (Mal) 2.60                 3.83                                        4: a  i; keep  a; lose  1 - a  L = 0, R = 1
                                                                                 5: (sLb , tLb , sRb , tRb )  G(sb) for b  {0, 1}
                    0             2  4             6     20 30 40 50                 sCW  slose  slose

                       BERT-Base LAN latency per query (s)                       6:             0         1

                                                                                 7:  tCW,L       tL    tL      a    1;  tCW,R      tR    tR     a

                                                                                                  0     1                           0     1
                                                                                 8:  both b, with the old tb; · is a conditional XOR
Fig. 5. Estimated BERT-Base latency breakdown on LAN (1 GB/s, 0.05 ms            9: (sb, tb)  sbkeep  tb · sCW, tbkeep  tb · tCW,keep
round-trip time) by cost source, for two semi-honest configurations of [16] and  10: CW(i)  (sCW, tCW,L, tCW,R)
three malicious ones (dealer-based malicious FSS, VIGOR-DFA without GaC,
VIGOR-DFA); all splits come from our model (Appendix F). The horizontal          11: ub  H(sb) for b  {0, 1}
axis is broken between 7.5 and 15 s so that the 18.8 s semi-honest GPU bar       12: CWout  (-1)t1 ( - u0 + u1)
and the 43.9 s dealer-based bar fit.
                                                                                 13:  keys hold the initial roots, never the final states
   (iii) Correct preprocessing. Triples, masks and FSS keys                      14: kb  sb(0), b, CW(1), . . . , CW(n), CWout for b  {0, 1}
must be correct, not merely authenticated: a valid MAC on a                      15: return (k0, k1)
triple with c = ab does not make it correct. The options of
Section II-E either ship more offline material from a dealer                        Observation 3: on a WAN, verification rounds dominate.
or replace the dealer by heavy interactive preprocessing, and                    With a 70 ms round-trip time (RTT) the extra check round of
neither removes offline data movement. Without a dealer,                         source (ii) outweighs all computation: removing CheckOpen,
FSS keys require a secure two-party evaluation of DPF key                        which is insecure and serves only as a lower bound, would cut
generation, with one round per tree level [30] before any                        the estimated BERT-Base WAN latency from 89.7 s to 50.5 s
malicious-security overhead.                                                     (Table XIII).

   (iv) Authenticated FSS outputs. A DPF output share is                         B. Compute Pattern of Exact DPF
a plain additive share. To re-enter authenticated arithmetic it
needs t tag shares, and the straightforward way to obtain them                      Malicious-security proofs reason about concrete states, so
is a second DPF per MAC lane j with the same target and                          we fix the DPF computation exactly. Algorithms 1 and 2 give
payload j (a tag tree). This multiplies DPF keys, key bytes                      the tree-based DPF [8], [12] in the form that VIGOR-DFA
and PRG work by 1 + t, i.e., by four for t = 3.                                  executes; the same algorithms serve Profile U, where keys are
                                                                                 exported to an external malicious backend (Section III-E). The
   (v) Key validity is not evaluation correctness. Verifiable                    expansion function G : {0, 1}128  ({0, 1}128 × {0, 1})2 is
FSS [33] lets evaluators check that their keys are well formed,                  fixed and AES-based as in DFA, H : {0, 1}128  Fp is the
which protects against a malicious key generator. It does                        fixed output conversion, the target  and the query x have n
not constrain an evaluator that computes on valid keys and                       bits read most-significant first, and the payload is   Fp.
then adds an error to its output share, nor the arithmetic that
consumes that share.                                                                High-level idea. Fig. 6(a) shows Gen walking two states
                                                                                 (s0, t0) and (s1, t1) down the target path. Since each state
   Observation 1: distribution still dominates dealer-based                      applies a correction only when its own old control bit is
malicious FSS. Fig. 5 splits the estimated BERT-Base LAN                         set, exactly one of the two is corrected at each level; the
latency by cost source. Dealer-based malicious FSS, modeled                      corrections make the off-path states of both parties identical,
after the protocol family of Shark [23] (Section VIII-A),                        so their signed outputs cancel, while CWout programs  at
must move 37.6 GB of authenticated keys and preprocess-                          the target leaf (Theorem 2). Correctness needs neither uniform
ing per query, 2.2× the 17.1 GB of the semi-honest GPU                           targets nor computational hardness; uniform masks belong to
baseline [16]. At 1 GB/s, this distribution alone takes 37.6 s                   the application protocol (Section V-K).
of 43.9 s (86%), and moving the material from host memory
into the GPU adds another 1.70 s. Without an authenticated-                         Explicit states. Three details that the simplified semi-honest
key blow-up (key = 1, Appendix F), it still takes 22.4 s,                        listing [16] leaves implicit are explicit in Algorithms 1 and 2,
5.8× that of VIGOR-DFA.                                                          because the malicious analysis depends on them. First, the
                                                                                 root control bits are fixed by role, t0 = 0 and t1 = 1, rather
   Observation 2: without distribution, DPF is no longer                         than sampled, and the evaluator of party b always starts from
the bottleneck. Removing distribution, as trusted DFA did for                    (sb(0), b). Second, a key contains the initial seed of its party, the
the semi-honest case, exposes a different profile. In VIGOR-                     correction words and CWout; the generator's final states are
DFA, four-lane authenticated GEMM takes 2.60 s of 3.83 s                         never substituted for the roots. Third, the payload and the role
(68%), 5.0× our 0.52 s estimate of the semi-honest GEMM;                         enter only through CWout and the output sign (-1)b, so both
online communication takes 0.615 s (16%); and all nonlinear
gates together take only 0.131 s (3.4%).
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                12

      (a) Joint generation inside Tb                    (b) Local evaluation of party b                   (c) Leaf epilogue inside Tb
                                consumed immediately  query x = 00, separate state (s~, t~)         fresh authentication, t = 3 MAC lanes
      target  = 01
                                (no key array)                                                                                         tag-tree alternative
                                                                                  1 Gen: CW (i)                                     t = 3 extra DPF trees
Root   Gen     Gen              sb(0), tb(0)= b       streamed           Eval     2 Eval uses it                                    with payload j 
i=1   s0, t0  s1, t1                                                     Iter     3 erase it       1 2 3 4× PRG work

                  0                                                   0        1
       Gen Gen 1
      s0, t0 s1, t1             CW (1) 3              2 Eval                                      joint PRF: fresh pads                global MAC keys
                                                                Iter                                 , 1, 2, 3                          1, 2, 3

          1                                           01                          01

i=2    Gen     Gen               CW (2)                   Eval                                                   yb = y~b + (-1)b 
      s0, t0  s1, t1                                       Iter                                     b,j = j yb + (-1)b j , j = 1, 2, 3
                                CW out
identical in T0 and T1          Store Key                          b ~ out y~b                    3 field mults and 4 pads per output, no second tree
(joint PRF roots, t0=0, t1=1)                         y~b = (-1) H(s~) + t · CW
                                                                                                              [y]b = (yb, b,1, b,2, b,3), 32 B

      data flow inside Tb       streamed, used once                      host / GPU of party b (may be malicious): receives only [y]b
      inactive (not evaluated)  protected module Tb                      never sees CW (i), j , , j ; no authenticate(y) entry point

Fig. 6. Malicious-safe generate-and-consume inside module Tb for a depth-2 tree. (a) Joint generation: the two generator states (s0, t0) and (s1, t1) follow
the target path  = 01 and emit CW(1), CW(2) and CWout, which are consumed immediately instead of being stored as a key. (b) Local evaluation of
party b on query x = 00: a separate evaluator state (s~, t~) follows x, applies each correction word at its own level, and leaves the target path at level 2, where
only its own control bit t~ is correct; grey nodes are never expanded. (c) Leaf epilogue: the raw share y~b is freshly reshared and authenticated with joint pads
, 1, 2, 3 into the 32 B tuple [y]b. The crossed-out inset is the tag-tree alternative, which needs t = 3 extra DPF trees with payloads j  and four times

the PRG work.

Algorithm 2 Exact DPF evaluation (DPF.Eval, DPF.EvalAll)                       correction that the other omits, and the off-path outputs would
                                                                               no longer cancel. Each module therefore keeps a separate
Input: role b, key kb = (sb(0), b, CW(1), . . . , CW(n), CWout),               evaluator state next to its two generator states (Algorithm 3).
     query x = x1 · · · xn
Output: share yb  Fp (or all 2n leaf shares for EvalAll)                       C. Work Accounting
1: function EVAL(kb, x)
2: (s, t)  (sb(0), b)                                                             Table II compares one single-path DPF gate at six design
                                       root control bit = role                 points. With 128-bit seeds, one party's key holds its root seed,
                                                                               n correction words of 128+2 bits and CWout as one canonical
3: for i = 1 to n do  CW(i) = (sCW, tCW,L, tCW,R)                              64-bit word (the root control bit is the public role), so |k| =
                                                                               (128 + 130n + 64)/8 bytes, or 1,016 B for n = 61.
4:    (sL, tL, sR, tR)  G(s)  t: old evaluator bit
                                                                                  Design-point comparison. Trusted DFA trades 1.5× the
5:    (sL, tL)  (sL  t · sCW, tL  t · tCW,L)                                   dealer's PRG work for zero key bytes: each module expands
                                                                               2n generator states and n evaluator states for its own party, so
6:    (sR, tR)  (sR  t · sCW, tR  t · tCW,R)                                   the two modules perform 6n expansions where a dealer and
                                                                               two evaluators perform 4n. Tag trees multiply PRG work, key
7:    (s, t)  (sL, tL) if xi = 0, else (sR, tR)                                bytes and key I/O by 1 + t, and verified keys authenticate
                                                                               neither the output nor its evaluation. VIGOR-DFA keeps
8: return yb  (-1)b H(s) + t · CWout                                           DFA's 6n expansions and zero key bytes and adds only three
                                                                               field multiplications and four pads per output and party; it
 9: function EVALALL(kb)                               : empty prefix          cannot avoid the 32 B authenticated tuple and the check round.
10: push (sb(0), b, 0, ) onto the stack
11: while the stack is not empty do                                               Effect of the epilogue. Because the epilogue (Fig. 6(c))
                                                                               leaves the per-gate PRG expansion count unchanged, the
12:   pop (s, t, i, )                  seed, bit, depth, prefix                estimated single-path throughput of the DPF engine drops
                                                                               only from 113 to 106 M gates/s at n = 61 relative to
13:   if i = n then                                                            semi-honest trusted DFA, whereas per-lane tag trees fall to
      emit leaf  with share (-1)b H(s)+t·CWout                                 26.7 M gates/s; the gap to per-lane tag trees stays at 3.8-
14:                                                                            4.0× for n between 8 and 61 (Fig. 15). The drop comes
                                                                               mainly from the assumed pipeline efficiency (0.85 vs. 0.90;
15:   elseexpand s as in lines 4-6 with CW(i+1)                                Appendix F); the two extra pad blocks (6n+3 vs. 6n+1
                                                                               AES blocks per gate) cost only 0.5%. The vector-payload tree
16:                                                                            nearly matches the epilogue's PRG count, but it widens every
                                                                               output correction by t field elements, covers only results linear
17:   push (sR, tR, i+1, 1)                                                    in DPF evaluations, and exports pseudorandom tag shares
                                                                               whose hiding rests on DPF key privacy. The epilogue instead
18:       push (sL, tL, i+1, 0)                        left first

are bound inputs of the ledgered gate descriptor (Section V-D)
rather than host-supplied parameters.

   Generator versus evaluator state. Lines 5-6 of Algo-
rithm 2 correct both children with the evaluator's own old
control bit t. Along the target path this bit coincides with
the generator's tb, which invites reusing the generator's con-
trol register during generate-and-consume. The substitution
is wrong as soon as the query leaves the path (level 2 in
Fig. 6(b)): there the evaluator states of the two parties are
identical and must apply identical corrections, whereas the
generator bits t0 and t1 still differ, so one party would apply a
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                13

                                                                              TABLE II
                              ANALYTIC COST OF ONE SINGLE-PATH DPF GATE OF DEPTH n WITH t MAC LANES

Design                        Security        PRG exp.    Field ops per  Offline bytes  Bytes into GPU     Extra     Auth.       Verifies
                                               per gate   output, party    per gate         per party     rounds     output    evaluation
Dealer-based FSS [10], [11]   SH                                              2|k|              |k|
Trusted DFA, GaC [16]         SH                  4n              0             0                8            0                      
Dealer-based FSS, tag trees   Mal.                6n              0                                           0                      
(counting bound)              Mal. key gen.                               2(1 + t)|k|       (1 + t)|k|
vFSS-verified keys [33]       Mal.            4n(1 + t)           0                                     1 per batch           (at opening)
Vector-payload tree, t lanes  Mal.                                       2|k| + O()        |k| + O()
                                             4n + sketch          0             0               32      1 (sketch)            (keys only)
VIGOR-DFA, GaC + epilogue                    6n + O(t)        t adds                                    1 per batch                  
                                                              3 mult.           0               32
                                                  6n         + 4 pads                                   1 per batch                  

SH: semi-honest; Mal.: malicious. |k| is the byte length of one party's key. PRG expansions are summed over all parties, dealer included. Bytes into the GPU
are keys loaded by a GPU evaluator or output shares delivered by a module. Mask shares and Beaver triples of the surrounding arithmetic are omitted; with

authentication, each such element costs 32 B per party instead of 8 B. Rounds are counted relative to the plain masked opening that every design performs.
The evaluated dealer-based malicious FSS baseline assumes 2.2× the semi-honest offline bytes (Appendix F), below this counting bound. One in-module
tree with payload (, 1, . . . , t); O(t) counts extra leaf-conversion blocks.

makes every exported tuple exactly uniform for its holder                randomness and lifecycle state (Sections V-B to V-D), and
(Theorem 5) and applies unchanged to LUT, interval, direct               the mechanisms that move values through the integrity chain
and PIR results.                                                         (Sections V-E to V-H). Nonlinear gates, refactoring, GPU
                                                                         verification and PIR follow in Sections V-I to V-M; formal
   Remaining costs we accept. VIGOR-DFA does not remove                  statements are collected in Section VII.
duplicated generation: 6n instead of 4n expansions is the price
of eliminating 2|k| network bytes and |k| bytes of key I/O per           A. Overview
gate, a favorable trade because PRG expansion is the cheapest
operation in the pipeline while bytes cross its slowest links.              High-level idea. In trusted DFA the protected module
Two further costs remain. The conservative O(n2) DCF of                  replaces the dealer: it samples FSS keys locally and con-
Algorithm 8 is the only DCF our proofs cover; its interval               sumes each correction word as soon as it produces it [16].
gate costs 22,692 AES blocks at n = 61, against a projected              VIGOR-DFA turns the module from a dealer into a dealer
976 for an optimized DCF, so the compiler chooses among                  that also verifies. Every wire carries an authenticated sharing
direct, LUT and interval gates by modeled cost, subject to               with t information-theoretic MAC lanes. The GPU performs
an FSS-portability constraint (Sections V-J and VIII-B). A               all linear algebra on these sharings but only ever produces
host-module link of B bytes/s bounds the authenticated output            candidate shares. Each module generates every correlation of
stream at B/32 elements/s, which motivates the L2-adjacent               its party, authenticates every FSS output it computes, checks
placement (Section VI-A).                                                every opening on frozen bytes and releases nothing before
                                                                         verification.
   Implications. For sources (iii) and (iv) the semi-honest
lesson still holds: distribution is the largest avoidable cost              Per-gate lifecycle. Every gate of the public circuit C fixed
(Observation 1), so DFA's local generation and generate-and-             by the manifest µ passes through the same module commands
consume must stay, and FSS outputs must be authenticated                 (Table IV). (1) With RESERVE_PREP, Tb reserves the gate's
without multiplying DPF work. This leaves sources (i) and (ii)           randomness labels in its one-time ledger and issues party-
as the dominant costs (Observations 2 and 3). The analysis               local authenticated preprocessing (masks, triples) to host b.
yields five design rules that structure the rest of the paper:           (2) Host b's GPU computes candidate authenticated shares
(1) authenticate FSS outputs by fresh resharing inside the               with local linear operations. (3) With FREEZE_BATCH and
module, never by extra trees and never by authenticating                 CHECK_OPEN, the two modules freeze the submitted bytes
host values (S2; Section V-F); (2) keep generation local and             and verify the masked openings the gate needs. (4) For a
streamed, with separate generator and evaluator states (S7;              nonlinear gate, EVAL_FSS consumes the verified opening,
Section V-E); (3) make the unavoidable check round sound                 runs generate-and-consume inside Tb and returns a freshly
and batchable by freezing bytes before challenges are drawn              authenticated share. (5) FINAL_OUTPUT hands a masked
(S1, S3, S8), and release no output before VERIFIED (S6;                 output and a bound certificate to an authorized recipient.
Sections V-D and V-G); (4) bind every randomness draw                    A failure in any step triggers ABORT, which poisons the
to one session, gate, role and use, so that local generation             epoch. Each mechanism below enforces one design rule of
does not open a replay path (S4, S5; Section V-D); and                   Section IV-C; Table III summarizes the notation.
(5) leave four-lane exact linear algebra on the GPU while the
module generates correct triples (S7) and verifies openings              B. Authenticated Representation
(Section VI-A).
                                                                            Field and MAC lanes. All protocol arithmetic is over Fp
              V. VIGOR-DFA PROTOCOL DESIGN                               with the Mersenne prime p = 261 - 1. The modules hold

   This section specifies the protocol run by the two parties                                                                                                     $
of Profile T: the flow (Section V-A), the representation, joint
                                                                         t = 3 independent global MAC keys 1, 2, 3 - Fp, each
                                                                         additively split as j = 0,j + 1,j; host b holds only b,j,
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  14

                        TABLE III                                        identical to the Z264 arithmetic of FSS-compiled models [10],
NOTATION USED IN THE PROTOCOL DESCRIPTION                                [11]. VIGOR-DFA fixes the numeric contract in the manifest
                                                                         (fixed-point scale, signed encoding, exact toward-zero trunca-
Symbol              Meaning                                              tion of Section V-I, magnitudes below p/2); a deployment that
Pb; host b; Tb                                                           needs ring semantics must use a SPDZ2k-type backend [27]
                    party b  {0, 1}; its untrusted host (CPU, OS,        with its own proof.
µ, C                driver, GPU, memory, NIC); its protected module
p, Fp                                                                    C. Session Setup and Joint Randomness
t                   public manifest and the finite circuit it fixes
j ; b,j             Mersenne prime 261 - 1 and the protocol field           Session setup. Each module authenticates its peer's identity,
                    number of MAC lanes (t = 3)                          code and configuration measurement, role and freshness con-
[x]; [x]b           global MAC key of lane j (modules only); host        tribution. An authenticated key establishment then binds the
                    b's additive share of it                             ordered pair of identities, the roles 0 and 1, a fresh session
b,j                 authenticated sharing of x; party b's tuple          identifier, the epoch, the manifest hash Hash(µ), the field
K                   (xb, b,1, . . . , b,t)                               and tag parameters and the protocol version, and yields the
                    tag share of party b in lane j, 0,j +1,j = j x       session key K known only to T0 and T1. Any failure aborts.
                    session key shared by T0 and T1 after setup          We treat this step as an explicit setup assumption with error
PRFK (, ·)          length-prefixed label (session, epoch, gate, pur-    setup (Theorem 1) and propose no new attestation protocol;
                                                                         attestation certifies what runs inside a module, not what the
; ;                 pose, logical draw, block)                           GPU computes (Section II-D).

In ; V              joint draw: same label, same value in both mod-         Labels and joint draws. All module randomness is derived
                                                                         as PRFK(), or with an equivalent key derivation function
n;                  ules                                                 (KDF) [70], where  is an unambiguous, length-prefixed en-
                    wire index; masked input difference x - r;           coding of (session, epoch, gate, purpose, logical_draw, block).
, , x               masked output y + o                                  A logical joint draw uses the same label in both modules
CW(i); CWout        declared interface of input wire ; validity pred-    and thus yields the same value in T0 and T1 without com-
(sc, tc); (s~, t~)  icates of µ                                          munication; this is how both modules obtain identical DPF
                    DPF input length in bits; PRG seed length ( =        roots, correction words, masks, triples, pads and challenges.
y~b                 128)                                                 Distinct roots, pads, triple components, challenge lanes and
; j                                                                      rejection-sampling retries receive distinct labels. Two rules are
                    DPF target, payload in Fp, verified public query     easy to get wrong. The local role must not be appended to a
m; hb; cid          level-i correction word; output correction           joint draw, since T0 and T1 would then generate two unrelated
j,i; b,j            generator state of root c  {0, 1}; evaluator state   DPF instances whose outputs no longer add up; and the logical
                    of Tb                                                root-0 and root-1 draws of one DPF must be different draws.
e; dj               raw local output of the protected evaluator          Since labels name session, epoch and gate, the ledger detects
                                                                         replayed or misrouted material (S4, S5). A uniform element of
Q                   fresh common epilogue pads for the value; for        Fp is obtained by rejection sampling: take 61 pseudorandom
w                   lane j                                               bits and reject the single value p, which occurs with probability
                    batch size; frozen root of Tb; check identifier      2-61; a bounded implementation aborts when its retry budget
                    challenge of lane j at batch position i; residual    is exhausted instead of introducing a silent bias.
                    of Tb in lane j
                    value-error vector; tag-error vector of lane j in a     Authenticated correlations. To share a protected value v,
                    checked batch
                                                                                                                                                                    $
                    number of checked batches in one execution
                                                                         the joint sampler runs AuthShare: it samples v0 - Fp and
                    LUT input width (Section V-I)
                                                                                                                                                             $
which it needs to add public values to its tags. Party b holds
an authenticated value [x] as                                            sets v1 = v - v0, independently samples 0,j - Fp and sets
                                                                         1,j = jv - 0,j for j  [t], and gives party b only its tuple
                     [x]b = (xb, b,1, b,2, b,3),
                                                                                                                                                  $
        x0 + x1 = x, 0,j + 1,j = jx (j  [t]),
                                                                         [v]b. A multiplication triple samples a, b - Fp, computes c =
which is the SPDZ representation [24], [35] with three inde-             ab correctly inside the protected boundary and authenticates
pendent lanes. A canonical wire occupies four 64-bit words,              all three values independently (S7); a matrix triple satisfies the
i.e., 32 B per party before metadata. Every element is encoded           actual equality C = AB for its declared dimensions. Because
as an unsigned 64-bit integer smaller than p; the module parser          both modules derive the same correlations from joint labels,
rejects noncanonical encodings instead of reducing arbitrary             preprocessing crosses no network link.
integers modulo p, which keeps frozen bytes and checked field
elements in one-to-one correspondence.                                   D. One-Time Ledger and Release Guard

   Why three lanes over a 61-bit field. The Mersenne                        Ledger states. Each module keeps an authoritative pro-
modulus lets the GPU compute exact products of canonical                 tected ledger that binds every gate to its operation, predecessor
elements with native 64-bit multiplies and two folding steps             and output wires, numeric type, table or model hash, public di-
(Section VI-E), so all 1+t lanes of authenticated linear algebra         mensions and allowed command sequence. A gate transaction
stay on standard integer datapaths. A single 61-bit tag is too           moves only along NEW  RESERVED  PREPARED 
weak: for Q  232 checked batches, t = 3 is the smallest
lane count whose statistical term Q(2/p)t falls below 2-128
(Section VII-E, Table V), and every lane is paid for in GPU
work (Section VIII-H).

   Why a field and not Z264 . The soundness proof divides
by a nonzero error coordinate and therefore needs a field
(Section VII-E, Appendix C). The encoding is thus not bit-
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                    15

1 RESERVE_PREP       2 in RESERVE_PREP      3 FREEZE_BATCH                     attested session is required. A host-controlled counter file is
burn randomness ids  party-local prep once  copy bytes, root hb                not anti-rollback protection, because the host can restore an
                                                                               old copy and replay old masks (S4).
NEW                RESERVED    PREPARED                FROZEN

entry of gate g                           4 CHECK_OPEN ok                      E. Malicious Generate-and-Consume
op, wires, type,                          0,j + 1,j = 0 j
dims, table hash,                                                                 From semi-honest to malicious GaC. Algorithm 3 inter-
command order      RELEASED    CONSUMED                VERIFIED                leaves Algorithms 1 and 2 with the three separate states of
                                                                               Section IV-B: two generator states on the target path, started
                     6 FINAL_OUTPUT          5 EVAL_FSS /                      from t0 = 0 and t1 = 1, and an evaluator state on the query
                      bound certificate     FINAL_OUTPUT                       path, started from its own root seed and the fixed control bit
                                             consume once                      b, never from a later generator state. Each correction word is
                                                                               computed from the expanded children of the two generator
  ABORTED (sink): invalid transition / failed check  poison epoch,             seeds and the target bit i, applied to the generator states
release nothing, erase or re-attest; aborted ids never return to a free list   under their old bits tc and to both evaluator children under
                                                                               the evaluator's old bit t~, and erased only after that use; t · s
command            abort path  lifecycle  check-bound  terminal                denotes a conditional XOR. The hardware keeps the two state
                                                                               sets in distinct contexts (Section VI-C), and the per-level work,
Fig. 7. Per-gate lifecycle enforced by the one-time ledger of Tb. Solid        which still duplicates generation in both modules, is accounted
arrows are the only permitted transitions, each triggered by the named module  in Table II.
command (Table IV). An accepted CHECK_OPEN only sets VERIFIED;
EVAL_FSS consumes the opening of an FSS or direct gate, and an output             Inputs and outputs. The query x is read from a verified
                                                                               masked opening of the same gate, never from unchecked host
gate, which runs no EVAL_FSS, is moved by FINAL_OUTPUT through                 data: for instance the opened c of an interval gate, whose prefix
CONSUMED to RELEASED. Any other transition or any failed check moves           DPFs are queried at c (Algorithms 6 and 8), whereas in a LUT
the gate to ABORTED, poisons the epoch and keeps the release guard closed.     gate the opened u only permutes the table index while EvalAll
                                                                               visits every a (Algorithm 5). The target  and payload  come
FROZEN  VERIFIED  CONSUMED  RELEASED                                           from the gate's protected preprocessing record, so they are
(Fig. 7). Reservation burns the gate's randomness identifiers                  joint draws or joint functions of joint draws (Section V-K).
before any preprocessing share is issued, so no label is ever                  By Theorems 2 and 3, the raw outputs satisfy y~0 + y~1 =
issued twice. PREPARED lets the module issue the authorized                     ·1[x = ], but y~b never leaves the module: the epilogue lines
party-local preprocessing exactly once; it is not permission                   of Algorithm 3 replace it with a freshly authenticated tuple.
to release an unchecked result. CONSUMED records the                           Since neither keys nor raw shares are exported, Theorem 1
one-time use of verified openings and preprocessing, and                       needs no DPF key-privacy term. Gates that combine several
RELEASED records that the result left the module under a                       DPF evaluations (interval prefixes, LUT and PIR scans) run
certificate. Any invalid transition or failed check moves the                  only the (Gen) and (Eval) lines per constituent DPF and apply
gate to ABORTED and poisons the whole epoch: outstanding                       the ledger lines and one epilogue to their combined raw share,
output responses are gated, no new challenge is derived, and                   for PIR only its value pad (Appendix B). For full-domain uses
aborted reservations never return to a free list.                              such as LUT gates and PIR, the evaluator lines become the
                                                                               depth-first EvalAll traversal of Algorithm 2; each CW(i) then
   Freeze semantics. Before any checking challenge is drawn,                   stays in protected registers until its last evaluator use, which
Tb copies the exact submitted value and tag bytes into pro-                    costs O(n) words and is covered by the same node-by-node
tected storage, or spills them into AEAD-protected immutable                   coupling.
pages [71] bound to sequence numbers, exact lengths, gate
identifiers and a protected root. It hashes the complete de-                   F. Fresh Authentication Epilogue
scriptor and these bytes into a frozen root hb, and the two
modules agree on the ordered pair (h0, h1). A host's claim                        Construction. Let y~0, y~1 be raw local shares computed
that "this buffer has hash h" is not a freeze, and neither is                  inside the two protected evaluators, with y~0 + y~1 equal to the
DMA completion. After challenge generation, Tb rereads only                    intended gate value. Both modules derive fresh common pads
authenticated frozen pages and never verifies one buffer but
consumes a later, host-modified one. This closes the time-                                              $
of-check-to-time-of-use window (S3) that exists whenever
checked data live in host or GPU memory.                                       , 1, . . . , t - Fp from joint labels that are distinct for every
                                                                               output wire, and Tb returns
   Release certificates and the guard. A release certificate
binds the session, epoch, gate, recipients, output encoding or                  yb = y~b + (-1)b, b,j = j yb + (-1)bj (j  [t]).
hash and terminal status. A missing peer acknowledgement can
cause an abort, but it never authorizes output under a different               The pads cancel in y0 + y1 and in 0,j + 1,j = j(y0 +
transcript. The release guard is a small state machine in front
of the module's output path (Section VI-B); its enabling inputs                y1), so the result is an authenticated sharing of y~0 + y~1, and
originate from the protected checkers and the ledger, never                                                           F1+t
from host-writable registers, so a host cannot open it by writing              each  party's  tuple  is  uniform  on        whatever  the  gate  value
a status bit (S6). Resetting the guard is not a secure session                                                          p
reset.
                                                                               and the global keys (Theorem 5). Fresh pads make this hold
   Reboot and rollback. After a reboot, either a separately
justified trusted monotonic service preserves freshness [72],                  jointly across outputs; correlations created by later arithmetic
[73], or the old master key is irrecoverably erased and a freshly
                                                                               are handled by the circuit simulation of Theorem 1.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                                      16

Algorithm 3 Malicious generate-and-consume with fresh au-                     Algorithm 4 Freeze-before-challenge authenticated opening
thentication (GaC-Auth) inside Tb                                             (CheckOpen) inside Tb

Input: role b  {0, 1}; gate label ; public query x  {0, 1}n                   Input: descriptor and nonempty ordered list of expected wires
     from the gate's frozen, verified opening; target   {0, 1}n and
                                                                                   (i)i[m]; host b's tuples (xb,i, b,j,i)i[m], j[t]; key shares
     payload   Fp from the protected record of ; session key K;                    (b,j)j[t] from the protected key store of Tb (never from host
     global keys 1, . . . , t                                                      input)
Output: [y]b = (yb, b,1, . . . , b,t) with y0 + y1 =  · 1[x = ] and
     0,j + 1,j = j (y0 + y1)                                                  Output: verified openings (zi)i[m] with bound certificates, or abort
 1: if gate  is not VERIFIED in the ledger then                                1: if metadata, field encoding, gate order or length mismatch the
 2: abort and poison the epoch
                                                                                   ledger then

                                                                               2: abort and poison the epoch

3:  Joint draws: identical labels in T0 and T1, no role appended              3:  Step 1: freeze, then agree on both roots

4: s0  PRFK (, root0); s1  PRFK (, root1); t0  0; t1  1                       4: copy the exact bytes into protected SRAM or sealed AEAD
5: (s~, t~)  (sb, b)                                                             pages; hb  Hash(descriptor, frozen bytes); mark FROZEN
                                                         separate evaluator

6: for i = 1 to n do                                                          5: exchange (hb, cid ) with T1-b; abort unless both hold the same

7:  (Gen) both roots on the target path; updates use the old tc               (h0, h1) and cid
    (sLc ,   L      R    R
8:                               G(sc)  for  c     {0,  1}                    6:  Step 2: reconstruct candidates inside the modules
            tc ,  sc ,  tc )
9: a  i; keep  a; lose  1 - a                                L  0, R  1       7: exchange the frozen value shares (xb,i)i[m] with T1-b
       CW         lose        lose
10: s  s0  s1                                                                 8: zi  x0,i + x1,i for i  [m]                      not exposed to the host

     CW,L         L           L              CW,R       R   R                 9:  Step 3: internal challenges, only after both freezes
11: t        t0  t1  a  1; t                        t0  t1  a
                        keep        CW keep             CW,keep               10: j,i  PRFK (chk, h0, h1, cid , j, i) for j  [t], i  [m]
12: (sc, tc)  sc  tc · s , tc  tc · t                            , c  {0, 1}
                                                                              11:  Step 4: per-lane residuals from frozen pages only
13:  (Eval) own query path; corrections use the old t~                        12: b,j  i=1 m j,i (b,j,i - b,j zi) for j  [t]
14: (s^L, t^L, s^R, t^R)  G(s~)                                               13: exchange (b,j )j[t] with T1-b

15: (s^L, t^L)  s^L  t~· sCW, t^L  t~· tCW,L                                  14:  Step 5: decide and release

16: (s^R, t^R)  s^R  t~· sCW, t^R  t~· tCW,R                                  15: if 0,j + 1,j = 0 for every j  [t] then
                                                                              16: agree on output digest and status; mark VERIFIED; record
17: (s~, t~)  (s^xi , t^xi )

18: erase CW(i) = (sCW, tCW,L, tCW,R)  after its evaluator use                the checked material as used

19:  (Gen) output correction from the final generator states                  17: return (zi)i[m] with certificates bound to session, epoch,
20: uc  H(sc) for c  {0, 1}; CWout  (-1)t1 ( - u0 + u1)
21:  (Eval) raw share, never exported                                         gates and output hash
22: y~b  (-1)b H(s~) + t~· CWout ; erase sc, tc, CWout
23:  (Epilogue) fresh uniform pads, distinct labels per output wire           18: else

24:   PRFK (, pad0); j  PRFK (, padj) for j  [t]                              19: release no candidate value; poison the epoch; return one
25: yb  y~b + (-1)b
26: b,j  j yb + (-1)bj for j  [t]                                             generic failure status
27: mark  CONSUMED; erase y~b, , 1, . . . , t, (s~, t~)
28: return [y]b to the output FIFO behind the release guard                                       Module T0               Module T1                                                                

                                                                              x0,i, 0,j,i         check descriptor        check descriptor       x1,i, 1,j,i
                                                                              + descriptor                                                       + descriptor

                                                                                                  FREEZE: root h0 1 FREEZE: root h1
                                                                                                  (copy / AEAD spill)     (copy / AEAD spill)
                                                                              TOCTOU:
                                                                              overwriteHost 0: OS, driver, GPU (corrupted)h0, cidh1, cid
   Why it replaces tag trees. Instead of t further DPF trees                                                                                                                   Host 1: OS, driver, GPU (honest)
with payloads j, the epilogue exploits the linearity of                       DMA buffer              x0,i             2  x1,i
the MAC. Because Tb knows the global j, the tag of the
reconstructed value is the sum of the per-party products jyb;                  ignored: T0
the pad j hides jyb from host b, which knows yb and could                     rereads only
otherwise divide it out. The pad  rerandomizes the raw DPF                    frozen pages zi = x0,i + x1,i
share, so no host ever sees y~b. The cost is one raw DPF                                          (not sent to host)      zi = x0,i + x1,i
computation, three field multiplications and four fresh pads                                                              (not sent to host)
per party and output, and the output is a 32 B tuple.
                                                                                                  after both freezes:     after both freezes:
   API restriction. The epilogue accepts only results com-
puted inside the module, namely the DPF, DCF, LUT, interval                                 j,i = PRFK (chk, 3 j,i = PRFK (chk,
and direct gates of Sections V-I and V-J and the PIR reductions                                   h0, h1, cid, j, i)      h0, h1, cid, j, i)
of Section V-M, or results from an explicitly verified backend
such as the frozen-operand Freivalds check of Section V-L.                                        0,j = i j,i · 4 1,j = i j,i ·
There is no authenticate(host_value) entry point.                                           (0,j,i - 0,j zi)              (1,j,i - 1,j zi)
With one, the module would become a MAC oracle: a ma-
licious host could obtain valid tags on any value it wishes                                           0,j                 1,j
to open, and CheckOpen would accept the forgery with
probability one (S2). Since the trusted boundary excludes the                  if accepted 0,j + 1,j = 0 zi, certificate accept iff j: 5 0,j + 1,j = 0  if accepted accept iff j: zi, certificate
GPU SMs and memory, a malicious-secure extension must                                             else                             else
never compute an unchecked result on the GPU and ask the                                          ABORT: poison           ABORT: poison
module to authenticate it.                                                                        epoch; no release       epoch; no release

G. Freeze-Before-Challenge CheckOpen                                                    host I/O  protected peer channel                 attack  TCB

   Role. Openings are the only places where a value produced                  Fig. 8. Freeze-before-challenge CheckOpen between the two modules.
by the untrusted GPU becomes public or feeds a protected                      Challenges j,i are derived only after both frozen roots are agreed, and Tb
                                                                              rereads only its frozen pages, so a host that overwrites its DMA buffer after

                                                                              the freeze changes nothing that is checked or consumed.

                                                                              gate: the masked differences of every multiplication, the

                                                                              masked inputs of every FSS gate and the masked outputs.
                                                                              CheckOpen (Algorithm 4, Fig. 8) is a SPDZ-style batched
                                                                              MAC check [24], [35] rebuilt for a verifier that reads its inputs

                                                                              from untrusted memory (S1, S3). All peer messages use the
                                                                              protected channel, and only an accepted batch releases z with
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                17

bound certificates.                                                 Algorithm 5 Authenticated small XOR-masked LUT (LUT-
   Independent challenge lanes. Let e be the value-error            Auth) for party b

vector of a batch and dj its tag-error vector in lane j, i.e., the  Input:   authenticated     bits  [x1]b, . . . , [xw]b  of  an  unsigned  w-
differences between the submitted and the prescribed tuples.
The freeze fixes (e, dj) before any j,i exists, so a host cannot                                                                               w
place its errors in the kernel of a challenge (Appendix C).             bit  x,  certified  Boolean;  approved   public        table  T    F2
Each lane has its own challenge vector j. The complete
residual of lane j is j, dj - je, which for e = 0                       bound in µ by its hash; gate identifier gid ; role b                 p
vanishes with probability below 2/p; independence across
lanes multiplies these bounds to (2/p)t (Theorem 6). A shared       Output: [y]b with y = T [x]
vector collapses the product to one lane, and tag-only errors
escape with probability 1/p without changing an opened value        1: Tb: RESERVE_PREP for gid ; abort on any descriptor or
(Section VII-E, Appendix C).
                                                                        table-hash mismatch
   Key hiding and failure handling. The bound relies on
the hidden-key invariant of Lemma 1: until the first accepted       2:  Joint preparation inside Tb (same r in T0 and T1)
wrong opening, the honest key shares stay uniform given the                 $
corrupt host's view. CheckOpen preserves it in three ways.          3:  r      {0,    1}w  by  one  joint  draw  with  label   (gid , mask)
Candidates, challenges and residuals never leave the modules.              -
The zero tests of all lanes are aggregated into one generic         4: issue [ri]b  AuthShare(ri) to host b once, for i =
failure status that exposes no residual, challenge, key or data-
dependent diagnostic. A failure poisons the epoch and forbids           1, . . . , w
retries with the same material, which rules out an adaptive
key-learning sequence within an epoch.                              5: bind the joint DPF generator of (, ) = (r, 1) to gid 

   Traffic and batching. Per batch of m elements, the modules           never resampled
exchange two vectors of m field values and two vectors of t
residuals plus authenticated metadata. Tags never cross the         6:  Masked opening (host b with Tb)
peer link, but every local tag must be read by its module, so
the host-to-module transfer of 32 B per element can remain          7: for i = 1 to w do                          independent: one batch
the bottleneck (Section VI-G). Because the value shares are
frozen before they are sent, root agreement and value ex-           8: [ui]b  [xi]b + [ri]b - 2 [xiri]b                                   Mult
change can share one message, and our latency model charges
two peer round trips per batch. Only independent openings           9: u  CheckOpen([u1], . . . , [uw])                             u=xr
are batched: a dependent nonlinear gate never consumes an
unchecked masked opening, and a checkpoint precedes every           10: if some ui / {0, 1} or T0, T1 hold different u then
input-dependent nonlinear output and every final release, since
blindly delayed checking is not justified. Larger batches amor-     11: abort
tize metadata and round trips but increase staging memory and
first-result latency (costs in Section VIII-C).                     12:  Full-domain scan inside Tb in fixed public order; kb is

H. Inputs, Arithmetic, and Outputs                                      streamed by GaC and never materialized

   Fig. 9 specifies the four protocols that carry values between    13: y~b  0                                                         EvalAll,
input owners, GPUs, modules and recipients; three points of         14: for a  {0, 1}w in lexicographic order do
rationale are not visible in the box.
                                                                        depth-first                                             Section V-F
   Inputs. The difference  is uniform for a uniform r, so the
hosts learn nothing about x. Both modules bind one , so a           15: y~b  y~b + T [a  u] · DPF.Eval(kb, a)
corrupt owner cannot feed the two parties different inputs, and     16: [y]b  Epilogue(y~b)
its input is extracted as x = r+ (S9, Definition 2). Canonical      17: return [y]b
encoding alone does not place x in the declared interface;
since the modules generated r, they compute x and abort                Arithmetic. Multiplication follows Beaver [34] with au-
unless x  In. The validity predicates V of µ are evaluated          thenticated triples. An authenticated matrix product costs the
inside the modules at public boundaries that the schedule of        GPU 2(1 + t) plain products plus the public DE, which is
µ places after every input gate and before the first output         why authenticated linear algebra, rather than DPF evaluation,
opening; their accept or abort outcome is the status component      dominates the malicious cost (Section IV-A).
of LC (Definition 1), and the simulator emulates the same
abort (Theorem 1). For committed inputs such as preapproved            Outputs. The recipient accepts  only with matching cer-
model weights, a host-declared hash does not suffice; the           tificates from both modules, so integrity toward a client comes
loader hashes exactly the bytes it shares. The modules thus         from these certificates, never from MAC tags.
see every input, which Profile T permits (Section III-A).
                                                                    I. Authenticated Nonlinear Gates

                                                                       Nonlinear layers of FSS-compiled models reduce to lookups
                                                                    in small public tables and piecewise functions selected by
                                                                    interval tests [9]-[11]. In the semi-honest DFA design, both
                                                                    parties evaluate a DPF or DCF key on a masked input and
                                                                    pass the raw output shares onward [16]. A malicious host can
                                                                    shift the masked input before it selects the DPF path, and it
                                                                    can modify the raw outputs, which carry no MAC. VIGOR-
                                                                    DFA closes both gaps with one template (Fig. 10): (1) mask
                                                                    the authenticated input with joint protected randomness (Sec-
                                                                    tion V-C); (2) open the masked value with CheckOpen
                                                                    (Algorithm 4), so the value that selects the path is verified
                                                                    and frozen; (3) evaluate the FSS gate inside Tb with the (Gen)
                                                                    and (Eval) steps of generate-and-consume (Algorithm 3); and
                                                                    (4) authenticate and reshare the gate's combined raw share
                                                                    with one epilogue (Section V-F). The host sees only a uniform
                                                                    masked opening and fresh authenticated tuples, and no host-
                                                                    supplied value is ever authenticated, which defeats scenario
                                                                    S2 (Table I).
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                      18

Input Input             input x of endpoint O for wire                               Multiplication Mult                    authenticated Beaver triples
                                                                                     Scalar [z] = [x] · [y]:
                                                                                  $
                                                                                     1: T0, T1: reserve a fresh triple ([a], [b], [c]) from joint draws, with c =
1: T0, T1: reserve label  ; joint draw r - Fp and [r]b 
   AuthShare(r); issue [r]b to host b once.                                          ab computed inside the protected boundary; issue party b's tuples to

2: T0, T1: send the complete r only to O over its authenticated confiden-            host b once.

tial channel.                                                                        2: host b: [d]  [x] - [a] and [e]  [y] - [b] with Lin.
                                                                                     3: (d, e)  CheckOpen([d], [e]), batched with the independent openings
3: O: send the canonical, authenticated  = x - r to T0 and T1.
                                                                                     of the layer.
4: T0, T1: confirm over the protected channel that both hold the same 
   and bind it to ; compute x = r +  and abort unless x  In . Tb                     4: host b: zb  cb + d bb + e ab + 1[b = 0] de.
   then hands the bound  to host b.                                                  5: host b: z,b,j  c,b,j + d b,b,j + e a,b,j + b,j de for j  [t].

 5: host b: xb  rb + 1[b = 0] ; b,j  r,b,j + b,j  for j  [t].                        Matrix [Z] = [X][Y ] with declared dimensions:
Extraction: a corrupt owner's input is x = r + . Validation: at the
                                                                                     6: T0, T1: reserve ([A], [B], [C]) with C = AB computed inside the
public boundaries declared in µ, after every input gate and before the
                                                                                        protected boundary; never expose both A and B to a GPU.
first output opening, T0, T1 evaluate every predicate of V on the bound              7: D  CheckOpen([X] - [A]); E  CheckOpen([Y ] - [B]).

inputs and abort if one fails. Committed inputs: a protected loader verifies         8: host b: Zb  Cb + D Bb + Ab E + 1[b = 0] DE.
                                                                                     9: host b: Z,b,j  C,b,j + D B,b,j + A,b,j E + b,j DE for
the authorized commitment over the frozen canonical stream, then runs
AuthShare on the exactly decoded values.                                                j  [t], preserving the order of every matrix factor.

Linear Lin              local, on host b's GPU                                       Notation: in bb and b,b,j the first b names the triple's second component

1: [x] + [y]: add the value shares and each of the t tag shares.                     and the subscript names the party (implementations use named fields);

2: c · [x] for public c: multiply the value share and every tag share by c.          ·,b,j is party b's lane-j tag matrix.

3: [x] + c for public c: x0  x0 + c (party 0 only); b,j  b,j + b,j c                 Invariants shared by all four protocols
   for both b and all j  [t].
                                                                                     · Every mask and triple is a one-time joint draw bound to session, epoch,
4: Tensors: apply steps 1 to 3 elementwise to the value array and to each               gate and purpose, and is issued only from PREPARED (Fig. 7).

of the t tag arrays.                                                                 · Every opening is a CheckOpen call on frozen bytes (Algorithm 4); no
                                                                                        opened value feeds a protected gate or a release before it is VERIFIED.
Output Out              private output y for client O
                                                                                     · Outputs of host b's GPU are candidate shares; no module ever authen-
1: T0, T1: joint draw a fresh [o] as in step 1 of Input; send the complete              ticates them.

o only to O.

2: host b: []  [y] + [o] with Lin.
3:   CheckOpen([]); the release guard opens only for a VERIFIED

batch.

4: Tb: send  and its release certificate (session, epoch, gate, recipients,
   output hash, status) to O.

5: O: verify both certificates for the same  and output y =  - o;

    otherwise abort.
Public outputs: y  CheckOpen([y]). Never hand O both parties' tags:

0,j + 1,j = j y with a known y = 0 reveals j .

Fig. 9. Authenticated input, linear, multiplication and output protocols of VIGOR-DFA, written for party Pb. Steps labeled T0, T1 or Tb run inside the
protected modules; steps labeled host b run on the untrusted GPU and yield only candidate shares until the next CheckOpen. With honest messages the
protocols realize their operations exactly; otherwise they select an allowed input, preserve the computation or abort, except with the probability bounded in
Theorem 6 (Theorem 7).

   Small XOR-masked LUT. Algorithm 5 evaluates an ap-                                Algorithm 6 opens c = x + r mod p for a fresh field mask r,
proved public table T with 2w field entries on a w-bit input                         and Tb derives from the same r

given as authenticated, certified-Boolean bits. The sampler                          L = (a + r) mod p, H = (b + r) mod p,  = 1[L > H].
draws a fresh uniform r  {0, 1}w once and uses it twice: for
                                                                                     With conservative DCFs for thresholds L and H (Algorithm 8;
the authenticated bits [ri] and as the target of the joint DPF for                   orientation 1[c < ], payload 1, independent coins) and a
(r, 1). The parties open u = x  r in one CheckOpen batch,                            sharing of the wrap bit , the raw share s~b = b+DCFH (c)b-
both modules reject a non-Boolean or mismatching vector, and                         DCFL(c)b goes to the epilogue. Translation by r maps [a, b)
                                                                                     onto the circular half-open interval from L to H (L = H
Tb scans the full domain in a declared fixed order,                                  since 0 < b - a < p): the indicator is 1[c < H] - 1[c < L]
                                                                                     if L < H and 1 + 1[c < H] - 1[c < L] if the interval wraps,
y~b =                   T [a  u] · DPF.Eval(kb, a).                                  so Theorem 4 gives s~0 + s~1 = 1[a  x < b] (Theorem 11).
                                                                                     Empty and full intervals are public constants. A partition may
               a{0,1}w                                                               share one mask and one opening if every endpoint, wrap bit
                                                                                     and auxiliary share is derived jointly from that mask, while
By Theorem 2, the evaluations sum to one only at a = r, so                           distinct DCFs keep independent coins. The conservative DCF
y~0 + y~1 = T [r  u] = T [x]; since XOR with a fixed x is a                          evaluates n(n + 1)/2 path levels per threshold; its cost, and
bijection on w-bit strings, u is uniform given x (Theorem 10).                       that of a projected O(n) DCF [9], [15] that Theorem 4 does
In EvalAll mode the w correction words stay in protected                             not cover, are in Table VII.
registers until their level is fully expanded, so no key is
materialized outside Tb. Besides the w XOR products (one                                Piecewise polynomials. Activation and normalization func-
batched multiplication round when the bits exist; otherwise                          tions are approximated by low-degree polynomials on a public
bit decomposition is charged to the gate), the gate needs one                        partition [10], [74], [75]. The parties select coefficients [a¯j] =
batched opening, 2w-1 internal tree expansions and a 2w-term
field reduction: small tables are practical, full-domain tables                         i ai,j[si] locally (Lin, Fig. 9) and apply Horner's rule with
over 64-bit inputs are not (Table VII).                                              d authenticated products, independently of the number m of

   Shifted intervals. For a proper nonempty public interval
[a, b)  [0, p) (here a, b are endpoints, not party indices),
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                     19

(a) Authenticated LUT (w-bit input)                             (b) Shifted interval with two DCFs                    (c) Direct protected gate

[xi ]b  [ui] = [xi] + [ri] - 2 [xiri] host / GPU                   [x]b         [c] = [x] + [r] (local)  host / GPU   [x]b            [c] = [x] + [r] (local)     host / GPU
                                                   (untrusted)            [r]b                           (untrusted)         [r]b                                 (untrusted)

[ri ]b                                [ui ]b                                                      [c]b                                           [c]b

   joint sampler         CheckOpen(u)          T1-b                      joint sampler    CheckOpen(c)        T1-b     joint sampler        CheckOpen(c)          T1-b
fresh r  {0, 1}w        freeze, verify MACs                              fresh r  Fp    c = x + r mod p                 fresh r  Fp       c = x + r mod p
                        check ui  {0, 1}                             L = i+r mod p      freeze, verify MACs           auth. share [r]     freeze, verify MACs
   auth. bits [ri]                                                 H = i+1+r mod p                                    r kept inside Tb
DPF target (r, 1)                                                       = 1[L > H]

             kb (GaC)                 u                                         DCF keys, b       c                                r             c

y~b = a T [a  u] · DPF.Eval(kb, a)                                   s~b = b + DCFH (c)b - DCFL(c)b                   x = c - r  v = g(x), approved g
   fixed-order scan of all a  {0, 1}w                              two DCFs, both thresholds from the same r              plaintext x stays inside the TCB

protected                          y~b                             protected                       s~b                protected                        v
module Tb                   Epilogue                               module Tb                Epilogue                  module Tb             AuthShare(v)
                        fresh pads , j                                                  fresh pads , j                                    fresh v0 and t tags

 host sees only u             [T [x]]b (32 B)                      Horner, d products   [1[i  x < i+1]]b               plaintext x        [g(x)]b (32 B)
   and fresh tuples                                                     [P (x)]b                                         never leaves Tb

        (a) 1 opening, 2w - 1 expansions                                        (b) 1 opening, 2 DCFs                              (c) 1 opening, O(1) field ops

        host / GPU of Pb (untrusted)           protected module Tb (TCB)               data path         one-time material (same mask r)  protected peer channel

Fig. 10. Authenticated nonlinear gates in VIGOR-DFA. (a) Small XOR-masked LUT (Algorithm 5): the XOR-masked bit vector u is opened by CheckOpen
and Tb scans the full public domain in a fixed order. (b) Shifted-interval indicator and Horner polynomial (Algorithm 6): one field opening c = x + r serves
both translated thresholds L and H, which derive from the same mask. (c) Direct protected gate (Section V-J): the module recovers x = c - r inside its
boundary and returns a fresh sharing of g(x). In all three cases the host submits only authenticated shares and receives only freshly authenticated outputs;
raw FSS shares, DPF keys and, in (c), the plaintext x never leave Tb.

Algorithm 6 Authenticated shifted intervals and piecewise                                    The LUT input, exact threshold comparisons and toward-zero
polynomial (Interval-Auth) for party b                                                       signed truncation need canonical bits, which Algorithms 9
                                                                                             and 10 (Appendix D) derive with authenticated arithmetic
Input: [x]b; public breakpoints 0 = 0 < 1 < · · · < m = p                                    alone (Theorems 8 and 9) [76]-[78].

with m  2; public coefficients ai,j  Fp of Pi(x) =                                              Why exact circuits are a fallback. Their carry chains
        d    ai,j xj ;                                                                       cannot be shortened by batching: Algorithm 9 performs
        j=0             gate  identifier      gid ;  role       b                            2n = 122 dependent multiplications for n = 61, hence
                                                                                             2n + 1 = 123 sequential verified openings, and exact signed
Output: [y]b with y = Pi(x) for the unique i such that i                                     truncation chains two decompositions and a comparator into
                                                                                             307 authenticated multiplications and 309 sequential rounds,
x < i+1                                                                                      30.9 ms on LAN (Table VII). At two round trips per verified
                                                                                             opening (Section V-G), the 123-round chain alone would take
                                                     $                                       about 17.2 s on WAN. A valid one-round candidate therefore
1: Tb: RESERVE_PREP for gid ; r - Fp by one joint draw                                       always wins under the cost rule below, and exact circuits are
(rejection sampling); issue [r]b  AuthShare(r) once                                          used only when no such candidate meets the gate's contract,
2: c  CheckOpen([x] + [r])                                                                   with their cost charged to any LUT whose input bits do not
                                                                 c = x + r mod p             yet exist.

3:  Indicators inside Tb; every endpoint and wrap bit                                        J. Direct Protected Gates and Cost-Aware Compilation

derives from the same r                                                                         The direct protected gate. After a verified opening c = x+
                                                                                             r, each module holds c and r and can compute x = c-r inside
4: for i = 0 to m - 1 do                                                                     its boundary, evaluate an approved deterministic gate g, and re-
                                                                                             turn a fresh authenticated sharing of g(x) through AuthShare
5: Li  (i + r) mod p; Hi  (i+1 + r) mod p                                                    (Fig. 10(c)). This is secure (Theorem 7) in the same model and
                                                                                             with the same output simulation as the FSS gates, since the
6: i  1[Li > Hi] with a sharing (i,0, i,1)                                                   host again receives a fresh, independently uniform value and
                                                                                             tag tuple (Theorem 5), provided the module's observable trace
7: s~i,b  i,b + DCFHi (c)b - DCFLi (c)b                                          GaC         while computing g meets the same simulatability assumption
8: [si]b  Epilogue(s~i,b)                                                                    (trace in Theorem 1). Concretely, fetching T [x] from host
                                                      si = 1[i  x < i+1]                     memory or running in x-dependent time would leak x, so
                                                                                             approved direct gates run from protected memory in data-
9:  Coefficient selection and Horner evaluation (host b,                                     independent time. A direct gate needs one verified opening,
                                                                                             two AES blocks and five field multiplications; our model
    authenticated arithmetic)                                       local, Lin
10: for j = 0 to d do
11: [a¯j ]b  i=0 m-1 ai,j [si]b

12: [y]b  [a¯d]b

13: for j = d - 1 down to 0 do

14: [y]b  [y · x]b + [a¯j]b                                                      Mult

15: rescale exactly where µ specifies (Algorithm 10)

16: return [y]b

pieces. Exactly one indicator of a disjoint exhaustive partition
is one, so Theorem 7 yields the active polynomial; rescaling
is inserted where the manifest specifies it (Algorithm 10).
Approximation error of the approved coefficients is distinct
from the cryptographic correctness of Theorems 10 and 11,
which concerns the declared finite arithmetic.

   Exact comparison, bit decomposition and truncation.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                         20

estimates 1,800 M gates/s, above every FSS realization in           r and r+1, resampling each uniformly keeps the marginals but
Table VII.                                                          destroys their unit difference; drawing L and H of Algorithm 6
                                                                    independently likewise yields a wrong indicator. The refactor-
   Cost-aware selection. For each nonlinear gate shape, the         ing is valid exactly under the conditions of Lemma 2: the map
compiler estimates a cost tuple (latency, bytes, protected          is a bijection for the fixed context and all auxiliary material
memory, field operations, PRG calls) for the direct gate, a         is regenerated from the recovered mask by the unchanged
small XOR LUT, an interval or polynomial FSS gate, and              sampler. For example, Algorithm 6 may draw L uniformly,
a separately proven malicious backend. It rejects candidates        set r = L - a and derive H and  from that r, but may not
that violate the gate's semantic and security contract (the         draw L and H independently.
exact finite function, encoding and rescaling fixed by µ under
the profile in force) and selects the least modeled end-to-end         Noninvertible maps and truncation. For unsigned trun-
cost among the rest, accounting for dependency depth and            cation, the sampler R = 2hA + U of Lemma 3 makes the
transport; only independent checks are batched (Section V-G).       DFA rule (shift left, fill the low bits uniformly [16]) exact;
One constraint applies: gate shapes that the manifest marks         signed shifts, nonuniform masks and other moduli need their
as FSS-portable keep an FSS realization, so that the same           own samplers.
compiled circuit runs under Profile U. The compiler-selected
default is therefore not the unconstrained minimum, and direct-     L. Verified GPU Matrix Products
only compilation is marginally faster (3.82 s versus 3.83 s for
BERT-Base on LAN).                                                     Authenticated linear layers need no extra verification: a

   Why FSS stays in the datapath. If the direct gate is at          GPU deviation that changes a value is caught at the next
least as cheap under Profile T, why keep DPF generation             CheckOpen, before the result enters a protected gate or a
and evaluation in the module? (i) Compatibility. Sigma- and
Orca-style toolchains [10], [11] compile nonlinear layers into      release, except with the probability bounded in Theorem 6.
masked-input FSS gates, and Profile U (Section III-E) runs
the circuit through an established malicious backend whose          A module that must consume a GPU-computed matrix before
DPF keys the accelerator evaluates as party-local data; there
the direct candidate is invalid because the hardware is not         any opening, however, must not accept it on the host's word,
trusted with x. One DPF datapath serves both profiles and the
untrusted-mode DFA workloads. (ii) Full-domain scans. PIR           which would reintroduce the forgery oracle of scenario S2. For
and small-LUT gates are data-independent, fixed-order scans
that the pipelined DPF units execute at one iteration per cycle     this case Algorithm 11 (Appendix D) is an optional frozen-
(Section VI-B), so both profiles reuse one engine; this is a
reuse argument, not evidence that the DPF form is the fastest       operand Freivalds check [60], in the spirit of Slalom [58] but
option under Profile T (Section V-M). (iii) Short-lived sensitive
state. FSS keeps long-running evaluation state pseudorandom         bound to the ledger.
(seeds and correction words), and index- or input-dependent
state short-lived. We treat (iii) only as defense in depth against     Permitted uses and check. The check applies only when
physical and microarchitectural threats that Profile T excludes;
no theorem depends on it, and since each module holds c             exposing the operands to that GPU is already allowed, as in
and r, FSS gains no formal confidentiality over the direct
gate (Section III-A). The evaluation reports direct-only, FSS-      public-by-party-local matrix products; it never permits expos-
only and compiler-selected default configurations side by side
(Section VIII-H).                                                   ing global secret triple masks, which are generated inside the

                                                                    TCB (Section V-H). The module binds the exact operand bytes

                                                                    A      Fm×k  and  B    Fk×n   to  their   authoritative  records  and

                                                                             p               p

                                                                    freezes the claimed C (Section V-D); only then does it draw s

                                                                    independent  secret  uniform  v    Fnp ,  test  Cv  ?  A(Bv)  inside

                                                                                                                        =

                                                                    the protected verifier, and consume only the verified frozen

                                                                    bytes of C (VERIFY_MATRIX in Table IV). If the GPU also

                                                                    transforms tag arrays, their tag equations are verified too.

                                                                       Soundness and cost. Theorem 12 bounds acceptance of a
                                                                    wrong product by p-s, and QF calls add QF /ps to Theorem 1.

                                                                    The check is disabled in all evaluated configurations; enabling

                                                                    it adds implementation obligations (Table VI) and this error

                                                                    term.

K. Distribution-Preserving Refactoring                              M. Versioned-Snapshot PIR

   DFA decouples DPF generation from protocol preprocessing            In DPF-based two-server PIR (Eq. (2)), a malicious server
by sampling the target directly as a uniform value and recover-     can return a wrong share, which the client silently reconstructs
ing the mask r through g-1 when the protocol's transformation       into a wrong record, or answer from a stale database. Algo-
g is a bijection [16]. VIGOR-DFA draws every target from            rithm 7 and Fig. 11 show the VIGOR-DFA countermeasures.
the joint sampler in the same way, with two refinements of
the semi-honest argument. Since DPF key privacy holds for              Protocol and snapshot binding. Both role-bound modules
arbitrary targets (Section II-A), uniformity is required by the     receive the same canonical query from the client, compare
application, which publishes c = x + r or u = x  r; a               the binding over their protected channel, pad the snapshot to
refactoring must therefore preserve the joint distribution of       2n records while authorizing only  < N , and run a joint
the preprocessing, not the uniformity of each target.               DPF for (, 1) by generate-and-consume. Each scans the same
                                                                    canonical bytes in the same public order, applies the same DPF
   Joint, not marginal, distributions. A gate's preprocessing       weights to every record coordinate, and hashes exactly the
contains correlated objects: the mask, its bits, DPF or DCF         bytes it consumes. The commitment cmv covers the database
targets, wrap bits and auxiliary shares. If a gate needs targets    identifier, version, shape, record encoding and ordered data
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                  21

  P0 host (malicious)       client (honest)   P1 host (honest)                  Algorithm 7 Versioned-snapshot protected PIR (PIR-Snap)
D[0] D[1] · · · D[i] · · ·  (, qid, descv )                                     inside module Tb
a swap D[i] after hashing                     D[0] D[1] · · · D[i] · · ·
b serve old version v          confidential;
                            T0, T1 learn        HBM holds snapshot v;           Input: from the client over its confidential channel: in-
                                              commitment cmv in descv
                                                                                     dex , query identifier qid , descriptor descv =
protected module T0                                      protected module T1         (id, v, N, enc, cmv); snapshot records D[0], . . . , D[N - 1]
compare binding (, qid, descv ) 1 compare binding (, qid, descv )                    streamed by host b
abort on mismatch or   N                  abort on mismatch or   N

pad to 2n; joint DPF for (, 1)        pad to 2n; joint DPF for (, 1)            Output: value share yb of D[] and certificate certb for the
GaC: key k0 never leaves T0           GaC: key k1 never leaves T1                    client, or abort

scan D[0..2n-1] in public order 2 scan D[0..2n-1] in public order               1:  Step 1: query binding

h0  Hash(consumed bytes)              h1  Hash(consumed bytes)                  2: exchange (, qid , descv) with T1-b over the protected
                                                                                   channel
y~0  i DPF0(i) D[i] in Fp             y~1  i DPF1(i) D[i] in Fp
          h0 = cmv                            h1, y~1                           3: if the bindings differ,   N , or descv is unauthorized
ABORT = check h0 = cmv 3 check h1 = cmv = ABORT                                    then

            y~0 in quarantine             y~1 in quarantine                     4: abort
epoch =                                        = epoch
poisoned, fresh reshare (joint )      fresh reshare (joint ) poisoned,          5:  Step 2: joint DPF and same-byte scan (N  2; N = 1

nothing     y0 = y~0 +            4       y1 = y~1 -           nothing             is a constant-record case with the same checks)
released                                                       released         6: n  log2 N ; bind N and 2n; D[i]  0 for N  i < 2n
          + certificate cert0         + certificate cert1                       7: joint DPF generator for (, 1) under label (qid , pir) 

     record / data path   (yb, certb), no tags                attack path            GaC
     client channel                                           trusted boundary
     peer channel          client: verify cert0, cert1;   check passes          8: h  Hash.init(id, v, N, enc); y~b  0
1 step of PIR-Snap       D[] = y0 + y1, else abort                              9: for i = 0 to 2n - 1 in public order do
                                                          output blocked

                                                                                                                                     EvalAll,

Fig. 11. Versioned-snapshot PIR (Algorithm 7). Both modules bind the same            depth-first

query, scan the same snapshot bytes in a public order, hash exactly the bytes   10: if i < N then

they consume, and quarantine the DPF-weighted reduction until the hash          11:        read D[i] into Tb; h  Hash.update(h, D[i])
matches the authorized commitment cmv. A host that swaps a record after
hashing or serves an old version causes an abort, never a wrong accepted        12: y~b  y~b + DPF.Eval(kb, i) · D[i]  per coordinate
record (scenario S8). Both modules learn , so query privacy relies on module
trust.                                                                          13:  Step 3: snapshot check; the result is quarantined until

                                                                                     here

bytes, and the result stays quarantined behind the release guard                14: if Hash.final(h) = cmv then
                                                                                15: abort

(Section V-D) until the hash matches it; a host that swaps a                    16:  Step 4: fresh resharing and certified release

record after hashing or serves an old version therefore causes                  17: yb  y~b + (-1)b with a fresh joint pad  per coordinate

an abort (scenario S8 in Table I). A Merkle realization [79]                    18: certb  certificate on (sid, ep, qid , descv, b, Hash(yb))

                                                                                19: return (yb, certb) to the client        no MAC tags

must authenticate every consumed leaf and its position against

the same root. Offloading the reduction to the GPU would need

Algorithm 11 or a separately proven authenticated reduction,                    modules, the client can generate the DPF keys as in untrusted-
                                                                                mode DFA, and each module evaluates its own key inside the
never a signature on the GPU's claim, and would export the                      boundary with the same hashing, quarantine, resharing and
                                                                                certificates; this adds a DPF key-privacy term and, against
expanded share vector, so VIGOR-DFA reduces inside the                          a malicious client, a key-verification step [8], [33], [80].
                                                                                We keep joint generation for uniformity with the inference
module. Each module releases only a freshly reshared value                      datapath (Section V-J) and as defense in depth. We model
                                                                                neither alternative, so Table IX does not show that our design
share (the value half of the epilogue) with a bound certificate,                is the best Profile T PIR. Assuming a PIR efficiency of 0.93
                                                                                relative to DFA (Appendix F), our model gives 16,349 versus
and the client reconstructs D[] = y0 + y1.                                      17,580 queries/s at N = 220 [16] (Table IX).

Guarantees  and             regimes.  In  regime         (R1)  of  F abort            VI. ARCHITECTURE AND SYSTEM INTEGRATION

                                                                      PIR          This section describes how VIGOR-DFA realizes the pro-
                                                                                tected module Tb of Section V next to the GPU and how
(Fig. 4), with one malicious server host and an honest client,                  the untrusted host drives it. We keep the organization of
                                                                                DFA [16] wherever the malicious setting permits and add only
the client obtains the committed record or an abort, and the                    the blocks that the integrity chain requires. Hardware sizes are
                                                                                design parameters; red values are estimates (Section VIII-G
host learns nothing about  beyond LPIR (Definition 1). In                       and Appendix F). That this hardware realizes the ideal resource
regime (R2), a malicious client alone learns only the requested                 FT of the proofs is an implementation obligation (Table VI).

record and the public descriptor. We make no combined claim                     A. Design Insights

(Theorem 13). Both modules learn , so query privacy relies                         Key insight. Malicious security moves the dominant cost
                                                                                from DPF to authenticated linear algebra on the GPU,
on module trust: unlike untrusted two-server DPF-PIR such

as GPU-DPF [14] or DFA's untrusted mode [16], which hides

 from each server without trusted hardware, VIGOR-DFA

offers no query privacy against a compromised module.

Scope and design choice. Authenticated PIR [47] provides

integrity without trusted hardware at additional server cost

and is our malicious-secure GPU baseline (Section VIII-E).

Two alternatives bracket our design. Since the modules know

 anyway, a module could select D[] with a constant-time

comparator during the same public-order scan; this needs no

AES expansion and would be bound by snapshot bandwidth

rather than by the AES array. If  must stay hidden from the
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                     22

while protected FSS evaluation, exposed triple generation and        GPU MC1                   L21                              SM1
CheckOpen stay small (Section IV-A and Fig. 5). The module                                                                      SM2
therefore need not become a second GPU: it must hold exactly          HBM   MC2              DPF1   FUA       Network on Chip
the state whose exposure or modification would break the             DRAM      .               L22  FUA                           .
integrity chain and inspect every byte that crosses its boundary.    banks     .                    FUA                           .
The GPU is a fast but untrusted engine for authenticated linear                .             DPF2                                 .
algebra, and the module is dealer, verifier and release authority                                .                              SMk
at once.                                                                    MCN                  .

   What must be protected. A block belongs inside the                               VPU       L2.N
trusted boundary if it holds material that reveals both parties'                             DPFN
views or authorizes a release. These are exactly the TCB items
of Section III-A (keys, sampler and counters, generator state                                VIGOR core
and correction words, table and reduction logic, challenges
and residuals, release decisions); everything else stays outside                                         VIGOR-DFA protected module Tb
(Fig. 2).
                                                                                    child seeds (PRG)                          16-lane VPU
   What stays on the GPU. Linear layers run as the matrix                               AES-128 array
Beaver products of Mult over the value lane and the t = 3            Joint PRF           ×64 (16×4)      DPF Gen/Eval            SC300-class
tag lanes (Fig. 9), i.e., two dense products per lane, 2(1 + t) in    sampler                              contexts +           control core +
total, of the same public shape. A GPU result is a candidate                          PRG chal. AEAD       DFS stack           attestation, keys
share, never a certified value.                                             AEAD               j,i          pads y~b
                                                                                                                                   MAC keys j
   Placement. An authenticated element costs 32 B per party             One-time         Check engine
at the module interface (Section V-B), so a link of bandwidth            ledger +      t=3 MAC lanes            Field unit array (FUA)
B streams at most B/32 elements per second (Section IV-C).           release guard      generic status   128 Mersenne-61 mult.-acc. lanes
The L2-adjacent placement of DFA delivers about 290 GB/s                descriptor                       epilogue triples reduction residuals
to the SMs [16], so we keep it: one DPF unit per L2 slice, a                               frozen, hb
new protected core beside a designated L2 partition, and SM            Command                           hb, xb,i, b,j [y]b, z
access through the DFA-mapped address range without a new                parser +      Immutable page       VERIFIED
network-on-chip (NoC) port.                                           frame check      freezer (256 KB)
                                                                                       AES-GCM spill,    Peer-channel          Guarded
B. Hardware Design                                                                      root + counters    controller           output
                                                                                                            (AEAD)               FIFO
   Fig. 12 shows the module (area and power in Sec-
tion VIII-G). The trusted boundary encloses the 16 DPF units         command frames          sealed pages     sealed frames auth. tuples
of DFA (Section II-D), the vector processing unit (VPU),
the new VIGOR core and the on-die links between them.                outside Tb (untrusted): L2 slice, NoC and SMs, HBM, NIC to peer T1-b
Only command frames with share batches, PIR database
records, authenticated output tuples, sealed spill pages and         data           control  select / enable                   trusted boundary port
sealed channel frames cross it, none carrying a module secret
in the clear. The blocks follow the integrity chain: parser          Fig. 12. VIGOR-DFA hardware. Top: placement inside the GPU; as in DFA,
and ledger admit authorized input; sampler and field unit            one DPF unit sits next to each L2 slice and a designated slice hosts the VIGOR
array produce correlated preprocessing; the DPF units perform        core. Bottom: logical organization of the protected module Tb (red dashed
correct local evaluation; the epilogue yields authenticated          trusted boundary). The 64 AES-128 engines are time-shared among PRG
arithmetic; freezer, check engine and peer channel enforce           expansion, challenge derivation and AEAD sealing; the Mersenne-61 field
consistent opening; and the release guard gates authorized           unit array (eight lanes in each DPF unit) serves epilogues, triples, reductions
output release.                                                      and check residuals. SMs, L2, NoC, HBM and host DRAM stay outside the
                                                                     boundary.
   DPF units and sampler. The AES datapath is unchanged.
Each pipeline context carries two generator states, a separate       clock of DFA [16]. It computes epilogues (three products per
evaluator state, a depth-first search (DFS) stack and the con-       output), the triple products c = ab and C = AB with their
version H into Fp, exactly the state of Algorithm 3; correction      AuthShare tags (so matrix masks never reach the GPU), LUT
words are consumed and discarded inside the unit, and raw leaf       and PIR reductions, interval sums and check residuals. The
shares y~b go to the field unit array lanes of the same unit, never  lanes sit in the DPF units, eight per unit (a design parameter),
to SM-readable buffers. The joint PRF sampler implements             and the VIGOR core schedules them as one pool. Full-domain
the labeled derivation and bounded rejection sampling of             LUT and PIR reductions therefore run next to the leaves,
Section V-C under the session key.                                   and only per-query accumulators (three field elements per PIR
                                                                     query) travel to the core (Section VI-G).
   Field unit array (FUA). The FUA consists of 128
Mersenne-61 multiply-accumulate lanes, each with a 61 × 61-             Check engine and freezer. The check engine executes
bit multiplier and the two-fold reduction of Fig. 14; its peak is    steps 3 and 4 of Algorithm 4: it derives the t challenge vectors
116 G multiply-accumulates per second at the 910 MHz 7 nm            only after both frozen roots are fixed, accumulates the residuals
                                                                     on FUA lanes (two products per lane and element) and eval-
                                                                     uates all lanes over the full batch before emitting one generic
                                                                     status, so neither the status nor its latency reveals which lane or
                                                                     position failed. FREEZE_BATCH copies the exact submitted
                                                                     bytes into a 256 KB freeze SRAM (8,192 tuples of 32 B)
                                                                     and hashes them with their descriptor into the root hb that the
                                                                     modules exchange; larger batches spill to AES-GCM-sealed
                                                                     immutable HBM pages [71], [81] whose authoritative root
                                                                     and page counters stay inside, so after the challenge only
                                                                     authenticated frozen bytes are reread (Section V-D).

                                                                        Ledger, release guard and control. A 32 KB ledger
                                                                     SRAM holds the authoritative state of every in-flight gate and
                                                                     the randomness identifiers burnt at reservation (Fig. 7). The
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                   23

1 Context interleaving                gen G(s0), G(s1) eval G(s~) idle                                                     TABLE IV
                                                                                     COMMANDS OF THE PROTECTED MODULE Tb . EVERY COMMAND IS A
L-cycle AES + correction feedback (L = 20, DFA pipeline depth)                       CANONICAL FRAME BOUND TO SESSION, EPOCH, ROLE AND GATE; THE

1 context     g1 L-1 idle slots g1                                                   LEDGER STATE REACHED ON SUCCESS IS GIVEN IN PARENTHESES. NO
stalls        e1                                         e1
L contexts                                                                                     COMMAND AUTHENTICATES A HOST-SUPPLIED VALUE.
no idle slot
cycle         g1 g2 g3 g4 · · · gL g1 g2 g3 g4 g5                                    Command        Required check              Allowed result
              e1 e2 e3 e4 · · · eL e1 e2 e3 e4 e5                                    OPEN_SESSION                               Session capability
                                                                                                    Authenticated identities,
              0 1 2 3 · · · L-1 L L+1 L+2 L+3 L+4                                    RESERVE_PREP   role, fresh epoch,          Party-local authorized
                                                                   level i+1                        manifest µ                  preprocessing, issued
                    level i of contexts 1, . . . , L                                                Approved gate, unused       once (PREPARED)
                                                                                                    randomness identifiers      Frozen root hb and
2 AES time-sharing                    3 DFS EvalAll, sibling stack                                                              handle (FROZEN)
                                      numbers:                  2n-1 = 7
PRG expansion                         DFS order 1 expansions push pop                                                           Verified prescribed
2 blk / expansion                                                                                                               opening or abort
                    arbiter                                                                                                     (VERIFIED)
challenge                    AES         2                      5                                                               Freshly reshared
1.5 blk / element                                                                                                               authenticated local output
                             ×4       3                      6     7      4 (s, t)   FREEZE_BATCH   Exact canonical bytes,      (CONSUMED)
                                                                          5 (s, t)   CHECK_OPEN     dimensions, expected
AEAD seal, peer                                       4               O(n)×17 B      EVAL_FSS       wire list                   Verified immutable result
2 blk / 32 B tuple                                                    one per level                                             handle (VERIFIED)
                                      01234567                                       VERIFY_MATRIX  Both frozen roots,          Bound frame with
PPCCPAAPPPCP                              leaves in public order                     FINAL_OUTPUT   independent challenge        = y + o and certificate
slot order: C, A first, P fills gaps                                                                lanes, peer residuals       (CONSUMED, then
purpose tag selects the key           compute store finished not yet                                                            RELEASED)
                                                                                                    Bound table or function,    Epoch invalidation, no
Fig. 13. Scheduling inside a DPF unit. (1) Generator (g) and evaluator                              VERIFIED and                candidate values
(e) expansions of at least L independent contexts interleave to hide the L-                         unconsumed input            (ABORTED)
cycle AES and correction feedback latency. (2) AES slots are time-shared                            opening, fixed role

among PRG expansion, challenge derivation and AEAD sealing. (3) Depth-                              Anchored operands,
first EvalAll keeps one pending sibling per level, i.e., O(n) state per context.                    frozen candidate

release guard opens for a gate only in state VERIFIED, and                                          Authorized recipient,
an epoch abort closes every outstanding response atomically                                         output mask, accepted
(Section V-D); the release multiplexer and output FIFO of                                           check
Fig. 12 belong to the release-guard logic. The peer-channel
controller keeps independent directional keys, never repeats a                       ABORT          Any integrity or lifecycle
nonce and enforces a per-session traffic and forgery budget.                                        violation
The SC300-class control core of DFA [48], [49] runs measured
boot, attestation and the key establishment covered by setup,                        target, query, payload and level) needs fewer than 100 B, so
and the 16-lane VPU of DFA [50] handles the remaining                                20 contexts take less than 2 KB per unit, and a single gate
protocol logic, including the range check x  In of Input                             with n = 61 completes in 1.71 µs.
and the validity predicates of µ at the public boundaries that
µ declares. Host software cannot drive the module's clock                               Separate old controls. Each unit keeps separate registers
or voltage outside its safe operating range (DVFS isolation,                         for the old generator bits t0, t1 and the old evaluator bit t~
Appendix A-C).                                                                       (Section IV-B), captures all outputs of a transition before
                                                                                     overwriting its inputs, and never substitutes generator states
   AES time-sharing. The 64 engines are the module's only                            for evaluator roots; this is the schedule covered by Theorem 3.
AES resource. A slot arbiter per unit serves PRG expansion                           Planned RTL tests exercise signed final conversion, zero
(two blocks per expansion, 6n + 3 per GaC output), challenge                         payloads, all-zero and all-one indices, x =  and divergence
derivation (1.5 blocks per checked element: three 64-bit words                       at every depth.
for three 61-bit challenges) and AEAD keystream for sealing
and the peer channel (two blocks per 32-byte tuple); one                                Depth-first EvalAll. LUT and PIR gates evaluate the full
AEAD/GHASH block serves both the freezer and the peer-                               domain. Depth-first traversal keeps one pending sibling per
channel controller. Check and sealing requests take priority                         level (O(n) states per traversal) and a complete tree needs
because they are short and on the critical path of the next                          2n - 1 internal expansions (panel 3). The 512 queries of a
round; PRG contexts fill all other slots. A per-slot purpose tag                     PIR batch walk the same public leaf order in lockstep, so each
selects the key context, so the uses never share a key.                              snapshot record is read and hashed once per batch and folded
                                                                                     into 512 per-query accumulators. For N = 220, 512 contexts
C. Pipeline Scheduling and Memory                                                    with 20 pending siblings of 17 B occupy about 174 KB, or
                                                                                     11 KB per unit, which fits the traversal buffers of DFA [16].
   Context interleaving. With an AES and correction feed-
back latency of L cycles, one dependent path advances at                                Pads and frozen buffers. The four pads of an output
most one level every L cycles, so one issue per cycle needs                          occupy two AES blocks and are drawn in step with the leaf, so
at least L independent contexts per unit (Fig. 13, panel 1).                         no pad buffer beyond the pipeline depth is needed. A checked
For the 20-stage DFA pipeline [16] we therefore provision 20                         batch occupies the freeze SRAM until its verdict two peer
contexts per unit, one per stage. The three expansions of a                          round trips later, so batches beyond 8,192 elements, such as
malicious GaC level issue back to back, because G(s~) does                           the 65,536-element batches of Fig. 16, spill to sealed pages.
not depend on CW(i); only the correction waits for all three. A
context (three 129-bit path states, the correction word in flight,                   D. Command Interface and Host Integration

                                                                                        Host responsibilities. Host b schedules the public circuit,
                                                                                     stores only party-local authenticated arrays (value and each
                                                                                     MAC lane as separate coalesced arrays, serialized canonically
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026   24

constexpr uint64_t P = (1ULL << 61) - 1; // 2^61 - 1                            CPU check of this formula and the pending GPU conformance
                                                                                test are reported in Section VIII-F.
// canonical a, b < P; returns canonical a*b mod P
                                                                                   Accumulation and numeric contract. A two-word 128-
__device__ uint64_t mul61(uint64_t a, uint64_t b) {                             bit accumulator absorbs at most 64 unreduced products below
                                                                                2122, so kernels fold at least once per 64 inner-dimension
   uint64_t lo = a * b;        // low 64 bits                                   terms; random shares lie close to p even for small plaintexts,
                                                                                so plaintext bounds never justify longer accumulation. The
   uint64_t hi = __umul64hi(a, b); // high bits, < 2^58                         manifest µ fixes the scale 2f , signed encoding, toward-zero
                                                                                truncation (Algorithm 10), saturation, approximation coeffi-
   uint64_t x = (lo & P) + ((lo >> 61) | (hi << 3));                            cients and output decoding. For example, a dot product of
                                                                                length at most 4,096 with operand magnitudes at most 220
   x = (x & P) + (x >> 61);    // x <= 2^61                                     stays within | · |  252 before bias, which leaves room below
                                                                                p/2 only if bias and further accumulation are bounded too; the
   return x >= P ? x - P : x;                                                   bound is recomputed per layer. FP16, BF16 and TF32 Tensor
                                                                                Cores never serve as exact field operations without a proven
}                                                                               limb construction, and the exact finite circuit and a floating-
                                                                                point accuracy model remain separate references.
Fig. 14. Exact Mersenne-61 multiplication used by the GPU field kernels
(CUDA). The first fold uses 261  1 (mod p); the second fold and the                GEMM cost assumption. Our model charges an exact
conditional subtraction return the canonical representative. No floating-point  Mersenne GEMM 1.25× the time of a wraparound 64-bit
or Tensor-Core operation is involved.                                           GEMM per lane (M in Appendix F). This factor is an
                                                                                assumption, not a measurement: the kernel above additionally
only at the protected interface), runs the exact field kernels                  needs the high product word and a two-word accumulator per
of Section VI-E and sends share batches to Tb. Its scheduling                   term, and the GPU test that would calibrate it has not run.
may be adversarial, so the ledger, not the host, decides whether                Each +0.25 in M adds 0.52 s to BERT-Base; with M = 2
operation, identity, shape and order are admissible, and a                      its LAN latency would be 5.39 s, i.e., 3.8× instead of 2.7×
reused buffer always carries a fresh transaction identifier.                    that of semi-honest trusted DFA.

   Commands and frames. Table IV lists the eight commands                       F. Deployment Targets
with the ledger state each reaches (Fig. 7); since none of
them authenticates a host value, the forgery-oracle path of                        An on-die module cannot be added to a commercial A100,
scenario S2 is closed (Table I). A frame carries version, session               so we define three distinct experiments and never merge
identifier, epoch, role, opcode, gate identifier, ordered input                 their timings. All three are planned (Section VIII-A). (i)
and output identifiers, field identifier, tag count, dimensions,                A100 software runs the exact kernels, authenticated GEMM
payload length, sequence number and payload, all length-                        and host runtime on a real A100 with an emulated module.
prefixed with explicit endianness; frames between modules or                    (ii) A ZCU102 prototype (xczu9eg-ffvb1156-2-e [82])
from a client bind the header as AEAD associated data. The                      implements the datapath of Fig. 12 at reduced scale (4 DPF
parser copies each frame into protected memory before check-                    units, 16 AES engines, 32 FUA lanes at 250 MHz, Table XII)
ing it and rejects truncation, trailing bytes, duplicate identifiers,           to validate streaming, freezing and release ordering; one
malformed dimensions, noncanonical field elements (values of                    board with an emulated peer shows functionality, not two
at least p are rejected, never reduced) and unexpected opcodes.                 independent trust boundaries, and an ARM process on it is not
                                                                                isolated from a malicious board administrator. (iii) The on-die
   Data races and aborts. Verification and consumption use                      projection models integration next to the L2 slices with Accel-
the same immutable parsed bytes. Independent gate batches                       Sim [51] and synthesis, as in DFA; our headline numbers
may overlap, but a dependent nonlinear gate never consumes                      refer to it and currently come from the analytical model of
an unchecked masked opening. Any integrity or lifecycle vio-                    Appendix F. An external module uses staged transfer through
lation, such as an invalid transition or a failed check, triggers               host memory as its baseline, because GPUDirect RDMA needs
ABORT, which poisons the epoch, prevents new challenges and                     platform and driver support and ordinarily a common PCIe
atomically keeps the release guard closed for every outstanding                 root complex [83]; IOMMU protection is never disabled for a
response (Section V-D). Table X maps each injected fault to                     benchmark. In every target, freeze-before-challenge refers to
the block that stops it.                                                        immutable authenticated bytes, never to a GPU buffer that can
                                                                                change concurrently.
E. Exact Field Arithmetic on the GPU
                                                                                G. Design-Space Comparison
   GPU kernels must compute the finite circuit that the proofs
                                                                                   We compare the L2-adjacent organization of VIGOR-DFA
reason about, so floating-point shortcuts are excluded. An                      with alternative homes for authentication, verification and
                                                                                randomness generation.
authenticated GEMM applies the matrix Beaver combination
of Mult on each of the four lanes, i.e., two products per lane                     External protected module over PCIe. A discrete FPGA
(D Bb and Ab E on the value lane, likewise on each tag lane),                   or security card [84] keeps the boundary off the GPU die
2(1 + t) = 8 products of the same shape, plus the public
product DE shared by all lanes (Fig. 9); Fig. 14 gives the

scalar multiplication at the core of every kernel.
   Correctness. For canonical a, b < p = 261-1 the product is

below 2122, so hi < 258 and hi  3 fits in 61 bits. Writing
ab = 264 hi + lo and using 261  1 (mod p) gives ab 
(lo mod 261)+lo/261+23 hi (mod p). The last two terms
occupy disjoint bit ranges (bits 0 to 2 and 3 to 60), so the
bitwise OR equals their sum and the folded value is below 262.
The second fold yields at most 261 = p+1, and the conditional

subtraction returns the canonical representative. The executed
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  25

but limits the interface to B/32 elements per second: 50 M               input extraction (Theorem 7); in-module preprocessing and
for the 1.6 GB/s ZCU102 transport and 0.78 G for 25 GB/s                 joint sampling (Lemmas 2 and 3); exact DPF, DCF, FSS-gate
of effective PCIe Gen4 bandwidth, against 9.1 G on the                   and direct-gate correctness (Theorems 2 to 4 and 7 to 11);
290 GB/s on-die path of DFA [16]. Because authenticated                  the epilogue and the arithmetic identities (Theorems 5 and 7);
GEMM dominates, BERT-Base LAN latency rises only to                      MAC-check soundness (Lemma 1 and Theorem 6); and gated
3.87 s over PCIe and 4.59 s with the ZCU102 link and lanes               release (Theorems 7 and 13). Full proofs are in Appendices B
(Table XIII); the option suits prototyping but adds a second             to E.
device per party and two device round trips per checked layer
(Appendix F).                                                            A. Assumptions and Error Terms

   Verification on the GPU SMs. In Profile T the SMs belong                 The theorem is proved in Profile T (Section III); we state
to the malicious host: a corrupt checking kernel could see               module trust as an explicit ideal resource [63].
the challenges before choosing its errors, or simply report
acceptance. Trusting them requires a GPU-wide TEE [21],                  Assumption 1 (Ideal protected module). Corrupting host b
[22], [85] covering SMs, caches, memory controllers and the              does not corrupt Tb; both modules are instances of the ideal
driver interface, the large boundary that DFA and VIGOR-                 resource FT (Appendix A-C). The code, keys, parser, field
DFA avoid. The GPU therefore computes only products that                 arithmetic, ledger transitions, local memory, protected peer
the module verifies afterwards (CheckOpen or the Freivalds               channel and approved I/O paths of each module are correct and
check of Section V-L).                                                   confidential. Its externally observable trace (lengths, timing,
                                                                         host-visible memory and DMA activity, power, thermal and
   Tag DPF trees instead of the epilogue. One extra DPF tree             clock telemetry) is simulatable by a stipulated trace simulator
per MAC lane (payload j) multiplies the PRG work of                      from the command sequence issued by the host, µ, the public
every gate by 1+t (Table II and Fig. 15); the epilogue achieves          lengths and the accept or abort outcomes, and is independent
the same with three multiplications and four pads (Theorem 5)            of the global MAC keys, challenges and residuals given these
at 3.8-4.0× the per-gate throughput of tag trees.                        (all lanes are aggregated in data-independent time before one
                                                                         generic status is returned). Host software cannot drive the
   Software-only malicious backend. SPDZ-family preprocess-              module's clock or voltage outside its safe operating range,
ing [25]-[27], [57] needs inter-party communication that                 or the module detects glitches and aborts (DVFS isolation);
grows with the number of authenticated triples, and dealer-              software-reachable undervolting [69] is thus in scope (Sec-
based malicious FSS, modeled after the protocol family of                tion III). Module state is fresh: a trusted monotonic service
Shark [23], ships authenticated keys and triples from an                 preserves freshness across reboots [72], [73], or the module
external dealer (Table VIII); both re-create the offline traffic         irrecoverably erases its master key and requires a freshly
that trusted DFA removed. Such a backend fits Profile U,                 attested session. Availability is not assumed.
where the hardware itself is distrusted (Section III-E); under
Profile T it pays for a trust assumption that the module already         Assumption 2 (Setup, randomness, channels and bindings).
provides.                                                                Each term bounds an idealization over the entire admitted
                                                                         execution, not a single primitive call: setup, simulation of
   Dedicated check engines, a central FUA and per-slice                  the authenticated setup of Section V-C by an ideal role-
checking. Checking needs only 2.8 ms of module time per                  bound interface; prf , replacement of PRF/KDF outputs (AES-
BERT-Base query against 131 ms of protected FSS work, so                 128, HKDF [70]) under distinct length-prefixed labels by
dedicated AES engines for challenges and sealing would idle              independent coins, identical for the same joint label; channel,
almost always. DPF units stay distributed because a single               confidentiality and integrity of the AEAD channels [71], [81]
attachment point, a memory-channel path of about 180 GB/s,               with directional keys and nonrepeating nonces; bind, collisions
would cap DPF output at about 62% of the 290 GB/s delivered              or forgeries in manifests, snapshot commitments, frozen-page
bandwidth [16]. The same limit rules out a central FUA: the              roots, certificates and session freshness [79], [86]; trace, the
raw 8-byte leaf shares of PIR at 16K entries alone would need            stipulated trace simulator.
137 GB/s (76% of that path), so reductions stay in the units.
Checks, by contrast, cost at most 3.5 AES blocks and six                    Correctness of protected code, state and arithmetic is thus
field multiplications per element and depend on the ledger,              a premise, not an estimated probability. The protocol con-
freeze SRAM and peer channel, which must be single points                tributes one statistical term, determined by the field Fp with
of authority; the VIGOR core therefore controls every check              p = 261 - 1, the number t of independent global keys
and holds one authoritative root per batch.                              j = 0,j + 1,j (host b knows at most b,j), and the
                                                                         number Q of CheckOpen batches. Exclusions and client
              VII. SECURITY ANALYSIS                                     assumptions are those of Section III; the modules may see
                                                                         inputs (Section IX).
We now show that VIGOR-DFA realizes the functionalities
                                                                         B. Main Theorem
F abort  and  F abort  of  Fig.  4  with  leakage  LC  and  LPIR  (Def-
                                                                         Theorem 1 (Stand-alone static malicious security with abort).
   C,µ           PIR                                                     Under the assumptions of Section VII-A, the protocols of Sec-

inition 1) against a malicious host and GPU, as stand-alone

security with abort (Definition 2) in the explicit-simulator

style [52]-[55]. Each link of the integrity chain, authorized

input  correlated preprocessing  correct local evaluation

 authenticated arithmetic  consistent opening  autho-

rized output release, is discharged by a named statement:
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                       26

tion IV-B and Section V (setup, ledger, exact DPF, generate-                  Theorem 12).

and-consume with the fresh authentication epilogue, con-                   ·  H4  (ideal  execution).      Honest  parties   use  F abort.  S  extracts
servative DCF, AuthShare, CheckOpen, Input with the
                                                                                                                                     C,µ
                                                                              corrupt inputs (x = r +  or the committed loader value)

committed-input loader, Lin, Mult, Out, bit decomposition,                    and aborts where the modules do (e.g., unless x  In),

comparison, truncation, LUT, interval and direct protected                    samples preprocessing tuples, epilogue and direct-gate out-

gates)  realize  F abort  with   abort     and  leakage  LC ,   and   Al-     puts and every masked opening uniformly (the hidden

                    C,µ
                        F abort
gorithm   7   realizes           with      abort  and   leakage  LPIR         preprocessing is defined afterwards), decides each check
                           PIR
                                                                              from j, dj -je with its own keys and fresh challenges,
(Definitions 1 and 2), against a PPT adversary that statically

corrupts  at  most  one   host   or,  for  F abort  in  regime  (R2)  of      delivers a corrupt recipient's output mask o early and

                                              PIR
Fig. 4, the client alone. With at most Q CheckOpen batches,                                                                  F abort
                                                                              programs    its  opening     =  y  +o   after           releases  y,  and
                                                                                                                                C,µ

the advantage of every PPT distinguisher in Definition 2 is at                appends the stipulated trace simulator. Since H3 accepts no

most                                                                          wrong value, the trace-free views are identical (Theorems 7

              VIGOR  setup + prf + channel                                    to 11); cost: trace. PIR uses the simulator of Theorem 13.
                          + bind + trace + Q (2/p)t.
                                                                           The triangle inequality gives the bound. The adversary may

                                                                           still suppress delivery to honest parties: no fairness is added.

If the Freivalds check (Algorithm 11) is enabled for at most               C. Building Blocks
QF calls with s repetitions, the bound gains QF /ps, and the
                                                                              The statements refer to the exact algorithms of Section IV-B
binding obligations of Theorem 12 apply.                                   and Section V, which, unlike the semi-honest ones (Sec-
                                                                           tion II-D), make root control bits, role inputs and separate
   Theorem 1 is a stand-alone real/ideal statement about one               generator and evaluator states explicit; each is followed by its
admitted execution, preserved under sequential composition;                proof idea.
we claim neither universal nor concurrent composability, and
concurrent sessions that share module state are not covered                Theorem 2 (DPF correctness). For all root seeds s0, s1 
(Appendix A).                                                              {0, 1}128 with root control bits t0 = 0, t1 = 1, every n,
                                                                           , x  {0, 1}n and   Fp, the keys of Algorithm 1 and the
   What the bound omits. There is no DPF one-key-privacy                   outputs yb of Algorithm 2 satisfy y0 + y1 =  · 1[x = ]. No
term: keys never leave the modules, Theorem 2 gives raw cor-
rectness and Theorem 5 makes every exported tuple uniform.                 uniform target and no hardness assumption is needed.
A key-exporting profile (Profile U, Section III-E, or verifiable
FSS [33]) must add its actual DPF or backend privacy as-                   Proof idea. On the target prefix the control bits stay opposite;
sumption. The theorem does not prove that a concrete chip
implements the ideal module (Section VII-F).                               on  a  losing  child    (slose    slose )    ((t0      t1)sCW)   =   0   and

   Proof overview. The simulator S plays FT for both mod-                                             0        1
ules, keeps the global MAC keys internally, and tracks the
ledger and, for every wire, the tuple a faithful corrupt party             the control bits cancel, so the states coincide and their signed
would hold; honest shares stay symbolic, so honest values
are never needed. Five hybrids connect the real and ideal                  outputs cancel. At the leaf t0 - t1 = (-1)t1 , so y0 + y1 =
executions (Appendix E). In the real execution H0 the modules              u0 - u1 + (-1)t1 CWout =  (Appendix B).
run the concrete module program: FT with its randomness R
instantiated by PRFK, peer and client channels by AEAD over                Theorem 3 (Generate-and-consume equivalence). For fixed
the hosts' network, and OPEN_SESSION by attestation plus                   roots, , , role b and query x, the raw share y~b of Algorithm 3
authenticated key exchange.                                                equals the output of Algorithm 2 on the key kb that Algorithm 1
                                                                           produces from the same inputs, node by node for every
· H1 (ideal setup and channels). Setup becomes the ideal                   dependency-respecting depth-first order of EvalAll.
  role-bound interface, and protected-channel contents be-
  come ideal deliveries of the permitted lengths and schedules.            Proof idea. Couple both executions: equal states before level
  Cost: setup + channel.                                                   i give the same correction word, generator state and evalu-
                                                                           ator state after it. The theorem justifies scheduling only, not
· H2 (ideal randomness and bindings). PRF/KDF outputs                      changes to expansion or correction (Appendix B).
  become ideal coins, and any binding failure aborts; the
  ledger (Fig. 7) then excludes label reuse, role swapping                 Theorem 4 (Conservative DCF). If Algorithm 8 creates, for
  and post-challenge byte replacement. Streaming generate-                 each i = 1, . . . , n (zero payloads included), an independent
  and-consume is replaced by Algorithm 1 followed by Al-
  gorithm 2 (Theorem 3), and refactored samplers by their                  DPF with target 1 · · · i-10 and payload i, evaluated at
  reference forms (Lemmas 2 and 3); both replacements are                  x1 · · · xi, the shares sum to ·1[x < ], at a cost of n(n+1)/2
  exact. Cost: prf + bind.                                                 path levels.

· H3 (abort on an accepted wrong-value opening). The                       Proof idea. If x < , exactly the prefix ending at their first
  experiment aborts at the first CheckOpen batch accepted                  differing bit (xi = 0, i = 1) contributes ; otherwise none
  with e = 0 (and, if Algorithm 11 is enabled, at the                      does. Theorem 2 and linearity conclude (Appendix B).
  first accepted C = AB). It equals H2 until then; by
  Lemma 1 and Theorem 6 the cost is Q(2/p)t (plus QF /ps,                  Theorem 5 (Epilogue correctness and local hiding). For raw

                                                                           shares y~0, y~1 and fresh uniform pads , 1, . . . , t  Fp,
                                                                           the outputs yb = y~b + (-1)b, b,j = jyb + (-1)bj

                                                                           form an authenticated sharing of y~0 + y~1. For either fixed b,
                                                                                                                      Ft+1
                                                                           (yb, b,1, . . . , b,t)  is  uniform   on          given  the  raw   outputs
                                                                                                                        p
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                     27

and the keys, before conditioning on later prescribed openings,           Theorem 8 (Canonical bit decomposition). For p = 2n - 1
jointly across fresh outputs.                                             (n = 61), Algorithm 9 returns authenticated bits (least
                                                                          significant first) of the canonical representative of x, using
Proof idea. The pads cancel in the sums. For fixed b,   yb                one masked opening c = x + r mod p and 2n authenticated
and each j  b,j are bijections, so every tuple has                        multiplications.
probability p-(t+1) (Appendix B).

Lemma 1 (Hidden-key invariant). In H2 with host b corrupted,              Proof idea. The first loop is a full subtractor giving d = (c -
conditioned on its view and its shares b,j, the honest shares             r) mod 2n and borrow 1[c < r]; with a borrow x = c-r+p =
1-b,1, . . . , 1-b,t remain independent and uniform at every              d - 1 since p = 2n - 1, which the second loop subtracts [76]
point up to the drawing of the challenges of the first check with
a nonzero value error; that check either accepts (the event of            (Appendix D).
Theorem 6) or rejects and ends the execution.
                                                                          Theorem 9 (Exact comparison and signed truncation). From
Proof idea. Fresh tags are padded (AuthShare, Theorem 5);                 authenticated canonical bits of x and a public   [0, 2n),
linear updates are deterministic in the view; correct openings
have zero residual; a tag-only error yields an outcome indepen-           Algorithm 10 returns authenticated 1[x < ]; for centered
dent of j; residuals and challenges stay inside the modules               z  [-(p - 1)/2, (p - 1)/2] it returns sgn(z)|z|/2f , i.e.,
(Appendix C).
                                                                          truncation toward zero.

Theorem 6 (Wrong-value acceptance). Let a batch of m                      Proof idea. The equality flag tracks the processed prefix, and
                                                                          lt gains a term exactly at the first position with secret bit 0 and
positions submitted to CheckOpen (Algorithm 4) differ from                threshold bit 1. Negative values occupy the canonical upper
                                                                          half; (1 - 2s)z is the magnitude without wrap, and shifting
the  prescribed  tuples  by  a  value  error  e    Fm   and  tag  errors  its bits floors [77]. Fixed-point products must stay below p/2
                                                                          before truncation (Appendix D).
                                                     p
d1, . . . , dt  Fm p , fixed by the freeze. If e = 0, no earlier batch

with a nonzero value error has been accepted, and the lanes               Theorem 10 (Authenticated LUT). For an approved table T
                                                                          of 2w entries and certified authenticated bits of x  {0, 1}w,
use  independent  uniform    challenges  j       Fm   drawn  after  the   if the mask bits and the DPF target of the keys for (r, 1) come
                                                                          from the same fresh uniform r, Algorithm 5 outputs [T [x]] and
                                                   p                      the opened u = x  r is uniform given x.
freeze and hidden from the host, CheckOpen accepts with

probability at most (2/p)t in H2. Over at most Q batches,

an incorrect value is ever accepted with probability at most

Q(2/p)t.

Proof idea. Lane j accepts iff j, dj - je = 0. For ei = 0                 Proof idea. By Theorem 2, y~0 + y~1 = a T [a  u]1[a = r] =
the vector vanishes only if j = dj,i/ei (probability  1/p by              T [x], and XOR by fixed x is a bijection; independent resam-
Lemma 1); otherwise the nonzero linear form vanishes with
probability 1/p [87]. Each lane gives 1/p + (1 - 1/p)/p <                 pling of the target would break the identity (Appendix D).
2/p, and lanes are independent. Apply the bound to the first
wrong-value batch; a union bound over batches gives Q(2/p)t,              Theorem 11 (Intervals and piecewise polynomials). For a
                                                                          proper nonempty public [a, b)  [0, p), Algorithm 6 outputs
following the SPDZ MAC check [24], [35] (Appendix C).                     [1[a  x < b]]; for a disjoint exhaustive partition, Horner
                                                                          evaluation of the selected coefficients outputs Pi (x) for the
Theorem 7 (Authenticated arithmetic and direct gates). With               interval containing x, in the declared finite arithmetic.
correct modules and prescribed messages, the protocols of
Fig. 9 are exact: Input yields [x] with x = r +  (or aborts               Proof idea. Adding r maps [a, b) to the circular interval from
unless x  In ), Lin preserves 0,j + 1,j = j x, Mult                       L to H; the indicator is 1[c < H] - 1[c < L] if L < H
with a correct fresh triple yields [xy] (and [XY ] with the               and 1 + 1[c < H] - 1[c < L] if L > H, which is the
factor order preserved), and Out gives y =  - o to its                    raw share by Theorem 4. Exactly one indicator is one, and
authorized recipient. A direct protected gate (Section V-J) for           Horner with Theorem 7 gives the polynomial; no equality to
an approved deterministic g, evaluated from protected memory              an unapproximated real function is claimed (Appendix D).
in data-independent time, outputs AuthShare (g(c - r)),
an authenticated sharing of g(x) whose party-local tuple is                  The next two lemmas state when the semi-honest decou-
                                                                          pling, which samples DPF targets directly [16], remains valid:
uniform as in Theorem 5. Unless a nonzero value error is                  joint distributions with all auxiliary material must match, not
                                                                          only marginals (Section V-K).
accepted or a binding fails, every deviation of a corrupt host
                                                                          Lemma 2 (Bijection with correlated auxiliary material). Fix
selects a permitted input, leaves the computation unchanged,
                                                                          Z = z, R uniform on a finite R, a bijection gz : R  A,
or causes abort.

Proof idea. With d = x - a, e = y - b and c = ab: c +                     independent coins W and an auxiliary sampler J. Then

db + ea + de = xy [34], the tags follow scaled by j, Z =                  (R, gz(R), J(z, R, W ))  and  (g-1  (A),  A,  J  (z  ,  g  -1  (A),  W  ))
C +DB +AE +DE for matrices, and  -o = (y +o)-o = y                                                                                   z
                                                                                                           z
with o uniform. A direct gate recomputes x = c - r from a
verified opening, and its trace falls under trace. CheckOpen              with A uniform on A are identically distributed.
and the ledger block changed or reused material; induct over
                                                                          Proof idea. Each pair (r, a) has probability 1/|R| in both
gates (Appendix C).                                                       experiments if a = gz(r) and zero otherwise; the same J
                                                                          preserves equality. Independently resampling correlated targets
                                                                          such as (r, r + 1) breaks it (Appendix D).
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                    28

Lemma 3 (Noninvertible transformations). For any g, sam-                                                     TABLE V
pling A from the law of g(R) and R from R | g(R) = A                     STATISTICAL TERM AND BERT-BASE LAN LATENCY VERSUS THE
reproduces (R, g(R)) and everything derived from R. For
unsigned truncation of a uniform -bit mask by h bits, R =                 NUMBER t OF MAC LANES (Q  232 ). LATENCIES ARE MODEL
2hA + U with A, U uniform on  - h and h bits.
                                                                                                                     ESTIMATES

                                                                              t (2/p)t per batch Q(2/p)t BERT-Base LAN (s)

                                                                              1       2-60           2-28            2.53

Proof idea. Pr[A = a] Pr[R = r | g(R) = a] = Pr[R =                           2       2-120          2-88            3.18
r, g(R) = a]; each truncated mask has probability 2-. Signed
                                                                              3       2-180          2-148           3.83
shifts and other moduli need their own samplers (Appendix D).

Theorem 12 (Frozen-operand matrix check). Let the module              · S3: TOCTOU buffer swap. Freeze-before-challenge real-

bind  A    Fm×k ,    B    Fk×n,  whose      exposure  to  the  GPU       izes the premise of Theorem 6 that errors precede chal-

             p              p                                            lenges; tampered spill pages abort (bind).

is already permitted, and freeze a claimed C. If C = AB,

Algorithm  11  with  s  secret  uniform  v    Fn   drawn  after  the  · S4: Replay and rollback. Ledger and label binding (bind)

                                                p
freeze accepts with probability at most p-s, and over QF calls           reject reused material; resuming old keys is excluded by the

an incorrect product is consumed with probability at most                freshness clause.

QF /ps.                                                               · S5: Role/gate confusion. Role-bound keys, joint labels and

Proof idea. A nonzero row e of C - AB gives e, v = 0 for                 ledger descriptors turn misrouting into a mismatch and abort
a 1/p fraction of v [58], [60]; repetitions multiply; freezing
fixes C before v, and binding ties the verified bytes to the             (bind).
consumed ones (Appendix D).
                                                                      · S6: Premature release. The release guard opens only
                                                                        VERIFIED entries; private outputs are opened as  = y +o,

                                                                         uniform to every host that is not the authorized recipient

Theorem 13 (Versioned-snapshot PIR). With correct modules                (Theorem 7).
and binding snapshot and query interfaces: (R1) with an
honest client and at most one malicious server host, Algo-            · S7: Malformed preprocessing. Triples and keys are correct
rithm 7 gives the client the record D[] of the snapshot
committed by cmv or abort, and the corrupt host's view is                because they are generated inside the boundary (Theorem 7),
simulatable without ; (R2) with a malicious client alone,
accepted requests reveal nothing about the database beyond               not because a MAC check certifies them; GPU products
the requested records and the public descriptor descv. Both
modules learn , so the query privacy of (R1) rests on module             need Theorem 12, and correlated targets need Lemmas 2
trust, unlike untrusted two-server DPF-PIR (GPU-DPF [14],
untrusted-mode DFA [16]), which hides  without trusted                   and 3.
hardware.
                                                                      · S8: Snapshot substitution. Same-byte hashing and quaran-

                                                                         tine give the committed record or abort (Theorem 13).

                                                                      ·  S9:  Input  substitution.  Permitted  by  F abort  and extracted;

                                                                                                                      C,µ

                                                                         model provenance requires the committed-input loader.

                                                                      · S10: Denial of service and selective abort. Not prevented;

                                                                         aborts occur at public boundaries and are simulatable, and

Proof idea. Theorem 2 gives y0 + y1 = i(DPF0(i) +                        abort and validation outcomes (status) are part of LC.
DPF1(i))D[i] = D[]; hashing the consumed bytes, com-
paring queries and role-bound certificates prevent substitution       E. Concrete Security
(bind); results are freshly reshared (Theorem 5). For a mali-
cious client the simulator extracts the index and reshares the           Since 2/p  2-60 for p = 261 - 1, we have log2 Q(2/p)t 
                                                                      log2 Q - 60t. For a budget of Q  232 checked batches,
ideal record (Appendix E-A).                                          Table V gives the statistical term.

   Batched execution. The PIR configuration of Table IX                  One lane is inadequate. Since the primitives target 128-bit
processes B = 512 queries per scan as one admitted execution
whose manifest lists the B query identifiers qid . Each query         computational security, t = 3 is the smallest t whose statistical
                                                                      term falls below 2-128; beyond it the primitives, not the MAC,
has its own joint DPF and pad labels, so the simulation of            limit the bound. Extra lanes barely change CheckOpen itself
Appendix E-A applies query by query. B is part of the public          (0.648 ms for t = 1 versus 0.652 ms for t = 3 at m = 65,536
schedule in LPIR, and one abort (e.g., a snapshot mismatch)
denies all B queries, which security with abort permits.              on LAN, Fig. 16); their cost is one more authenticated GEMM

D. Scenario-by-Scenario Analysis                                      lane per key (last column of Table V; Section VIII-H).
                                                                         Tag-only errors. The bound concerns wrong values: an
   We map the scenarios of Fig. 3 and Table I to the statements
above; Table X lists the corresponding injections.                    error in a single tag lane escapes with probability 1/p without

· S1: Share and tag tampering. Freeze (S3) and Theorem 6              changing the opened value.
  and Lemma 1: a wrong value passes with probability at most             Independent challenges. With one shared vector , an
  (2/p)t per batch; only the abort bit is revealed.
                                                                      adversary submitting dj = 0 and any e = 0 makes every
· S2: Forgery-oracle request. No command (Table IV) tags              lane residual -j, e, and all lanes vanish together with
  a host value; the epilogue tags only protected results (The-        probability 1/p. The product bound then collapses to one lane,
  orem 5); chosen values enter by input extraction.
                                                                      so shared challenges are rejected (injection 8, Table X).
                                                                         Field, not ring. The step j = dj,i/ei needs a field. Over

                                                                      Z264 , ei = 263 gives jei  0 for every even j, so one lane
                                                                      accepts with probability at least 1/2; ring arithmetic needs a

                                                                      SPDZ2k-type backend [27] with its own proof.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  29

                                   TABLE VI                         A. Evaluation Methodology
PROOF BOUNDARY: WHAT THIS PAPER ESTABLISHES AND WHAT A
                                                                       Evidence status. We distinguish three kinds of numbers.
                       DEPLOYMENT MUST STILL PROVIDE                Black numbers cited to [16] are copied from the semi-honest
                                                                    DFA paper; its end-to-end rows combine measured A100 exe-
Obligation      Established here         Still required             cution with simulated DFA hardware. Black numbers without
DPF/DCF,        Explicit algorithms;     Constant-time, bit-exact   a citation are analytical (operation counts, design constants
GaC, field,     Theorems 2 to 4 and 8    CUDA and RTL               and security parameters such as p = 261 - 1, t = 3 and
Boolean, LUT    to 11; CPU reference     refinement                 Q(2/p)t) or counts from the executed CPU reference tests
algebra         tests                                               of Section VIII-F. Red marks assumed model parameters and
Wrong-value     Lemma 1                  Correct freeze, entropy,   outputs of the analytical performance model of Appendix F;
authentication  and Theorem 6,           parser and check engine    they are placeholders to be replaced by measurements. We ex-
                independent lanes                                   ecuted a specification and a functional CPU reference model;
End-to-end      Theorem 1 in the         Realization of every       GPU/RTL conformance, the protected runtime and deployment
privacy and     protected-module model   module and trace           measurements have not been run yet. Every conclusion drawn
correctness                              assumption                 from a red number is therefore conditional on the model
PIR             Theorem 13 for the       Secure query channel,      assumptions, and we name the dominant assumption wherever
                specified snapshot and   same-byte scan,            a conclusion depends on it.
GPU matrix      regimes                  certificates
verification    Theorem 12               Protected verifier, bound     Hardware cost. The DFA blocks that VIGOR-DFA reuses
Physical                                 input/result integration   (16 DPF units with 64 AES-128 engines, SRAM buffers, a
leakage and     Not claimed              Threat-specific            16-lane Ara VPU [50] and an SC300-class control core [48],
faults                                   engineering and            [49]) keep the TSMC 28 nm synthesis results of [16], which
Software-       Required isolation       evidence                   use a pipelined open-source AES-128 core [88]. For the
controlled      specified                Isolated or monitored      blocks that VIGOR-DFA adds (Section VI-B), namely the
DVFS and                                 voltage and clock          Mersenne-61 field unit array (FUA), the check engine, the
power           Required semantics       domain; telemetry          AEAD/GHASH block shared by the freezer and the peer-
telemetry       specified (Section V-D)  filtering                  channel controller, the ledger with release guard and parser,
Rollback        Not claimed                                         and the ledger and freeze SRAMs, this paper reports pre-
protection                               Monotonic service or       synthesis component estimates at the DFA clock (720 MHz at
Machine-                                 erase-and-rekey lifecycle  28 nm, 910 MHz at 7 nm); they will be replaced by synthesis
checked proof                            Future Lean, Coq or        in the same 28 nm flow. As in DFA, we scale to 7 nm
                                         EasyCrypt development      with DeepScaleTool [89]. Separately, we size a functional
                                                                    prototype on a ZCU102 board (XCZU9EG, ffvb1156, speed
   Matrix checks. With s = 3, each Freivalds call accepts           grade -2) [82] for Vivado implementation; its resource and
a wrong product with probability at most p-3  2-183, so             power figures are pre-implementation estimates and will be
QF  232 calls add at most QF /p3  2-151 to the bound                reported separately from measured board energy.
of Theorem 1. Rejection sampling rejects one value with
probability 2-61 per draw and retries under a fresh label;             System-level performance. The target methodology for
exhaustion affects only availability.                               headline numbers is that of DFA: the module sits next to the
                                                                    GPU L2 slices, where DFA delivers about 290 GB/s [16], its
F. Proof Boundary and Implementation Obligations                    DPF and FSS work is modeled as a stream consumed by GPU
                                                                    kernels in Accel-Sim [51], and non-FSS work comes from
   Theorem 1 concerns the abstract protocol in the protected-       real GPU execution. The three experiments of Section VI-F
module model; Table VI separates what this paper establishes        (A100 software, ZCU102 prototype, Accel-Sim on-die study)
from what a deployment must still provide. We executed a            are never merged. Until they are measured, every VIGOR-
specification and a functional CPU reference model; its tests       DFA row comes from a decomposition of DFA's trusted-mode
(Section VIII-F) check conformance on finite cases and are          rows into GPU linear algebra, other GPU work, module FSS
neither a machine-checked proof nor evidence for the statisti-      work, CPU-GPU transfers, online bytes and online rounds,
cal bound. GPU/RTL conformance, the protected runtime and           transformed for four authenticated lanes, exact Mersenne
deployment measurements have not been run yet.                      GEMM and doubled rounds; all constants are in Appendix F
                                                                    and Table XV. The decomposition parameters are fitted to the
   Relation to the semi-honest design. The DFA analysis [16]        LAN and WAN latencies of [16] (largest deviation 0.42%,
shows that its transformations preserve semi-honest security;       ResNet-50 LAN). Two published latencies per model cannot
Theorem 1 tolerates a malicious host and GPU by placing             identify five parameters, so the fit is a consistency constraint,
more integrity and lifecycle responsibility inside the boundary.    not a validation; the split between GPU linear algebra, other
                                                                    GPU work, bytes and rounds, on which every malicious factor
                         VIII. EVALUATION                           acts, is itself an assumption to be replaced by profiling the
                                                                    A100 baseline. Because authenticated GEMM dominates every
   We evaluate the cost of the protected gates and verified         malicious row, the most influential factor is the assumed 1.25×
openings of VIGOR-DFA (Sections VIII-B and VIII-C), end-
to-end inference against semi-honest trusted DFA and dealer-
based malicious FSS (Section VIII-D), PIR (Section VIII-E),
attack coverage and silicon cost (Sections VIII-F and VIII-G),
and ablations and scaling (Sections VIII-H and VIII-I).
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                          30

cost of exact 61-bit Mersenne GEMM over wraparound Z264                                    Trusted DFA (SH)           VIGOR-DFA (Mal)      Tag-tree (Mal, t=3)
GEMM per lane; Tensor Cores are not used for field arithmetic
(Section VI-E).                                                    Throughput (M gates/s)  1000  estimated            VIGOR-DFA keeps 91-94% of SH throughput
                                                                                                  846 768                       and is 3.8-4.0× faster than tag trees
   Baselines. For private inference we compare five configura-
tions per model. GPU (SH) and GPU+Trusted DFA (SH) are                                                           201  428 396          215 201         113 106
the semi-honest rows of [16], which build on Orca [11] for                                 100                                    101              51              27
CNNs and Sigma [10] for Transformers. Dealer-based mali-
cious FSS is modeled after the protocol family of Shark [23]:                              10 8                       16               32              61
an external dealer ships authenticated keys and preprocess-
ing, which we model with assumed factors (Appendix F) of                                                    DPF input length n (bits), domain size 2n
2.2× the semi-honest key and preprocessing volume, 2.0×
the GPU FSS evaluation work and 2.4× the semi-honest               Fig. 15. Single-path DPF gate throughput per module (M gates/s, log scale)
GPU energy, while charging exactly the same authenticated          at 28 nm, 720 MHz and 64 AES-128 engines, for input length n: semi-honest
linear algebra, online bytes and doubled rounds as VIGOR-          trusted DFA, VIGOR-DFA (GaC with fresh authentication epilogue), and a
DFA. The comparison therefore isolates preprocessing and key       malicious variant with per-lane tag trees (t = 3 extra trees). Model estimates.
handling; it does not equalize trust. The dealer of this protocol
family is an input-independent third party that can run offline    for public synthetic inputs, since randomness used for security
and away from both servers, and it never sees an input or          must remain fresh. We will report per-stage service times
an opening, so breaking privacy requires its masks together        (cold and amortized setup, preprocessing, online arithmetic,
with a server's view. The VIGOR-DFA modules sit inside             nonlinear evaluation, checking, transfers and final release) next
the adversary's platform and see every input and opening           to the critical-path wall time, counting both parties and any
(Section III-A), so extracting the secrets of either module        external preprocessing service. Network conditions are shaped
suffices. The speedups below are therefore obtained under          on dedicated interfaces with Linux traffic control, recording
a stronger hardware-confidentiality assumption; a deployment       achieved throughput and RTT. GPU energy integrates sampled
that cannot accept it must use Profile U, which we do not          GPU power, board energy is measured at the rail or the wall,
evaluate. The row models the protocol family, not the Shark        and every energy figure is cross-checked against average power
artifact, and we make no performance claim against Shark           times latency (or throughput times energy per query).
itself until a matching artifact has been run. We do not model
a dealer-free (MASCOT, SPDZ2k or PCG-based) malicious              B. Microbenchmarks
baseline [25], [27], [28]; Section IV-A explains why its FSS
keys remain costly. GPU+VIGOR-DFA w/o GaC generates                   DPF gate throughput. VIGOR-DFA sustains 106 against
authenticated material locally but, like the corresponding DFA     113 M gates/s for trusted DFA at n = 61 and stays 6-9%
ablation, spills it to host memory through the AEAD spill path     below it for all n, because the epilogue adds two AES blocks
and rereads it. GPU+VIGOR-DFA is the compiler-selected             per gate and we assume a pipeline efficiency of 0.85 (0.90 for
default. For PIR we compare GPU-DPF [14] and GPU+DFA,              trusted DFA; Appendix F). It is 3.8-4.0× faster than per-lane
both semi-honest and taken from [16], a GPU-DPF variant            tag trees for all n, approaching the factor 1 + t = 4 by which
that adds authenticated PIR in the style of Colombo et al. [47]    tag trees multiply DPF work (Fig. 15 and Table II), with a
(assumed to reach 0.45× the GPU-DPF throughput at 350 W),          single-gate latency of 1.71 µs at n = 61. These are DPF gate
and GPU+VIGOR-DFA.                                                 rates: complete gates also include input masking, a verified
                                                                   opening and the surrounding arithmetic (Section VIII-D).
   Workloads. We run ResNet-50 [90], BERT-Base [91], GPT-
Neo [92] and LLaMA2-7B [93], with 128 input tokens for the            Nonlinear gates. Table VII compares the authenticated gate
Transformer models, as in [16]. LAN is 1 GB/s with a 0.05 ms       options of Section V-I. All gates with one online round pay
round-trip time (RTT) and WAN is 70 MB/s with a 70 ms              the two-round-trip floor of one CheckOpen (0.1 ms on LAN;
RTT, following [10], [11], [17]. Malicious configurations use      a LUT whose XOR products cannot batch with the preceding
Fp with p = 261 - 1 and t = 3 MAC lanes; semi-honest               layer pays a second round) and differ only in throughput,
rows use Z264 as in their sources. Unless stated otherwise,        which favors the direct gate (an assumed 1,800 M gates/s)
the compiler selects among direct, LUT and interval gates          and small LUTs (LUT work grows as 2w) and penalizes
by modeled cost subject to the FSS-portability constraint          the conservative DCF (1.73 M gates/s); the optimized DCF
(Section V-J and Appendix F). PIR databases hold 16K to            would reach 40.1 M gates/s but lies outside our proofs. Bit
4M entries of 128 bits (Table IX), served in batches of 512        decomposition and exact signed truncation are round-bound
queries; Fig. 18 extrapolates the model to 16M (224) entries.      (123 and 309 rounds, 12.3 ms and 30.9 ms on LAN), so the
We do not report inference accuracy; exact finite-reference        compiler uses them only as a fallback when no table or interval
agreement and model accuracy will be reported once bit-exact       formulation of the gate exists.
GPU conformance is established.
                                                                   C. Cost of Verified Openings
   Measurement protocol. The replacement measurements                 Fig. 16 sweeps the CheckOpen batch size m from 64 to
will use 5 warm-up runs and 30 measured repetitions, report
the median and the 95th percentile with bootstrap confidence       65,536 elements, and three observations guide the compiler.
intervals, keep raw per-run records, and fix random seeds only     First, the number of MAC lanes barely matters for cost: even
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                                   31

                                     TABLE VII                                                          Eliminated offline                                                                      estimated
      AUTHENTICATED NONLINEAR GATE OPTIONS PER MODULE                                                   distribution
                                                                                                        Others                 Added by off-die link
                                                                                                         60                    On-die latency
                                                                                                                               5 4.46
Gate                        Online AES Field Thr. LAN lat.                                                    43.7                     3.96 3.87 3.83
                            rounds blocks mults (M/s) (ms)                                               40
                                                                                                        Speedup (×)            4
Direct protected gate             1                                      2       5 1,800 0.100                                      LAN latency (s)
                                                                                                                                                ZCU102 link3
LUT, w = 8                        1                                      542 268 72.3    0.100                                                                  PCIe-class
                                                                                                                                                                       on die                   67.8%
LUT, w = 12                       1 8,238 4,112 4.75 0.100                                              20 11.4                2                                               Auth. GEMM       16.0%
                                                                                                                          2.9  1                                               Online network
LUT, w = 16                       1 131,134 65,556 0.30 0.104                                                                  0 1.6 8 25 290                                  Other GPU work 8.8%
                                                                                                         0 0.1 1 10
Interval, conservative DCF        1 22,692                                       8 1.73  0.100                                                                                 Nonlinear gates  3.4%
Interval, optimized DCF                                                          8 40.1  0.100
                                  1                                      976                                                                                                   CPU-GPU transfer 3.5%
                                                                                                        Network BW (GB/s) Module link (GB/s)                                   Triples, checks, NoC 0.4%
Bit decomposition           123 n/m 122 n/a                                              12.3

Exact signed truncation     309 n/m 307 n/a                                              30.9           (a)                            (b)                                     (c)

n = 61; 28 nm, 720 MHz, 64 AES engines, 128 field lanes. Rounds, AES

blocks and field multiplications are analytical counts per gate; throughput and                         Fig. 17. BERT-Base bottleneck analysis for VIGOR-DFA (model estimates).
                                                                                                        (a) Speedup over dealer-based malicious FSS versus network bandwidth, split
LAN latency are model estimates. The direct-gate throughput is an assumed                               into the part due to eliminated key and preprocessing distribution and the
rate for evaluating g in the module, not derived from the AES and FUA                                   remainder. (b) LAN latency versus host-module link bandwidth (1.6, 8, 25
peak rates. One online round is one CheckOpen, i.e., two inter-module                                   and 290 GB/s [16]). (c) Breakdown of the 3.83 s LAN latency.
round trips; rounds include masked openings. LUT rows assume that the
multiplication round of the w XOR products batches with the preceding

layer's openings (Appendix F); otherwise they need one more round. n/a:

round-bound, throughput not meaningful; n/m: not modeled (the AES work                                  and preprocessing per query, which each party then stages
of the round-bound gates is negligible next to their round trips). Projected                            through CPU-GPU transfers, whereas VIGOR-DFA generates
O(n) DCF; not covered by Theorem 4.                                                                     the authenticated correlations inside the modules and ships
                                                                                                        none of them (<0.001 GB of session setup). Across the
      t=1    t=2             t=3                                         LAN (t=3)     WAN (t=3)        four models this yields 10.1-14.0× lower LAN latency, 7.0-
0.8 estimated               0.65                                                                        21.9× lower WAN latency and 3.0-3.9× lower energy than
LAN latency (ms)                                                         100 100                        the modeled baseline (11.4×, 7.0× and 3.9× for BERT-Base);
       t=1, 2, 3 differ                          Throughput (M elem./s)                                 the energy ratio rests on the assumed 2.4× energy factor of
0.6 by <0.7%                                                             1 0.63                         the baseline. These latency ratios include the per-query offline
                                                                                                        distribution; excluding it, VIGOR-DFA is 1.5-1.8× faster on
0.4 2-RTT floor                                                                          0.44           LAN (1.6× for BERT-Base), and with no authenticated-key
        (0.1 ms)                                                                                        blow-up (key = 1) the baseline still needs 22.4 s for BERT-
                                                                         10-2          WAN latency      Base (5.8×). The end-to-end gains thus come mainly from
0.2                                                                      10-4          140-148 ms       generating authenticated correlations inside the modules; the
                                                                                                        epilogue's advantage (3.8-4.0× over per-lane tag trees) is
0.0 26 28 210 212 214 216                                                      0.0005                   per gate. The WAN gain is largest for LLaMA2-7B (21.9×),
      Batch size m (elements)                                                                           whose 563 GB of authenticated material alone would occupy
                     (a)                                                       26 28 210 212 214 216    a 70 MB/s link for more than 2.2 hours.

                                                                               Batch size m (elements)     Cost of malicious security. Relative to semi-honest trusted
                                                                                             (b)        DFA, VIGOR-DFA raises LAN latency by 2.46-3.51× (2.7×
                                                                                                        for BERT-Base) and WAN latency by 1.86-2.01×; these fac-
Fig. 16. CheckOpen cost versus batch size m (64 to 65,536 elements):                                    tors rest on the assumed Mersenne GEMM cost, and doubling
(a) LAN latency for t = 1, 2, 3 MAC lanes (the curves overlap); (b) through-                            it (µM = 2) would give 5.39 s, or 3.8×, for BERT-Base
put on LAN and WAN for t = 3 (log scale). Model estimates.                                              (Section VI-E). It nevertheless remains 4.3-6.1× faster on
                                                                                                        LAN and 3.3-9.5× faster on WAN than the semi-honest GPU
at m = 65,536, moving from t = 1 to t = 3 raises LAN                                                    baseline, and it uses 1.2-1.6× less energy, although it tolerates
latency only from 0.648 ms to 0.652 ms, while the statistical                                           a malicious host. CPU-GPU traffic is assumed to grow by 1.3×
term improves from 2-28 to 2-148 at Q = 232 (Theorem 6).                                                over trusted DFA (cg, Appendix F) for canonical field words,
Second, on LAN the two round trips (0.1 ms) dominate up                                                 residuals and certificates; the authenticated tuples themselves
to a few thousand elements (0.101 ms to 0.135 ms between                                                (1.22 to 33.3 GB per party) take the on-die module-GPU path
m = 64 and m = 4,096); beyond that the 8-byte value share                                               and do not add to it.
per element on the peer link dominates (0.52 ms of 0.652 ms
at m = 65,536), throughput saturates near 100 M elements/s,                                                Generate-and-consume remains essential. Without GaC,
and the protected work stays below 5% of the check latency.                                             the locally generated authenticated material must be spilled
Third, on WAN the two 70 ms round trips set a floor of 140 ms                                           and reread, which inflates CPU-GPU traffic by 20.7-86×
per check, so throughput is only 0.44 M elements/s even at                                              (68.6 GB instead of 3.31 GB for BERT-Base) and LAN la-
m = 65,536; batching independent openings (Section V-G) is                                              tency by 1.47-1.66×. The authenticated representation makes
therefore essential, and the round count, rather than bandwidth                                         materialization costlier than in the semi-honest case, where
or module work, is the WAN price of malicious security                                                  DFA reports 36.1 GB of CPU-GPU traffic and a 1.74× LAN
(Section VIII-H).                                                                                       penalty for BERT-Base without GaC [16].

D. End-to-End Private Inference                                                                            Bottleneck analysis. Fig. 17 decomposes the BERT-Base

   Table VIII reports per-query results for the four models. The
semi-honest rows are context, not same-security competitors.

   Comparison with dealer-based malicious FSS. The mod-
eled dealer-based baseline pays for malicious security mainly
offline: its dealer ships 21.8-563 GB of authenticated keys
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                      32

                                                            TABLE VIII
                                      END-TO-END PRIVATE INFERENCE PER QUERY

Model    Method                       Security Offline CPU-GPU Module-GPU LAN                                      WAN GPU+module

                                           comm. (GB) (GB)                     (GB/party) latency (s) latency (s) energy (J)

         GPU [16]                     SH   9.9                   10.2                                n/a     10.9  162    71.0

         GPU+Trusted DFA [16]         SH   0.02                  0.34                                n/r     0.73  18.0   11.9

ResNet-50 Dealer-based malicious FSS  Mal  21.8                  22.4                                n/a     25.1  346    170

         GPU+VIGOR-DFA w/o GaC Mal         <0.001                38.0                                1.22    2.97  34.7   48.6

         GPU+VIGOR-DFA                Mal  <0.001                0.44                                1.22    1.79  33.6   43.6

         GPU [16]                     SH   17.1                  19.3                                n/a     18.8  296    121

         GPU+Trusted DFA [16]         SH   0.1                   2.55                                n/r     1.42  46.4   18.2

BERT-Base Dealer-based malicious FSS  Mal  37.6                  42.5                                n/a     43.9  630    290

         GPU+VIGOR-DFA w/o GaC Mal         <0.001                68.6                                1.66    5.87  91.8   82.2

         GPU+VIGOR-DFA                Mal  <0.001                3.31                                1.66    3.83  89.7   73.7

         GPU [16]                     SH   76.4                  80.4                                n/a     83.6  1,140  587

         GPU+Trusted DFA [16]         SH   0.24                  4.27                                n/r     5.93  101    114

GPT-Neo  Dealer-based malicious FSS   Mal  168                   177                                 n/a     197   2,611  1,409

         GPU+VIGOR-DFA w/o GaC Mal         <0.001                296                                 9.92    28.6  209    522

         GPU+VIGOR-DFA                Mal  <0.001                5.55                                9.92    19.5  200    477

         GPU [16]                     SH   256                   268                                 n/a     279   3,695  1,879

         GPU+Trusted DFA [16]         SH   0.81                  12.8                                n/r     18.0  193    303

LLaMA2-7B Dealer-based malicious FSS  Mal  563                   590                                 n/a     661   8,467  4,510

         GPU+VIGOR-DFA w/o GaC Mal         <0.001                994                                 33.3    93.6  418    1,483
                                                                                                                          1,343
         GPU+VIGOR-DFA                Mal  <0.001                16.6                                33.3    63.1  387

SH: semi-honest; Mal: static malicious security with abort. Latency is end to end, including offline distribution where present. Energy is GPU plus module

energy summed over both computing parties (and the dealer when present). Module-GPU is the authenticated tuple stream per party on the on-die path; n/a:

no module; n/r: not reported in [16]. SH rows are copied from [16]; red values are model estimates.

results. (a) The advantage over the dealer-based baseline                                            TABLE IX
depends on network bandwidth: 43.7× at 0.1 GB/s, 11.4× at                      PIR THROUGHPUT AND ENERGY PER QUERY
1 GB/s and 2.9× at 10 GB/s. At 1 GB/s, 9.8× of the 11.4×
comes from eliminated key and preprocessing distribution; at     DB Method                           Integ. hidden Index Queries/s Energy/ Implied (k) query (mJ) W
10 GB/s, 1.7× of the 2.9× comes from lower key I/O and
cheaper FSS evaluation and outweighs the distribution share.     GPU-DPF [16]                                      134    2.61 350
Faster networks shrink the advantage but do not remove it, and,
as observed for the semi-honest case [16], [17], the energy and  16K GPU+DFA [16]   GPU-DPF+APIR                   1,125  0.187 210
monetary cost of moving tens of gigabytes per query persists                                                        60.3   5.80 350
at any bandwidth. (b) Moving the module off die costs little
for BERT-Base: LAN latency is 3.83 s on die (290 GB/s),          GPU+VIGOR-DFA                                     1,046  0.180 188
3.87 s over a 25 GB/s PCIe-class link, 3.96 s at 8 GB/s and
4.46 s at the 1.6 GB/s of the ZCU102 prototype, because          GPU-DPF [16]                                      3.48   100 348
only 1.66 GB of authenticated tuples per party cross the link.
(c) The breakdown confirms Observation 2 of Section IV-A:        1M GPU+DFA [16]   GPU-DPF+APIR                    17.58  11.9 209
authenticated GEMM accounts for 68% of the latency and                                                              1.57  223 350
86% of the 2.41 s added over trusted DFA, so the protected
module is not the bottleneck; the tag lanes on the GPU and       GPU+VIGOR-DFA                                     16.35  11.5 188
the doubled round count are, which motivates the compressed-
check direction of Section VIII-I.                               GPU-DPF [16]                                      0.788  443 349

                                                                 4M GPU+DFA [16]   GPU-DPF+APIR                     4.39  47.7 209
                                                                                                                   0.355  987 350

                                                                 GPU+VIGOR-DFA                                     4.08   46.0 188

                                                                 128-bit entries, batch 512. SH rows are from [16] with energy expressed in
                                                                 mJ; implied power is throughput times energy per query and serves as a unit
                                                                 cross-check. Integ.: the client obtains the committed record or abort against
                                                                 a malicious server host (R1). Index hidden from each server without trusted
                                                                 hardware: GPU-DPF and GPU+DFA (untrusted mode, client-generated keys)
                                                                 and the APIR variant hide  from each server, whereas both VIGOR-DFA
                                                                 modules learn  and its query privacy relies on module trust. Red values are
                                                                 model estimates.

E. Private Information Retrieval                                 so privacy against the hosts relies on module trust, whereas
                                                                 GPU-DPF and untrusted-mode DFA hide  from each server
   Table IX reports PIR throughput and energy per query.         without trusted hardware (Appendix A-B); the two Profile T
Assuming a PIR efficiency of 0.93 relative to DFA (PIR,          alternatives of Section V-M are not modeled. Energy per
Appendix F), meant to cover snapshot hashing, the in-module      query is 3-4% below DFA's (0.180 mJ vs. 0.187 mJ at 16K
record reduction and fresh resharing with bound certificates,    entries) only because we assume an average power of 188 W
VIGOR-DFA reaches 1,046, 16.35 and 4.08 k queries/s, a           (PPIR), with the record reduction moved from the SMs into
consequence of this assumption to be replaced by the Accel-      the protected path; this is the least certain PIR value and
Sim study, not a result. The integrity guarantee does not        among the first we will measure. Likewise, the authenticated
depend on the model: in regime (R1), with one malicious          GPU baseline is an assumed 0.45× of GPU-DPF throughput
server host, an honest client receives the committed record      at 350 W, so the 10.4-17.4× higher throughput and 19-32×
or abort (Theorem 13). Query privacy, however, is weaker
than in untrusted two-server DPF-PIR: both modules learn ,
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  33

lower energy per query of VIGOR-DFA against it follow from        written but has not been compiled or run, and the RTL release
these assumptions; against semi-honest GPU-DPF, VIGOR-            guard is written but has not been simulated or synthesized;
DFA is 4.7-7.8× faster under a weaker query-privacy model.        no GPU toolchain, Vivado or RTL simulator was available
                                                                  in that environment. Rows marked "planned" in Table X
   Bottleneck analysis. As in DFA, full-domain PIR is bound       therefore have no executed evidence yet. These tests check
by DPF expansion in the AES array rather than by memory;          that the implementation conforms to the algorithms; they do
DFA sustains about 18.4 G leaves/s (1,125 k queries/s × 214       not measure a forgery probability. Observing zero accepted
entries [16]). The additional protected work is amortized over    forgeries in any finite campaign cannot support a bound such
a batch: each batch of 512 queries scans the snapshot once        as 2-148; that bound comes from Theorem 6 together with
in public order, so the snapshot hash costs one pass per batch    the ledger rules. Power and electromagnetic analysis, probing
rather than one per query, and every record is weighted by        and fault injection require separate, threat-specific engineering
the 512 DPF outputs of the batch in the FUA. At 16K entries       evaluation (Section IX).
this reduction needs about 51 G field multiply-accumulates/s,
below the 92.16 G/s that the 128-lane FUA delivers even at the    G. Hardware Cost
28 nm clock of 720 MHz (116 G/s at 910 MHz; Appendix F).
This capacity check shows only that the FUA is not saturated;        Table XI reports the cost of one module; at 7 nm a complete
it does not establish the size of the throughput loss.            module occupies 0.384 mm2, 0.046% of the 826 mm2 A100
                                                                  die [94]. The FUA dominates the additions with 61% of the
F. Security Validation                                            added area and 74% of the added power at 7 nm, followed
                                                                  by the 256 KB freeze SRAM with 23% of the added area,
   Table X lists the twelve attack and fault injections of our    whereas the logic that enforces the security policy (ledger,
test plan, the mechanism that must stop each one, whether         release guard, parser and check engine) takes only 0.009 mm2,
the executed CPU reference model already covers it, and the       or 6% of the additions. As in DFA, arithmetic and memory
outcome we expect on the RTL and FPGA implementations.            dominate the cost, not control. No AES engines are added,
The injections cover the scenarios of Table I except S2, which    because challenge derivation and AEAD freezing time-share
the interface excludes by construction, and S9, which the         the 64 engines with PRG expansion (Section VI-B); for BERT-
functionality permits (its commitment-bound loader variant        Base, checking occupies the AES array and the FUA for about
is covered by the model-provenance mechanism, not by an           2.8 ms per query, below 0.1% of its latency.
injection). For S2, the command set of Table IV has no
entry point that authenticates a host-supplied value, and row 2      Table XII sizes the external ZCU102 prototype, which exists
checks the related requirement that even the module's own         to check functional conformance and streaming behavior on
engine output is never authenticated before it conforms to the    one board with an emulated peer; security measurements need
reference.                                                        two independent protected devices (Section VI-F). Its 1.6 GB/s
                                                                  host link (50 M authenticated elements/s at 32 bytes each), its
   Executed functional validation. The functional reference       smaller FUA and its slower DPF engine make it a pessimistic
implements the ideal-module model in Python 3.10+ using           functional point rather than a performance target; the ZCU102
only the standard library. In the preparation environment         row of Table XIII models only the link and the FUA. It is not
it passes 22 unit tests with 0 failures and 0 errors. The         a Profile T deployment target (Section VI-F).
tests cover 21,840 exhaustive small-domain DPF target, query
and payload cases (Theorem 2); 2,728 party-local compar-          H. Ablation Study
isons between streaming GaC and materialized evaluation
(Theorem 3); 1,364 DCF comparisons (Theorem 4); 20,004               Table XIII changes one design choice at a time for BERT-
CPU checks of the GPU Mersenne multiplication formula             Base, and three conclusions follow.
of Section VI-E against arbitrary-precision arithmetic, includ-
ing boundary operands; all 31 elements of a toy field with           Protocol mechanisms. Generate-and-consume and the
p = 31 for bit decomposition (Theorem 8); 124 signed-             check round are the mechanisms that matter. Disabling GaC
truncation cases (Theorem 9); all 16 inputs of a small LUT        costs 1.53× LAN latency (Section VIII-D), and the insecure
(Theorem 10); selected exhaustive toy intervals (Theorem 11);     lower bound without CheckOpen shows that the doubled
a small composed nonlinear and arithmetic pipeline; and PIR       round count costs 39 s of the 89.7 s WAN latency, the
snapshot rejection. Negative tests exercise noncanonical en-      dominant WAN cost of malicious security.
codings, tag and value mutations, poisoned epochs, role, replay
and ordering errors, immutable frozen objects, joint sampling,       MAC lanes. t is a security knob, not a performance one:
truncation fibers, and the ring zero-divisor counterexample that  t = 1 saves 34% of the LAN latency but bounds a wrong
motivates the field representation (Appendix C).                  opening only by 2-28, so the choice of t = 3 follows from
                                                                  Section VII-E (Table V).
   Limits of this evidence. The toy field p = 31 serves finite
correctness tests only and provides no cryptographic security.       Gate selection and placement. Because FSS is a small
The reference expands seeds with SHAKE rather than the            part of the malicious latency, tag trees, direct-only gates, small
pinned AES-based PRG, so the equivalence tests must be rerun      check batches and off-die links change LAN latency by at most
against the production PRG and output conversion. The CUDA        20% (with the DPF engine kept at its on-die rate); the epilogue
micro-test (65,536 products against a host 128-bit reference) is  matters most for LUT-heavy compiled models, where the 3.8-
                                                                  4.0× gate-level gap over per-lane tag trees (Section VIII-B)
                                                                  carries over. The exception is FSS-only compilation with
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                  34

                                                                          TABLE X
                                     ATTACK AND FAULT INJECTIONS AND THEIR EXPECTED OUTCOMES

# Injection                                Mechanism                                  Reference Expected RTL/FPGA outcome
                                                                                        model

1 Change payload, query, role, gate id, Ledger descriptor binding; role- and                    Rejected at frame parse or authenticated

table hash or shape (S5)                   gate-bound PRF labels (Section V-D)                  computation fails; no preprocessing issued

2 Flip a control bit, root seed or         Conformance against the reference DPF      planned Reference mismatch flagged; engine

correction word in a candidate             (Theorem 2); unverified engine output is             output never authenticated or released

engine                                     never authenticated

3 Change a GPU value share or tag CheckOpen with t = 3 independent lanes                        Abort within one CheckOpen

(S1)                                       (Theorem 6)                                          (0.10-0.65 ms on LAN); acceptance at
                                                                                                most (2/p)3 per batch

4 Triple with valid-looking tags but       Triples computed inside the TCB; imported  planned   Never consumed; unproven import refused
     c = ab (S7)                           material needs a correctness proof                   at reservation
                                           One-time ledger, epoch poisoning,                    Rejected before any accepted reuse
5 Reuse a mask or counter; reset and

resume old keys (S4)                       erase-and-rekey

6 Modify a DMA buffer after freezing Freeze-before-challenge; consume only                      Frozen authenticated bytes consumed, or

(S3)                                       frozen pages                                         abort

7 Swap only the last column of a GPU Frozen-operand Freivalds over all columns,       planned   Rejected, except with probability at most
                                                                                                p-3
matrix product                             s = 3 (Theorem 12)

8 Reuse one challenge vector across Independent per-lane challenges;                  planned Configuration refused at session setup

MAC lanes                                  configuration check (counterexample in

                                           Appendix C)

9 Change database bytes or version         Same-byte snapshot hash and certificate              Abort; quarantined result never released

after hashing (S8)                         binding (Theorem 13)

10 Request output before the               Release guard (Section V-D)                planned Guard stays closed; no candidate values

verification barrier (S6)                                                                       leave

11 Overflow or truncate with the wrong Exact finite reference; numeric contract                 Mismatch detected; manifest rejected

signed rule                                (Theorem 9)

12 Delay, drop or reorder packets (S10) Bounded resources and abort                   planned Abort; no fairness or availability claimed

Reference model:  executed and passing in the CPU reference model; planned: no executed evidence yet. Red outcomes are expected on the RTL and FPGA

implementations, not yet observed. Scenario IDs refer to Table I.

                         TABLE XI                                                                           TABLE XII
HARDWARE COST OF ONE VIGOR-DFA MODULE                                                 PLANNED ZCU102 FUNCTIONAL PROTOTYPE

Component                             28 nm              7 nm                   Resource Used Available     Utilization

                                     mm2 mW mm2 mW                              LUT   168K      274K                                      61%

DFA blocks reused by VIGOR-DFA [16]                                             Flip-flop 201K  548K                                      37%

16 DPF units (64 AES-128)            1.73    29 0.054 11                        BRAM36 412             912                                45%

SRAM buffers                         3.06    585 0.096 219                      DSP   356       2,520                                     14%

VPU (16-lane Ara)                    1.97    794 0.062 298                      Datapath: 4 DPF units (16 AES-128), 32 field lanes, 250 MHz

All DFA (incl. control core)         7.67 1,683.5 0.239 631                     DPF throughput: 1.0 G expansions/s; board power: 9.8 W

Blocks added by VIGOR-DFA                                                       Host link: 1.6 GB/s, i.e., 50 M authenticated elements/s

Field unit array (128 lanes)         2.80 1,000 0.088 375                       XCZU9EG-2FFVB1156 [82]: configuration and pre-implementation estimates
                                                                                (red). The DPF throughput assumes 50% of the 2.0 G expansions/s peak of
Check engine                         0.18    45 0.006 17                        16 AES engines at 250 MHz (one block per engine and cycle, two blocks per
                                                                                expansion).
AEAD/GHASH (freezer, peer channel) 0.21      60 0.007 23

Ledger, guard, parser                0.09    12 0.003              5

Ledger SRAM (32 KB)                  0.25    35 0.008 13

Freeze SRAM (256 KB)                 1.07    200 0.033 75

VIGOR-DFA additions                  4.60 1,352 0.145 508                       checks and on caching versus recomputing bit decompositions
                                                                                are part of the measurement plan but are not yet modeled.
All VIGOR-DFA                        12.27 3,036 0.384 1,139
                                                                                I. Scalability
DFA blocks are synthesis results from [16]; blocks added by VIGOR-DFA are
pre-synthesis estimates (red). 7 nm values are scaled with DeepScaleTool [89].     MAC lanes and model size. Fig. 18(a) normalizes LAN
One AEAD/GHASH block serves the freezer and the peer-channel controller.        latency to semi-honest trusted DFA. With t = 3 the overhead
The 128 FUA lanes sit eight per DPF unit (area unchanged). Not yet costed:      grows from 2.46× for ResNet-50 to 3.51× for LLaMA2-7B,
the trusted on-die links between the DPF units, the VPU and the VIGOR           because the share of linear algebra grows with model size
core.                                                                           and each MAC lane replicates it: every additional lane adds
                                                                                about 0.65 s for BERT-Base and 13.0 s for LLaMA2-7B.
the conservative DCF of Theorem 4 (3.99×), which is why                         Authenticated GEMM on the GPU, not the protected module,
the compiler selects gates by cost. Direct-only (3.82 s) is                     is the scaling bottleneck.
marginally faster than the default (3.83 s) because the default
keeps an FSS realization for gate shapes that the manifest                         Triple generation. Correct matrix triples must be computed
marks as FSS-portable, so that the same compiled circuit runs                   inside the protected boundary (Section V-H), so FUA work
under Profile U; this allowance costs about 0.014 s of module                   scales with the model's multiply-accumulate count. LLaMA2-
time (Appendix F), and direct-only drops it and runs only                       7B needs about 7.18 s of FUA time per query at 128 lanes
under Profile T (Section V-J). Ablations on staged versus local
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                    35

                                                                       TABLE XIII
                                                              ABLATION ON BERT-BASE

Configuration                                                 Secure LAN                             Rel. WAN Energy Note
                                                                            (s)                      LAN (s)  (J)

Compiler-selected default (t = 3, batched checks)                                         3.83 1.00× 89.7     73.7 Reference configuration
w/o GaC
Tag trees instead of epilogue                                                             5.87 1.53× 91.8     82.2 Authenticated material spilled and reread
t = 1 MAC lane
t = 2 MAC lanes                                                                           4.12 1.08× 90.0     80.4 (1 + t)× DPF work; FSS share is small
FSS-only gates, conservative DCF
FSS-only gates, optimized DCF                                                             2.53 0.66× 88.4     43.2 Q(2/p)t = 2-28 at Q = 232: inadequate
Direct protected gates only
                                                                                          3.18 0.83× 89.1     58.4 2-88 at Q = 232

                                                               15.29 3.99× 101.2 342.2 O(n2) DCF of Theorem 4

                                                                                          4.20 1.10× 90.1     82.3 Projected; not covered by Theorem 4

                                                                                          3.82 1.00× 89.7     73.3 Profile T only; drops the FSS-portability

Small check batches (m = 64)                                                              4.24 1.11× 90.2              constraint
                                                                                          3.87 1.01× 89.8     74.6 Per-batch overhead not amortized
External PCIe module (25 GB/s)                                                            4.59 1.20× 90.5     73.8 Link roofline B/32 elements/s
                                                                                                              75.4 Prototype link and slower triple generation;
ZCU102 link and FUA (1.6 GB/s, 32 lanes, 250 MHz) 

                                                                                                                   on-die DPF and AES rates kept

No CheckOpen                                                                              3.80 0.99× 50.5     73.6 Insecure; performance lower bound only

LAN 1 GB/s, WAN 70 MB/s. Each row changes one choice of the compiler-selected default. Rel. LAN is LAN latency relative to the compiler-selected
default. Secure:  covered by our theorems;  projected construction outside our proofs;  not secure (statistically inadequate, or no verification). All latency

and energy values are model estimates.

t = 1 (2-28)      In parentheses:                              GPU-DPF (SH)               estimated  VIGOR-DFA is 5.2× faster than GPU-DPF, under the weaker
t = 2 (2-88)      statistical term                             GPU+DFA (SH)                          query-privacy model of Section VIII-E, and 11.5× faster than
t = 3 (2-148)     Q(2/p)t at                                   GPU+VIGOR-DFA (Mal)          1,022    the authenticated GPU baseline. Larger records increase the
Trusted DFA (SH)  Q = 232                                      GPU-DPF+APIR (Mal)         222 224    per-entry field reduction linearly while the DPF expansion
                                                                                                     stays unchanged, so for very large records the FUA, not the
 4                 3.3 3.5                                    106 1.05 M                             AES array, becomes the limit.
                                                              105
 3 2.5 2.7                                                    104                                       Beyond per-lane tags. Because the tag lanes dominate large
 2                                                            103                                    models, the most promising direction is to compress MAC
Norm. latency (×)                                             102                                    checking, for example with rank-1 compressed checks that
1                                                  Queries/s                                         avoid carrying t full tag arrays through the GPU. Such schemes
                                                                   214 216 218 220                   are not covered by our proofs and need their own soundness
e 0 t-50 -Base T-Neo A2-7B                                                     Entries N             analysis, so we leave them to future work. Scaling the number
ResN BERT GP LLaM                                                                                    of DPF units and FUA lanes is a second, orthogonal knob;
                                                                                    (b)              DFA found DPF-unit scaling to be nearly linear until on-chip
                     (a)                                                                             bandwidth, about 7 TB/s of aggregate L2 read bandwidth on
                                                                                                     A100 [94], becomes the limit [16].
Fig. 18. Scalability (model estimates). (a) LAN latency with t = 1, 2, 3 MAC
lanes, normalized to semi-honest trusted DFA, annotated with the statistical                                        IX. DISCUSSION AND LIMITATIONS
term Q(2/p)t at Q = 232 (2-28, 2-88, 2-148). (b) PIR throughput
(queries/s, log scale) for 214 to 224 entries from a scaling model fitted to                            VIGOR-DFA claims that, under Profile T, one maliciously
Table IX (a constant leaf rate for DFA and VIGOR-DFA, a calibrated per-                              corrupted host, including its GPU, driver and network stack,
entry efficiency for GPU-DPF); it matches the table at 214, 220 and 222                              cannot make an honest party accept a wrong value or release
entries to within 0.2%, interpolates between them and extrapolates beyond                            an unauthorized one, except with the probability bounded in
222 entries.                                                                                         Theorem 1. We now state what this claim does not cover and
                                                                                                     which evidence is still missing.
and 910 MHz, which overlaps with the 52.0 s of authenticated
GEMM except for an assumed 10% non-overlapped fraction                                                  Trust relocation, not removal. VIGOR-DFA moves the
(trip, Appendix F), leaving about 0.72 s exposed. The 32-lane                                        dealer of dealer-based FSS into two protected modules; it
prototype at 250 MHz would need about 105 s for the same                                             does not remove the dealer assumption. Both modules hold
triples, another reason it is only a functional prototype; the on-                                   the joint-sampler key and the global MAC keys 1, . . . , t
die FUA should scale with the linear-algebra throughput of the                                       (Section V-C), so extracting the secrets of either module
host GPU. If triple generation ever dominates, the alternatives                                      voids privacy and integrity for every session whose keys it
are an imported malicious preprocessing backend with its own                                         holds. Theorem 1 is a stand-alone statement under sequential
proof, or restructuring public-by-secret operations; exposing                                        composition; concurrent sessions that share module state are
global secret masks to the GPU is not an option.                                                     not covered (Appendix A). The boundary also grows relative
                                                                                                     to DFA [16]: the ledger, freezer, check engine, field unit array
   Host-module bandwidth. BERT-Base moves only 1.66 GB                                               and release guard add only 0.145 mm2 at 7 nm (Table XI),
per party, well inside the B/32 roofline of Section VI-A,                                            but each of them is logic that must be verified (Table VI).
which is why Fig. 17(b) is nearly flat above 8 GB/s.
                                                                                                        What the modules learn. The modules are not blind.
   PIR. Fig. 18(b) shows PIR throughput from 214 to 224                                              Input validates x = r +  inside them (Fig. 9); after
entries. Like DFA, the per-query cost of VIGOR-DFA grows
linearly with the number of entries, so throughput falls from
1.05 M to 1,022 queries/s, whereas GPU-DPF reaches its peak
per-entry efficiency near 220 entries [14], [16]. At 224 entries
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  36

a verified opening c = x + r, module Tb knows c and                recovery always costs a new setup. Neither a monotonic
r, hence x; the committed-input loader and the direct gate         service nor an erase-and-rekey lifecycle is implemented yet
(Section V-J) see inputs explicitly; and in PIR both modules       (Table VI).
learn the client's index  (Algorithm 7). For inference this is
inherent to generate-and-consume and already holds for trusted        Availability and fairness. VIGOR-DFA provides security
DFA [16]. For PIR it is a regression: the query privacy of         with abort, the standard target for two-party computation
VIGOR-DFA relies on module trust, whereas untrusted two-           with a malicious participant [54], [55]. A corrupt host can
server DPF-PIR, such as GPU-DPF [14] and untrusted-mode            withhold or reorder traffic, stall its GPU or abort at any public
DFA [16], hides  without trusted hardware. Client-generated        interaction boundary, and a corrupt recipient may obtain its
keys evaluated inside the modules would avoid this but need        output first; fairness and guaranteed output delivery are not
key verification [33]; neither this variant nor a constant-time    claimed (S10 in Table I). Aborts are, however, not a side
select under Profile T is modeled (Section V-M), and Table IX      channel on honest inputs. Apart from the validity predicates,
rests on assuming a PIR efficiency of 0.93 relative to DFA.        which the modules evaluate before the first output opening
FSS gates keep only seeds, control bits and correction words       and whose outcomes are the status part of LC (Definition 1),
in long-lived state, whereas a direct gate computes on x itself;   every CheckOpen outcome depends only on the adversary's
we treat this as defense in depth only, because the trace model    own deviation (e, dj), the protected keys and the fresh chal-
of Theorem 1 makes both options equivalent.                        lenges (Theorem 6), and the first failure ends the epoch, so
                                                                   selective-failure and key-learning strategies cannot be iterated
   Why two parties under Profile T? Because the modules            (Lemma 1). Persistent denial of service remains a matter of
see plaintext, a single server whose protected module verifies     deployment policy.
an untrusted GPU, as in Slalom [58], would rest on the same
hardware trust. The two-party structure buys two things. First,       Field versus ring. Over Fp with p = 261 - 1, VIGOR-
a host that held a value together with its complete tag would      DFA is not bit-identical to the Z264 arithmetic of Sigma and
learn the MAC key; splitting every tag between two hosts lets      Orca [10], [11]. Ring-compiled models must be re-encoded
SPDZ-style MACs [24] check all GPU linear algebra at the           under the numeric contract of Section VI-E, with magnitudes
next opening, whereas a single server must check each GPU          below p/2 before truncation, and exact signed truncation needs
product itself, for example with a Freivalds check per layer       307 authenticated multiplications on sequential carry chains,
(Section V-L). Second, it keeps the two-party deployment of        i.e., 309 rounds or 30.9 ms on LAN (Algorithms 9 and 10),
the FSS toolchains that DFA targets, on which Profile U relies     the most round-intensive gate in Table VII. A ring deployment
for its security (Section III-E). It adds no protection against    needs a SPDZ2k-style backend [27], which is a separate design
module compromise. For PIR as specified in Algorithm 7,            with a separate proof (Section VII-E).
one server with one module would give the same guarantees.
GPU-wide TEEs [85], [95] avoid the four-lane GEMM cost                Profile U. Profile U (Section III-E) is specified but not eval-
but place the whole GPU and its firmware in the TCB.               uated; it forfeits the local-dealer and generate-and-consume
                                                                   savings and must add the backend's key-privacy and answer-
   Physical and microarchitectural attacks. Probing [64],          integrity arguments outside Theorem 1.
optical and other fault injection [65], [67], and power or
electromagnetic analysis [66] are outside Theorem 1 and can           Model provenance. VIGOR-DFA proves correct evaluation
extract keys from an unhardened module. Faults matter more         on the inputs actually supplied (S9 in Table I). A committed
in the malicious setting: the bound Q(2/p)t presumes a correct     model (Section III-D) establishes provenance, not quality; the
check engine, so one glitch that forces acceptance bypasses        gap between the finite-field circuit and a floating-point model
it, and a fault in the field unit array can yield a wrong          is an approximation question separate from cryptographic
triple that carries valid tags. Software-controlled undervolting,  correctness.
which has induced such faults in SGX enclaves [69], is not
physical: Theorem 1 assumes DVFS isolation (host software             Artifact status. We executed a specification and a func-
cannot drive the module's clock or voltage outside its safe        tional CPU reference model; GPU and RTL conformance,
operating range) and simulatable telemetry (Section VII-A),        the protected runtime and deployment measurements have
whose realization we have not evaluated. Conversely, the           not been run yet (Sections VIII-A and VIII-F). Every red
module has no out-of-order core, no shared cache hierarchy         value therefore awaits the three separate experiments of Sec-
and no host-managed page tables, so the controlled-channel,        tion VI-F, and security measurements need two independent
cache, transient-execution and Rowhammer attacks studied on        protected devices.
general-purpose TEEs [18], [68], [96]-[100] target mecha-
nisms it lacks, and each check returns one generic status only                              X. RELATED WORK
after all t lanes are aggregated. Small security chips have still
shipped with exploitable flaws [19], [20], [101]: a small TCB         Table XIV summarizes the closest lines of work.
makes hardening tractable, but it does not replace hardening.         FSS-based secure computation. FSS [7] and its tree-based
                                                                   DPF instantiations [8], [12] underlie a family of low-round
   Rollback and lifecycle. Ledger and epoch state live in          two-party protocols with preprocessing [43]. AriaNN [44]
volatile protected SRAM, so every reset falls under the reboot     and Pika [45] first demonstrated private inference with FSS,
rule of Section V-D. Because every failure poisons its epoch       Boyle et al. [9] built comparisons, splines and fixed-point
and aborted reservations never return to a free list (Fig. 7),     truncation from DCFs, Grotto [15] replaced DCF-heavy con-
                                                                   structions with DPF-based ones in a (2+1)-party setting,
                                                                   and Orca [11] and Sigma [10] brought FSS-based training
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                            37

                                                                  TABLE XIV
                            COMPARISON OF VIGOR-DFA WITH REPRESENTATIVE RELATED WORK

Work                        Adversary  Trusted  Trusted comp.   Custom  Offline material            Auth. FSS  Verified  Workloads
                                         HW     sees plaintext    HW                                 outputs   openings
Sigma [10]                      SH                                 g    Dealer keys                                      Inference
Orca [11]                                                          g    Dealer keys                                      Training, inference
Shark [23]                      SH                                      Dealer, authenticated keys                       Inference
MASCOT, MP-SPDZ [25], [57]                                              Interactive (OT-based)                           General circuits
vFSS [33]                       Mal                                     Client keys, verified           n/a              Key validation
APIR [47]                                              n/a              None (client query)                              PIR
Slalom [58]                     Mal                                     n/a                                       n/a    Inference
Aramis [102]                   Mala       d            n/a         g    n/a                             n/a       b      Inference
STAMP, PPMLAC [61], [62]       Malb                                     In trusted HW                             c      ML
GPU-DPF [14]                   Malc                    n/a              None (client query)             n/a              PIR
DFA [16]                                  f                        g    Dealer or localf                n/a       n/a    Inference, PIR
VIGOR-DFA (this work)           Mal                    d                Local, none shipped             n/a       e      Inference, PIR
                            SH, Male                   e                                                           
                                                                                                                   
                                SHi                    n/a                                                         
                                SHi                    f
                               Malh                    h

SH: semi-honest; Mal: malicious (active) adversary. Trusted HW: security relies on trusted hardware. Trusted comp. sees plaintext: a trusted dealer, enclave
or module sees inputs or intermediate values (FSS dealers are input independent). Custom HW: dedicated hardware beyond commodity CPUs and GPUs.
Offline material: source of the per-query correlated randomness or keys. Auth. FSS outputs: FSS gate outputs carry MAC tags. Verified openings: opened
values or untrusted results are checked before use. : yes; : no; : partial, optional or configuration dependent; n/a: not applicable. Lettered notes qualify
the headline setting of each work. a Malicious client key generator; servers check that keys are well formed, not that they are evaluated correctly. b The
client detects answers that are inconsistent with a public database digest. c An SGX enclave outsources to an untrusted co-located GPU and checks its matrix
products with Freivalds' algorithm. d Relies on SGX integrity, not confidentiality. e Settings differ between the two works: STAMP reports semi-honest

and honest-majority malicious variants and evaluates nonlinear operations on unmasked values in its trusted processor; PPMLAC's trusted chipset mainly
generates correlated randomness. f Trusted mode only; the untrusted mode ships dealer keys. g Implemented on commodity GPUs. h Static corruption of
one host, security with abort, under Profile T, where the modules see inputs, openings and PIR indices; Profile U delegates to an established malicious
backend. i In two-server DPF-PIR (GPU-DPF, DFA's untrusted mode), neither server learns the queried index, without relying on trusted hardware; SH

refers to result integrity.

and GPT-class inference to GPUs. These systems are semi-          ing with edaBits [78] and classical bit-decomposition and
honest and assume a dealer whose key material dominates           truncation protocols [76], [77] supply the conversions that
the offline cost [17]. DPFs also underlie PIR, anonymous          nonlinear layers need, and honest-majority protocols [40],
messaging, private queries and analytics, private heavy hitters,  [42], [111], [112] obtain malicious security from replicated
set intersection and distributed ORAM [13], [30], [80], [103]-    sharing among three or four servers. VIGOR-DFA adopts,
[109]. Secure inference without FSS realizes nonlinear layers     and does not claim as new, the SPDZ MAC algebra with t
through share conversions, garbled circuits or homomorphic        independent keys over a Mersenne field. It replaces interactive
encryption [3], [4], [40]-[42], [74], [110], typically with more  preprocessing by correct generation inside the modules, in the
interaction per layer.                                            spirit of hardware-assisted correlation generation [61], [113],
                                                                  and checks openings on frozen bytes (Section V-G).
   Malicious and verifiable FSS. To our knowledge,
Shark [23] is the most directly comparable system: actively          Trusted hardware for MPC and ML. Tamper-proof tokens
secure two-party FSS inference in which a trusted dealer          are a classical setup assumption for universally composable
supplies authenticated key material. Its security is crypto-      computation [63], and commodity TEEs [114]-[117] have
graphic once its input-independent dealer, which never sees       been used to accelerate or simplify two-party computation
an input or an opening, is trusted, whereas each VIGOR-           and functional encryption [118]-[122]. For ML, Ohrimenko
DFA module sees every input and opening under Profile T           et al. [123] and Chiron [124] execute learning tasks inside
(Section VIII-A). In exchange, VIGOR-DFA generates the            SGX enclaves; Slalom [58] and DarKnight [59] outsource
authenticated correlations locally and removes the offline        linear layers from an enclave to untrusted GPUs and verify
distribution that dominates the dealer-based malicious FSS        them, with Freivalds' algorithm [60] and with redundant coded
baseline, modeled after the protocol family of Shark [23]         computation, respectively; and Aramis [102] compiles semi-
(Table VIII). Verifiable FSS [8], [33], [80], [103] addresses     honest protocols into maliciously secure ones by relying on the
a different adversary, a client that may submit malformed         integrity, but not the confidentiality, of SGX. GPU TEEs [21],
keys, which the servers detect; VIGOR-DFA instead treats key      [22] and confidential computing on H100 [85], [95] protect
generation, evaluation, authentication and release as separate    GPU computation from the host but place the whole GPU
obligations. VeriFSS [32] removes the dealer altogether: its      and its firmware in a TCB far larger than our module. Closest
dealer-free two-party FSS attains static malicious security with  to our trust model, STAMP [62] and PPMLAC [61] rely on
authenticated sharings and a cross-phase verification that binds  a small security processor or a trusted chipset to execute
key generation to evaluation, generating keys interactively       nonlinear operations or generate correlated randomness, re-
between the two parties, whereas VIGOR-DFA generates them         spectively, in the tradition of TPM-class security chips, secure
inside the modules.                                               coprocessors and smart cards [125]-[128], and DFA [16] uses
                                                                  a small module as a local FSS dealer. STAMP's nonlinear
   Malicious MPC preprocessing and MACs. Beyond the               evaluation inside its trusted processor corresponds to our
SPDZ-family tools of Section II-E, mixed-circuit preprocess-
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                        38

direct protected gate (Section V-J). Relative to it, VIGOR-      output release; we prove stand-alone static malicious security
DFA contributes a two-party setting with an untrusted GPU        with abort in a protected-module model, with statistical error
checked by MACs, freeze-before-challenge checking against        about 2-148 for 232 checked batches. Both modules see inputs
host-controlled DMA, ledgered one-time randomness, and a         and learn the PIR index, so PIR query privacy rests on module
malicious FSS and PIR datapath. Like Slalom and DarKnight,       trust, unlike untrusted two-server DPF-PIR [14]. Our model
VIGOR-DFA keeps the GPU outside the boundary, but it uses        estimates that VIGOR-DFA is 10.1-14.0× faster on a LAN
Freivalds checks only for operands the GPU may already see       than dealer-based malicious FSS modeled after the protocol
(Section V-L).                                                   family of Shark [23], mainly because in-module generation
                                                                 removes 21.8-563 GB of per-query offline distribution (1.5-
   Hardware acceleration for private computation. GPU            1.8× excluding it). Malicious security costs 2.5-3.5× LAN
systems accelerate secret-sharing MPC [36]-[38], FSS [10],       latency over semi-honest DFA and 0.145 mm2 at 7 nm (pre-
[11] and DPF-based PIR [14]. FPGA designs target secret-         synthesis).
sharing MPC [84], [129], [130], Ironman [131] accelerates
OT extension near memory, KORD [31] co-designs dealer-              We executed a specification and a functional CPU refer-
less FSS key generation with paired, mutually attested chips     ence model; GPU/RTL conformance, the protected runtime
on an FPGA, and FPGA and ASIC designs speed up the               and deployment measurements have not been run yet, so
polynomial kernels of homomorphic encryption [132]-[136].        no VIGOR-DFA performance number is measured. Three
These accelerators make a fixed protocol faster and inherit its  directions follow. First, these measurements, synthesis and on-
adversary model. DFA [16] additionally used trust to change      die simulation must replace the estimates. Second, a Profile U
the dataflow; VIGOR-DFA uses the same small trusted module       backend would run the same compiled circuit when the
to change the adversary model, which is why Section VIII         hardware is adversarial, and a SPDZ2k-style backend would
compares against security-matched baselines rather than raw      cover the ring Z264 . Third, compressed MAC checks that avoid
kernel throughput alone.                                         carrying all tag lanes through the GPU would cut the now-
                                                                 dominant authenticated linear algebra; a vetted DCF faster
   PIR with integrity. Authenticated PIR [47] lets a client      than our O(n2) one would help FSS-only configurations, not
detect answers that are inconsistent with a public database      the compiler-selected default, where nonlinear gates take 3.4%
digest without trusted hardware, at additional server cost that  of BERT-Base latency. Both need proofs this paper does not
our APIR-based GPU baseline reflects (Table IX). PIR with        provide.
secure coprocessors [137] and enclave-based oblivious storage
such as Snoopy [138] instead trust hardware that learns the                           ACKNOWLEDGMENT
query and hides its accesses through oblivious scans. The        Omitted for anonymous review.
versioned-snapshot PIR of VIGOR-DFA follows this trust
model: both modules learn the queried index , so its query                                   APPENDIX A
privacy rests on module trust, unlike untrusted two-server       IDEAL FUNCTIONALITIES AND THE PROTECTED-MODULE
DPF-PIR (GPU-DPF [14], DFA's untrusted mode), which
hides  from each server without trusted hardware. It scans in                                  RESOURCE
two role-bound modules, binds the exact consumed bytes to
an authorized commitment cmv, optionally a Merkle root [79],     This appendix states in full what Fig. 4 and Defini-
and releases freshly reshared answers only after the snapshot
hash matches (Section V-M).                                      tions  1  and  2  summarize:  the  circuit  functionality  F abort  (Ap-

   Positioning. Each ingredient of VIGOR-DFA, from                                                           F abort           C,µ
information-theoretic MACs and trusted correlation generation
to verified GPU work and DPF acceleration, has precedents;       pendix    A-A),   the  PIR  functionality      PIR   (Appendix      A-B)
our contribution is their composition in one small trusted
module, proven stand-alone secure with abort in the ideal-       and the ideal resource FT of one protected module under
module model of Section III-A (Table XIV).
                                                                 Profile T (Appendix A-C). The proofs in Appendices B to E
                          XI. CONCLUSION
                                                                 use no other trust assumption.
   We presented VIGOR-DFA, a trusted hardware accelerator
that secures FSS-based private inference and DPF-based PIR       Real and ideal executions. Security is Definition 2
against a malicious host and GPU while keeping the key-
movement savings of trusted DFA. Since a module acting as        with the bound VIGOR of Theorem 1; the view of A in
FSS dealer can also be the verifier, VIGOR-DFA generates au-
thenticated correlations internally, authenticates DPF outputs   Real,A(z),I (µ, x) includes the observable trace of its mod-
with a fresh resharing epilogue instead of extra DPF trees,
checks every opening on frozen bytes with t = 3 independent      ule. In the real execution, I contains either at most one
MAC lanes over F261-1, and releases nothing before a role-
bound one-time ledger records a verified check. These mech-      statically    chosen   computing   host  or,  for  F abort  in  regime
anisms protect the chain from authorized input to authorized
                                                                                                                       PIR

                                                                 (R2) (Appendix A-B), the client alone. A corrupt computing

                                                                 host comprises the CPU, operating system, driver, runtime,

                                                                 GPU, host memory and network interface of one party Pb ,
                                                                 b  {0, 1}. The corrupt host may issue any command to

                                                                 its local module, modify, replay, reorder, delay or drop any

                                                                 message or buffer under its control, and stop at any time. The

                                                                 modules T0, T1 are never corrupted; each runs the concrete

                                                                 module program, which instantiates the randomness, channels

                                                                 and setup of FT with real primitives (Appendix A-C). A

                                                                 may prevent honest outputs; neither fairness nor availability

                                                                 is provided. The statement covers one admitted execution

                                                                 (one session, one manifest); independent sessions use fresh
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                             39

identities, epochs and keys (Section V-C). This is stand-                            value in the declared interface, not an input that an application
alone real/ideal security with abort under sequential composi-
tion [52]; we claim neither universal composability [139] nor                        hopes the adversary would use.
security for concurrent sessions that share module state.
                                                                                     Exact       finite  semantics.   F abort  evaluates  the   declared  fi-

                                                                                                                         C,µ

                                                                                     nite circuit over Fp, neither a real-valued network nor Z264

                                                                                     arithmetic. The gap between C and an intended floating-point

                                                                                     model (approximation error, fixed-point rounding) is compiler

A. Circuit Functionality                                                             accuracy, not a security error. A ring deployment needs a dif-

    Manifest. The public manifest µ contains the protocol                            ferent functionality and authenticated backend (Section V-B).

version; the session identities and roles; the field Fp with                         Gate implementation is public. Whether a nonlinear gate
p = 261 - 1 and the tag count t; the numeric encoding (fixed-
                                                                                     is compiled to a direct protected gate, a small XOR-masked

point scale, signed encoding, truncation rule, saturation and                        LUT or an interval FSS gate (Section V-J) is recorded in µ,

range behavior, output decoding); the finite circuit C with                          and hence in LC. All choices implement the same gate of C
                                                                                                 F abort
its gate identifiers, wire identifiers and tensor shapes; the                        and  leave           unchanged.
                                                                                                    C,µ

approved public tables and interval coefficients; the authorized                     Model provenance. If µ binds a pre-approved model by

recipient of every output; the input interface and validation                        a commitment to canonical quantized weight bytes (Sec-

rules of every input wire; and the public batch schedule.                            tion III-D), the interface In of the weight wires contains

For an input wire  we write In for its declared interface                            only the byte strings that open this commitment; otherwise

(canonical encoding, shape and admissible range) and O                               the weights are their owner's freely chosen input.

for its designated owner. We write V for the finite set of

validity predicates of µ, evaluated inside the modules at public                     B. PIR Functionality

boundaries declared in µ, and y1, . . . , yK for the outputs of C,                      Let descv = (id, v, N, enc, cmv) be the public descriptor
                                                                            F abort  of snapshot version v, where cmv commits to the database
where  output  yk      has  the  authorized   recipient        Rk .  Since           identifier, the version, the shape, the record encoding and the
                                                                               C,µ
                                                                                     ordered record bytes. Let D = (D[0], . . . , D[N - 1]) be the
is non-reactive and computes status only after it has recorded                       snapshot that cmv binds; a second opening is a binding failure
                                                                                     charged to bind (Theorem 1).
every input, the public schedule of µ places every input gate

before every validity check, and both before the first output

opening. Setup binds the manifest hash (Section V-C), so all

parties agree on µ or abort.                                                                               Functionality  F abort

                                                                                                                             PIR

                            Functionality     F abort                                Parameters: descriptor descv and the committed snapshot D.
                                                                                     1. Query. Receive (query, qid, , descv) from the client, with a fresh
                                                 C,µ
                                                                                         query identifier qid. If the request is malformed or  / {0, . . . , N -1},
Parameters: public manifest µ (circuit C over Fp, interfaces In , predicates             send reject to the client and to S and halt. Otherwise send LPIR
V, recipients Rk, schedule). Parties: input owners, P0, P1, recipients; S                (Definition 1) to S.
                                                                                     2. Retrieval. Set y  D[]; for a multi-field record, y contains every
controls the statically corrupted host; the external client is honest and does           coordinate of D[].
                                                                                     3. Delivery. S may send abort, and then the client receives abort;
not collude with a computing party.                                                      otherwise the client receives y.

1. Inputs. For every input wire : if O is honest, receive x from O ; if              Corruption regimes (separate statements).
                                 x                             x .                   (R1) Malicious server host: the client is honest and S corrupts at most
    O  is  corrupted,  receive       from  S  and  set  x           Send  (input, )
                                                                                            one server host; S learns nothing beyond Step 1.
    and the public metadata of  to S. If x is missing, malformed or not
                                                                                     (R2) Malicious client only: both server hosts are honest and only the client
    in In , send (abort, ) to all parties and halt.                                         is corrupted; in Step 1, S chooses  (extraction) and in Step 3 it
                                                                                            receives D[] only.
2. Validation. Compute status = (V (x))V V on the recorded inputs
    x = (x ) and send it to S. If some V (x) = 0, send (abort, V ) to all

    parties and halt.

3. Evaluation. Compute (y1, . . . , yK )  C(x) exactly in the finite
    arithmetic of µ, including every declared comparison, truncation, table

    lookup and piecewise polynomial.

4. Corrupt and public outputs. Send to S every yk whose recipient Rk                 Scope of the two regimes. The regimes are not combined:
    is corrupted and every yk that µ declares public.
                                                                                     no claim covers a malicious client colluding with a malicious
5. Delivery. At each public interaction boundary of the schedule, S may

    send delay or abort. On abort, send abort to every honest party                  server host. Regime (R1) is the integrity and query-privacy

    and halt. Otherwise, when S sends (deliver, k), give yk to its honest            statement; regime (R2) is the database-privacy statement. The
    recipient Rk.

                                                                                     descriptor descv, including cmv, is part of LPIR in both

    Leakage. The leakage is LC = (µ, len, sched, pub, status)                        regimes.

of Definition 1: len and sched are functions of µ alone, pub                            Padding and boundary cases. For N  2 the protocol
                                                                                     pads the snapshot to 2n records with n = log2 N  and
are the outputs of Step 4 that µ declares public, and status                         authorizes only  < N ; for N = 1 it uses a constant-

is the validation vector and the abort outcomes of Steps 1

and 2. An input-dependent predicate thus reveals its accept                          record special case with the same snapshot and release checks

or abort bit; input ranges and intermediate bounds should be                         (Algorithm  7).     Padding  is  invisible   in  F abort   because  only

                                                                                                                                         PIR

fixed statically where possible (Section VI-E) so that validity                       < N is admissible and both the true and the padded length

bits are input independent.                                                          are functions of descv.

    Extraction. A corrupted owner's input is x = r +                                 What      the  statement  is  not.  F abort  is  realized  under  trusted

                                                                                                                            PIR

for the full mask r and the bound masked difference  of                              modules, and both modules learn : the query privacy of

Input (Fig. 9). Both modules, which generated r, compute                             (R1) holds against the hosts only and rests on module trust,

x and abort unless x  In; the simulator, which samples                               unlike untrusted two-server DPF-PIR [5], [8] (GPU-DPF [14],

r,  emulates  the  same     abort    (Appendix          E).  F abort  accepts  any   untrusted-mode DFA [16]), which hides  from each server

                                                                C,µ
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  40

without trusted hardware. Its database privacy in (R2) likewise                          Resource FT(b): commands (from host b unless noted)
rests on the trusted modules; it does not make untrusted two-
server DPF-PIR symmetric. Externally generated verifiable-                    1. OPEN_SESSION: with the peer instance, agree on the ordered identities,
FSS keys [33] would have to prove client key validity and                         roles 0 and 1, sid, a fresh ep, the manifest hash, the field and tag
server-answer integrity separately, and authenticated PIR [47]                    parameters and the protocol version, or abort. Return a session capability
needs its own statement (Section V-M).                                            and b,1, . . . , b,t to host b.

C. Ideal Protected-Module Resource                                            2. RESERVE_PREP(g, ids): if g is NEW and ids are unused, burn ids and
                                                                                  set RESERVED; draw the preprocessing of g from R (masks, triples
   The resource FT captures the premise of Profile T: the code,                   with c = ab, authenticated bits, internally held FSS material) and share
keys, input parser, arithmetic, state transitions, local memory,                  it with AuthShare; set PREPARED and return the tuples of party b
protected peer channel and approved I/O paths of a module                         once. For an input gate , also send the full mask r to the owner over
are correct and confidential. The instance FT(b) of party b                       its confidential channel, bind the owner's  after comparing it with the
accepts commands from host b and from external endpoints                          peer, and execute ABORT unless r +   In ; for a private output, send
over authenticated confidential channels, and it talks to its peer                the full output mask o to the recipient.
instance over an ideal protected channel.
                                                                              3. FREEZE_BATCH(g, bytes, dims, wires): parse canonically; copy the
                 Resource FT(b): state, channel and global rule                   bytes into the frozen store or into immutable AEAD pages bound to
 State. Role b; session identifier sid; epoch ep; manifest µ; epoch state         sequence numbers, lengths, gate identifiers and a protected root; hash
  {active, poisoned}; a joint random function R, which returns a fresh            the descriptor and the bytes; set FROZEN; return the handle and the
 uniform string for every new label and the same string to both instances         root.
 for a joint label; global MAC keys 1, . . . , t and their additive shares
 0,j , 1,j (joint draws); a ledger that maps every gate to one of NEW,        4. CHECK_OPEN(h): with the peer, run Algorithm 4 on the frozen bytes of
 RESERVED, PREPARED, FROZEN, VERIFIED, CONSUMED, RE-                              handle h; on acceptance set VERIFIED and return the authorized opened
 LEASED, ABORTED; a frozen store; the set of burned randomness                    values; otherwise return one generic failure and execute ABORT.
 identifiers.
 Peer channel. Messages between the two instances are delivered privately     5. EVAL_FSS(g, h): only for a VERIFIED masked opening bound to g
 and unmodified. The adversary learns their lengths and times and may delay       and role b; evaluate the bound FSS or direct gate internally, apply the
 or drop them; a missing message leads to abort.                                  epilogue, set CONSUMED and return the fresh tuple [y]b.
 Global rule. Every command first checks that the epoch state is active,
 that the frame is canonical (length prefixed, field elements below p, no     6. VERIFY_MATRIX(g, h): for operands anchored to authoritative
 truncation, extra bytes or duplicate identifiers) and that µ allows the          records, run Algorithm 11 on the frozen candidate; return a verified
 requested ledger transition. Gates move only along the chain of Fig. 7.          immutable handle or execute ABORT.
 At each validation boundary of µ, the instance evaluates every predicate
 of V on the bound inputs. Any failure executes ABORT. No command             7. FINAL_OUTPUT(g, Rk): only for a VERIFIED output opening; record
 authenticates a host-supplied value.                                             the one-time use of its mask and check material (CONSUMED), then
                                                                                  set RELEASED and send the opened  = y + o (or a public y) to
                                                                                  Rk with a certificate binding sid, ep, g, Rk, the output hash and the
                                                                                  terminal status.

                                                                              8. ABORT (host or internal): set the epoch state to poisoned and every
                                                                                  open gate to ABORTED; withhold all candidate values and pending
                                                                                  responses; draw no further challenge; never return burned identifiers to
                                                                                  a free list.

                                                                                Observable trace. Besides command outputs, host b ob-

                                                                             serves its module's external trace: lengths, timing, host-visible

                                                                             memory and DMA activity (DMA requests, peer traffic, spill

                                                                             pages), and power, thermal and clock telemetry. The model

                                                                             stipulates a PPT trace simulator Strace that produces this trace
                                                                             from the command sequence issued by host b, µ, the public

                                                                             lengths and the accept or abort outcomes. Given these inputs,

                                                                             the trace is independent of the global MAC keys, challenges

                                                                             and residuals (all lanes are aggregated in data-independent

                                                                             time before one generic status is returned); only simulating

                                                                             it from these inputs costs trace. Host software cannot drive
                                                                             the module's clock or voltage outside its safe operating range,

                                                                             or the module detects glitches and aborts (DVFS isolation).

                                                                             This is an implementation assumption (constant-time engines,

                                                                             fixed-pattern scans, data-independent spills, an isolated or

                                                                             monitored voltage and clock domain, telemetry filtering), not

                                                                             a theorem; Table VI lists it as a deployment obligation.
                                                                                Real module program and error terms. The boxes state

                                                                             R, the channels and OPEN_SESSION ideally; in the concrete

                                                                             module program of the real execution, R is PRFK with length-
                                                                             prefixed labels, the peer and client channels are AEAD over

                                                                             the hosts' network, and OPEN_SESSION is attestation plus

                                                                             authenticated key exchange. H1 idealizes setup and channels
                                                                             (setup +channel) and H2 randomness and bindings (prf +bind),
                                                                             so the boxed FT is the resource from H2 on (Appendix E);
                                                                             Strace costs trace (Section VII-A). Correctness of protected
                                                                             code, state and arithmetic is a premise of program and resource

                                                                             alike, not an estimated probability.
                                                                                Outside the resource. Physical attacks (probing, optical

                                                                             faults, power or electromagnetic measurement), microarchi-
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                   41

tectural bugs inside the boundary, faulty trusted arithmetic,        H(sb(n)) and CWout = (-1)t(1n) ( - u0 + u1). Key kb consists
adaptive corruption and rollback without a monotonic service         of sb, the role bit b, CW(1), . . . , CW(n) and CWout; the final
lie outside FT. Software-reachable undervolting and telemetry        generator states are never substituted for the roots. One level
channels [69] are not treated as physical: DVFS isolation ex-        of Algorithm 2 is the evaluator transition
cludes the former and Strace covers the latter. Under Profile T
a module may see plaintext inputs, so VIGOR-DFA relocates                  (s, t), CW,  = s^  (t · sCW), t^  (t · tCW,) ,
trust to the modules rather than removing it (Section IX);
Profile U (Section III-E) is the separate backend without this       where (s^L, t^L, s^R, t^R) = G(s) and CW =
resource.                                                            (sCW, tCW,L, tCW,R). (Algorithm 2 corrects both children

   Composition within the protocol. Checked openings, epi-           with the old evaluator bit t and then selects child ;
logues and gate subprotocols share one ledger and one set of
MAC keys, so Theorem 1 is proved with a single simulator for         the selected child is the value above.) For a query x,
the whole admitted execution (Appendix E), not by composing
subprotocols; Appendices B to D supply the algebraic and                                                          (0) ~(0)
distributional facts it uses.                                        party b's evaluator states are (s~b , tb ) = (sb, b) and
                                                                         (i) ~(i)              (i-1) ~(i-1)       (i)
                                                                     (s~b , tb ) =  (s~b , tb ), CW , xi , and its output is
                                                                                           (n) ~(n) out
                                                                     yb = (-1) H(s~b ) + tb CW .b

                  APPENDIX B                                         A. Exact DPF Correctness
PROOFS FOR THE EXACT DPF, DCF, AND
                                                                        The proof of Theorem 2 rests on three lemmas: on the
       AUTHENTICATION EPILOGUE                                       target path the evaluators coincide with the generator and
                                                                     keep opposite control bits (Lemma 4); leaving the target path
   This appendix proves the four statements about the pro-           makes the two evaluator states identical (Lemma 5); and
tected FSS datapath: exact DPF correctness (Theorem 2),              identical states stay identical and produce cancelling outputs
equivalence of malicious generate-and-consume (Theorem 3),           (Lemma 6).
correctness of the conservative DCF (Theorem 4, together
with its algorithm), and correctness and local hiding of the         Lemma 4 (Target-path agreement). Fix , x  {0, 1}n,  
fresh authentication epilogue (Theorem 5). All four are exact
statements. They hold for every choice of root seeds and             Fp and a root pair (s0, s1). For every i  {0, . . . , n}: (a) t0(i)
for arbitrary deterministic functions G and H, and none of           (i)                                               (i) ~(i)            (i) (i)
them uses pseudorandomness, a uniform-target assumption or           t1 = 1; and (b) if x[i] = [i], then (s~b , tb ) = (sb , tb )
DPF key privacy. Pseudorandomness enters the end-to-end
argument only through prf (Appendix E).                              for both b  {0, 1}.

   Conventions. Bit strings are read most-significant bit first,     Proof. We use induction on i. For i = 0, t0(0)  t1(0) = 0  1 =
as in Algorithms 1 and 2. For x  {0, 1}n we write x[i] =
x1 · · · xi for its prefix of length i, with x[0] empty. Children    1, and each evaluator starts from its root seed and its role bit,
are indexed by L = 0 and R = 1, so a query bit selects a                 (0) ~(0)                     (0) (0)
child directly. For a bit  and a string v,  · v denotes v if         (s~b , tb ) = (sb, b) = (sb , tb ). This is exactly where the
 = 1 and the all-zero string otherwise. This conditional XOR         explicit root relation t0(0) = 0, t1(0) = 1 and the role bit stored
is bilinear over F2:
                                                                     in kb are used.
       ( · v)  (  · v) = (   ) · v for all bits ,  .
                                                                        Assume the claim for i - 1 and write (sb, tb) =
                                                                     (sb(i-1), tb(i-1)) and a = i. For (a), bilinearity and the

                                                                     induction hypothesis give

Where a control bit multiplies CWout, it is read as the field               t0(i)  t1(i) = t0keep  t1keep  (t0  t1) · tCW,keep
                                                                                        = t0keep  t1keep  tCW,keep .
element 0 or 1 of Fp.
   Generator and evaluator transitions. Let (sb(i), tb(i)) be the    If  a  =  0,  then  keep  =  L   and  tCW,L  =    tL    tL    0    1,  so  the

generator state of root b  {0, 1} after level i of Algorithm 1,                                                         0     1
with (sb(0), tb(0)) = (sb, b) for the sampled root seeds s0, s1. At  right-hand side equals 1. If a = 1, then keep = R and tCW,R =
level i, with target bit a = i, keep = a and lose = 1 - a,
                                                                     tR     tR     1,  so  it  again  equals  1.  For  (b),  x[i]  =  [i]  implies
and writing (sb, tb) for the states after level i - 1, Algorithm 1
                                                                      0      1
computes
                                                                     x[i-1] = [i-1], so by the induction hypothesis evaluator b

(sLb , tLb , sRb , tRb ) = G(sb), b  {0, 1},                         enters level i in state (sb, tb). It expands the same seed, obtains
                                                                     the same children (sLb , tLb , sRb , tRb ), and selects child xi = a =
                                                                     keep corrected with its old bit tb: ((sb, tb), CW(i), keep) =
                                                                      sbkeep  (tb · sCW), tbkeep  (tb · tCW,keep ) = (sb(i), tb(i)).

CW        lose      lose                                             Lemma 5 (Losing child). Let 1  i  n with x[i-1] = [i-1]
s = s0  s1 ,
                                                                                               (i)    (i)         ~(i) ~(i)
                                                                     and xi = i. Then s~0 = s~1 and t0 = t1 .
tCW,L  =   L     L    a     1,

          t0    t1

tCW,R  =   R     R    a,                                             Proof. By Lemma 4(b) at level i - 1, evaluator b enters level
                                                                     i in the generator state (sb, tb) = (sb(i-1), tb(i-1)), and by
          t0    t1

sb(i) = sbkeep  (tb · sCW),                                          Lemma 4(a) t0  t1 = 1. Since xi = 1 - i = lose, evaluator

tb(i) = tbkeep  (tb · tCW,keep ),                                    b selects the corrected losing child         bslose  (tb · sCW), tlose b

where both updates use the old control bit tb, and it records        (tb · tCW,lose ) . For the seeds, bilinearity gives
CW(i) = (sCW, tCW,L, tCW,R). After level n it sets ub =
                                                                     (i) (i)             lose lose                     CW          CW CW
                                                                     s~0 s~1 = s0 s1  (t0t1)·s = s s = 0.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                       42

For   the  control   bits,  ~(i)     ~(i)  =    tlose   tlose     tCW,lose .  If  i it computes CW(i) with the formulas above, advances both
                            t0     t1                                             generator states, applies  with CW(i) and xi to the evaluator
                                                 0           1                    state, and only then discards CW(i). After level n it computes
i = 0, then lose = R and tCW,R = tR0 tR1 0, so the XOR is                         CWout, the raw share y~b = (-1)b H(s~) + t~CWout and
                                                                                  the epilogue of Section V-F. Gates that combine several DPF
0: the losing correction is the right correction without the extra
                                                                                  evaluations, namely the prefix DPFs of Algorithm 8 and the
one.  If   i  =  1,  then   lose  =  L     and  tCW,L  =  tL       tL    1    1,
                                                                                  full-domain scans of Algorithms 5 and 7, run only the (Gen)
                                                           0        1
                                                                                  and (Eval) lines of Algorithm 3, which end with the raw
so the two extra ones cancel and the XOR is again 0.
                                                                                  share y~b; the ledger lines and the epilogue are executed once
                                                       (i) ~(i)        (i) ~(i)   by the enclosing gate on its combined raw share (for PIR,
Lemma 6 (Identical states cancel). If (s~0 , t0 ) = (s~1 , t1 )
for some i, then the equality holds for every level i  i, and                     only the value half of the epilogue). The proof below derives
                                                                                  y~b = Eval(kb, x) from these lines alone, so Theorem 3 applies
y0 + y1 = 0.                                                                      to each constituent DPF.

Proof. The keys k0 and k1 differ only in the root seed and the                    Proof of Theorem 3. We couple Algorithm 3 with the mate-
role bit; the correction words CW(i) and CWout are common
to both. For i > i, each state is (·, CW(i ), xi ) applied to the                 rialized reference execution, which first runs Algorithm 1 to

previous state, a deterministic function whose three arguments                    produce (k0, k1) and then runs Algorithm 2 on (kb, x), on
coincide for b = 0 and b = 1; induction on i gives equality
                                                                                  the same roots (s0, s1), target , payload , query x and role
through level n. Writing (s, t) for the common final state,
y0 = H(s) + t CWout and y1 = - H(s) + t CWout , hence                             b, and, for the epilogue, on the same pads (they are drawn
y0 + y1 = 0.                                                                      under the same joint labels). Let g0(i), g1(i) and g~(i) denote the
                                                                                  generator and evaluator states of Algorithm 3 after level i, and
Proof of Theorem 2. We show that y0 + y1 =  · 1[x = ] for                         CWGaC (i) its level-i correction word. We prove by induction on
                                                                                  i the statement
every target , query x, payload  and fixed root pair.

Case x = . By Lemma 4 with i = n, both evaluators end

                                                (n)                ~(n) (n)
in the final generator states, so H(s~b ) = ub and tb = tb ,
and t0(n) = t1(n). For two distinct bits, t0(n) - t1(n) = (-1)t(1n)
in Fp (it equals 1 if t1(n) = 0 and -1 if t1(n) = 1). Therefore
                                                                                  g0(i) = (s0(i), t0(i)),  g1(i) = (s1(i), t1(i)),
                                                                                                           CWGaC (i) = CW(i).
y0 + y1 = u0 + t0(n)CWout - u1 + t1(n)CWout                                       (i)  (i) ~(i)
          = u0 - u1 + (-1)t1(n) (-1)t1(n) ( - u0 + u1) = .                        g~ = (s~b , tb ),

   Case x = . Let i be the smallest index with xi = i. Then                       For i = 0, both executions initialize the generator states
x[i-1] = [i-1], so Lemma 5 makes the two evaluator states
identical after level i, and Lemma 6 gives y0 + y1 = 0.                           to (s0, 0) and (s1, 1) and the evaluator state to (sb, b). For
                                                                                  the step, the level-i correction word is, in both executions,
   The two cases exhaust all queries. No step uses a property
of G, H or the roots, so the identity holds for every root                        the same deterministic function of the level-(i - 1) generator

pair, including adversarially chosen ones, and for every target,                  states and i, so the correction words and the next generator
                                                                                  states agree. The evaluator transition is, in both executions,
including non-uniform targets.                                                    (g~(i-1), CW(i), xi) with equal arguments, so the evaluator
                                                                                  states agree. After level n, CWout = (-1)t(1n)  - H(s0(n)) +
   What the proof uses. The argument depends on four                              H(s1(n)) is the same function of equal generator states, and
details: (i) the root relation t0(0) = 0, t1(0) = 1 and the role bit              y~b is the same function of equal evaluator states and CWout;
stored in each key (base case of Lemma 4); (ii) the old control                   hence y~b = Eval(kb, x). The epilogue is a deterministic func-
                                                                                  tion of y~b, the pads and the global keys, so the authenticated
bit in both the generator update and the evaluator correction                     outputs coincide as well.

(inductive steps of Lemmas 4 and 5); (iii) the correction of the                     Discarding is harmless: Algorithm 2 reads CW(i) only at

selected child before the next expansion; and (iv) the signed                     level i, so erasing it after its evaluator use at level i cannot
final conversion with (-1)b and (-1)t(1n) . A refinement that,
for example, overwrote tb before computing the seed update                        influence any later step. Consequently Algorithm 3 never holds
would break the equality of Lemma 4(b) on which the target-
                                                                                  a correction-word array: at any time it stores two generator
leaf case rests; this is a conformance bug and not a scheduling
                                                                                  states, one evaluator state, one correction word and, at the
freedom (Section VI-C).                                                           end, one field element CWout.
   Full-domain evaluation. EvalAll computes every leaf by
                                                                                     Why the evaluator state must be separate. By
applying  along that leaf's own root-to-leaf path; the depth-                     Lemma 4(b), the generator state of root b equals party b's
                                                                                  evaluator state only while the query prefix agrees with the
first order changes only the order of visits. Every leaf output                   target prefix. An implementation that reused the generator
therefore equals Eval(kb, x) at that leaf and satisfies Theo-                     state of root b as the evaluator state would compute, for every
rem 2. A complete traversal expands each of the 2n-1 internal                     query x, the party-b output of Eval(kb, ); by Theorem 2 the
                                                                                  reconstructed value would then be  for every query, that is, a
nodes exactly once.                                                               constant function rather than the point function. Keeping both
                                                                                  generator states and a separate evaluator state for the local role
B. Malicious Generate-and-Consume                                                 is therefore a correctness requirement.

   Algorithm 3 maintains the two generator states of Algo-                           Dependency-respecting schedules. The same induction
rithm 1, a separate evaluator state for the local role b initialized              applies node by node to any schedule in which each node is
to (sb, b), and at most the current correction word. At level
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                        43

Algorithm 8 Conservative distributed comparison function              Reading the sum term by term recovers the intuition. If
(DCF-Cons) for  · 1[x < ] from n prefix DPFs                       x <  with first differing index i, the prefix point function
                                                                   i contributes ; every earlier prefix i < i has xi = i, so
Input: target   {0, 1}n (MSB first), payload   Fp; role            it either misses the target (if xi = 1) or hits a target whose
     b  {0, 1}, query x  {0, 1}n                                   payload i = 0; every later prefix i > i already disagrees
                                                                   at position i. If x = , every prefix that matches has payload
Output: keys (K0, K1); share vb  Fp with v0 + v1 =  ·              0. If x > , the first differing index has xi = 1 and misses
     1[x < ]                                                       the target bit 0, and the remaining terms vanish as before.

1: procedure DCF.GEN(, )                                              Cost. Prefix DPF i has depth i, so one evaluation walks
                                                                      i=1 n i = n(n + 1)/2 levels per party, which is 1,891 levels
2: for i = 1 to n do                                               for n = 61, and generation expands two states per level,
                                                                   n(n + 1) expansions in total. With both modules generating
3:   first i - 1 bits of , then 0                                  and each evaluating, a level costs 6 AES blocks, so the two
                                                                   thresholds of an interval gate cost 2 · 6 · 1,891 = 22,692 blocks
4:  i  1 · · · i-10  {0, 1}i                                       (Appendix F). This is O(n2), not the O(n) of optimized DCF
                                                                   constructions [9], [15]. An optimized DCF may replace Algo-
5:  i   · i                               kept if zero             rithm 8 only after its own correctness proof, its distribution and
                                                                   interface obligations, and its measured cost are established; the
6:   fresh independent roots, depth i                              evaluation reports such a variant as a projection that Theorem 4
                                                                   does not cover.
7: (k0i, k1i)  DPF.Gen(i, i)                                          All n keys, including zero payloads. The number of prefix
8: return Kb = (kb1, . . . , kbn) for b  {0, 1}                    DPFs, their depths and their order are fixed by n. Generating
                                                                   a key for every prefix, including those with i = 0 and hence
9: procedure DCF.EVAL(b, Kb, x)                                    payload 0, keeps the schedule and the module's observable
                                                                   trace independent of , which is derived from a secret mask,
10: vb  0                                                          as the trace assumption behind trace requires. Omitting zero-
                                                                   payload keys would reveal the Hamming weight of  through
11: for i = 1 to n do                                              the work performed.
12: vb  vb + DPF.Eval(kbi, x1 · · · xi)                               Orientation. The semi-honest DFA design also uses a
                                                                   greater-than orientation [16]. We convert explicitly at inter-
13: return vb                                                      faces and never change the comparison symbol without chang-
                                                                   ing the function; for example,  · 1[x  ] =  -  · 1[x < ]
computed from its parent's state and the correction word of its    is obtained by letting party 0 output  - v0 and party 1 output
own level after both are available. This includes the depth-first  -v1.
order of EvalAll and pipelined interleavings of independent
contexts (Section VI-C). Theorem 3 justifies such scheduling
changes only; it permits no change to the expansion, the
correction formulas or the final conversion.

C. Conservative DCF                                                D. Fresh Authentication Epilogue

   Algorithm 8 is the conservative construction used by the in-       Recall the outputs yb, b,j of Theorem 5; both modules draw
terval gate (Algorithm 6). It uses the orientation DCF,(x) =       the pads , 1, . . . , t under joint labels that are distinct for
 · 1[x < ] on n-bit unsigned integers. Each prefix DPF runs        every output wire.
Algorithms 1 and 2 on the domain {0, 1}i; in the protected
profile each one is executed by the (Gen) and (Eval) lines
of Algorithm 3 without its epilogue, which by Theorem 3
produce the same raw shares without materializing the keys,
and Algorithm 6 applies a single epilogue to the combined
raw share s~i,b.

Proof of Theorem 4. We show that v0 + v1 =  · 1[x < ] for          Proof of Theorem 5. We work in hybrid H2 (ideal randomness
every , x  {0, 1}n, every   Fp and every choice of the n           and bindings) of Appendix E, where draws under distinct
root pairs. For i  {1, . . . , n} let
                                                                   labels are independent and uniform.
    Pi(x) = i · 1 x[i] = [i-1]0                                       Correctness. The pad  enters with opposite signs, so y0 +

be the point function of the i-th prefix DPF evaluated at the      y1 = y~0 + y~1. For each lane j,

prefix x[i]. By Theorem 2 on the depth-i domain, the two               0,j + 1,j = j y0 + j + j y1 - j = j (y0 + y1),

shares of that DPF sum to Pi(x), so by linearity v0 + v1 =         so ([y]0, [y]1) is an authenticated sharing of y~0 + y~1 under all
   i=1 n Pi(x).
   The term Pi(x) is nonzero only if i = 1, xi = 0 and             t global keys.

x[i-1] = [i-1], in which case it equals . These three              Local hiding. Fix b and condition on the raw shares y~0, y~1

conditions state precisely that i is the first index at which x    and on 1, . . . , t. The pad vector (, 1, . . . , t) is uniform
                                                                       Ft+1
and  differ and that xi < i there. The first differing index of    on        and  independent  of  the  conditioning,  because  its  labels
                                                                         p

two distinct strings is unique, so at most one term is nonzero.    differ from those of the DPF roots, the payload and the keys.

For unsigned integers written most-significant bit first, x <      Consider the map

holds if and only if x =  and x has the smaller bit at the             b : (, 1, . . . , t)
                                                                               yb, 1yb + (-1)b1, . . . , tyb + (-1)bt ,
first differing index. Hence  i Pi(x) =  if x <  and 0
otherwise.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                               44

with  yb  =  y~b  +  (-1)b  .  It  is  a  bijection  of  Ft+1  with  inverse  and are treated in (vi) below. The key shares 0,j, 1,j are
                                                                              independent and uniform for j = 1, . . . , t; host b receives
                                                           p                  b = (b,1, . . . , b,t) at setup, and we write
 = (-1)b(yb - y~b) and j = (-1)b(b,j - jyb). The image

of the uniform distribution under a bijection is uniform, so                                    ¯b   =    (¯b,1,  .  .  .  ,  ¯b,t)      t
every tuple (yb, b,1, . . . , b,t) has probability exactly p-(t+1),
                                                                                                                                       Fp
independently of the gate value y~0 +y~1 and of the global keys.

Joint freshness. Let W be a set of output wires whose pads                    for the honest key shares. Since j = b,j + ¯b,j and host
                                                                              b knows b,j, uniformity of ¯b given the corrupt view is
carry pairwise distinct labels. Their pad vectors are mutually                equivalent to uniformity of (1, . . . , t) given that view. The
                                                                              view V of host b contains its random coins, b , everything
independent, and the product of the maps b over W is a                        its module, the peer host and the clients send to it, and its
                  (t+1)|W |
bijection of Fp              . Hence the party-b tuples of all wires          observable trace.

in W are jointly uniform and independent of all raw outputs                      Faithful tuples and errors. For every wire , the faith-
                                                                              ful tuple (x^b, , ^b,1, , . . . , ^b,t, ) is the tuple that host b
and keys.                                                                     would hold if it had applied every prescribed local operation

   The statement describes the tuples at creation time. Later                 (Fig. 9) to the module outputs and the public openings that it
openings of values that depend on y, such as d = y - a in
a multiplication, correlate the two parties' shares; the circuit              actually received. The honest host always holds the prescribed
simulation of Appendix E accounts for these correlations and
does not claim that every intermediate value is independent.                  tuple (x¯b, , ¯b,1, , . . . , ¯b,t, ), and the faithful value of  is
                                                                              x^ = x¯b, + x^b, . Faithful tuples are produced by an honest
   The epilogue is not an authentication oracle. If a                         execution, so by the correctness part of Theorem 7 and by
module applied this map to a host-supplied value vc in-
stead of its internally computed y~c, the result would be an                  Theorem 5 they satisfy the MAC relation
authenticated sharing of vc + y~1-c, a value shifted by an
offset of the host's choice, whose tags satisfy the MAC                                  ¯b,j, + ^b,j, = j x^ (j = 1, . . . , t),
relation exactly. Every later CheckOpen would accept it
with probability 1, and Theorem 6 would offer no protection                   whatever public values were opened earlier. When host b
(scenario S2 of Table I). For this reason the interface has                   submits a batch of m tuples to FREEZE_BATCH, we write
no authenticate(host_value) entry point and accepts                           its submission, position by position, as
only raw shares computed inside the module or produced by
an explicitly verified backend.                                                      xb,i = x^b,i + ei,              b,j,i = ^b,j,i + dj,i.

   Role and label binding. The cancellations above require                    The  value-error    vector  e  =  (e1, . . . , em)            Fm   and   the  tag-
both modules to draw the same pads under the same joint label
and to apply opposite signs. The joint label never contains                                                                          Fm       p
the local role, while the roles themselves are bound at setup
(Section V-C). If both modules used the same sign, y0 + y1                    error  vectors  dj  =  (dj,1, . . . , dj,m)              p    are  well  defined
would equal y~0 + y~1 ± 2, a uniformly wrong value.
                                                                              because the canonical parser accepts only vectors of field

                                                                              elements; any other deviation is rejected before freezing.

                                                                              Submitting the tuple of another wire, permuting positions or

                                                                              replaying an old tuple are all captured by suitable (e, dj). Both

                                                                              are functions of V at freezing time, since the faithful tuple is

                             APPENDIX C                                       computed from V and the submission is chosen from V . A
        PROOFS FOR AUTHENTICATED OPENINGS AND
                                                                              check is a wrong-value opening if e = 0.
                             ARITHMETIC
                                                                              Lemma 7 (Residual identity). For every frozen batch and
   This appendix proves the hidden-key invariant (Lemma 1),
the wrong-value acceptance bound of freeze-before-challenge                   every lane j, the residuals of Algorithm 4 satisfy 0,j + 1,j =
CheckOpen (Theorem 6), and the correctness of inputs, linear                  j, dj - je, where j = (j,1, . . . , j,m).
operations, multiplications and outputs (Theorem 7). It also
records three counterexamples that delimit the statements:                    Proof. Both modules reconstruct zi = x¯b,i + xb,i = x^i + ei
a single tampered lane, a challenge vector shared across                      from the frozen value shares, and module b computes b,j =
lanes, and the same check over Z264 . The analysis adapts the
information-theoretic MAC arguments of SPDZ [24], [35] to                        i j,i(b,j,i - b,jzi). Adding the two residuals and using
t independent lanes with per-lane challenges, residuals that                  0,j + 1,j = j and the MAC relation of faithful tuples,
never leave the modules, and a ledger that terminates the epoch
on the first failure.                                                                                     m

   Setting. As in Appendix E, host b  {0, 1} is statically                     0,j + 1,j = j,i ¯b,j,i + ^b,j,i + dj,i - j (x^i + ei)
corrupted, ¯b = 1 - b is the honest party, and all probabilities
are taken in H2: setup and protected channels are ideal, every                                           i=1
PRF or KDF output is an independent uniform draw per                                                      m
distinct label and the same draw for the same joint label, and
all bindings hold. Theorem 1 charges the distance between                                    = j,i dj,i - j ei .
the real execution and H2 to setup, channel, prf and bind; the
exact replacements of H2 (Theorem 3 and Lemmas 2 and 3)                                                  i=1
cost nothing. Traces are still produced by the modules in H2
                                                                                 Hence the check outcome depends only on the errors, the
                                                                              keys and the challenges, not on the honest tags, their pads or
                                                                              the faithful values.

                                                                              A. Hidden-Key Invariant

                                                                                 Let  be the first time at which challenges are drawn for a
                                                                              wrong-value opening ( =  if there is none). Every check
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                      45

resolved before  has e = 0. An epoch abort draws no further         one generic status for all lanes, and challenges and residuals
challenge (Section V-D), and in the admitted execution of           remain inside the modules and on the protected channel. A
Theorem 1 a failed check aborts the execution.                      rejected tag-only check poisons the epoch, after which no
                                                                    challenge is drawn.
Proof of Lemma 1. We prove that, in H2, ¯b is uniform on
Ft                                                                     (vi) Traffic and trace. Protected-channel traffic reveals only
     and  independent  of  the  corrupt  view  Vs  at  every  time  lengths and times, which are fixed by µ and the schedule.
  p                                                                 For the trace (lengths, timing, host-visible memory and DMA
                                                                    activity, power, thermal and clock telemetry) we use the
s   , and that the challenges drawn at  are uniform and             exact key-independence clause of the trace assumption (Sec-
                                                                    tion VII-A and Appendix A-C): given the command sequence
independent of (V , ¯b). If the check at  is rejected, the          issued by the host, µ, the public lengths and the accept or abort
epoch is poisoned and no challenge is drawn afterwards, so          outcomes, the trace is independent of the global MAC keys,
                                                                    challenges and residuals, since all lanes are computed and
the information carried by that rejection never reaches another     aggregated in data-independent time before one generic status
                                                                    is returned and host software cannot drive the module's clock
check; if it is accepted, it is the first accepted wrong-value      or voltage outside its safe operating range. These conditioning
                                                                    data arise in (i) to (v) without ¯b, so the trace adds no
opening, where the lemma stops.                                     information on ¯b. This step is exact; only simulating the
                                                                    trace from public data costs trace, charged between H3 and
Strategy. We show that V can be generated from b , the              H4 in Theorem 1.

adversary's coins, the value layer and fresh uniform variables,        After the replacements of (iii), every observation in V is
                                                                    a function of b , the adversary's coins, the value layer,
all independent of ¯b. The value layer consists of the honest       the check outcomes of (v) and fresh uniform variables, none
inputs, all value shares, masks, triple components, DPF roots       of which depends on ¯b, and the trace is conditionally
                                                                    independent of ¯b by (vi). The argument is sequential: each
and targets, raw FSS outputs, value pads and opened values;         new observation is generated from the preceding view, which
                                                                    already determines the adversary's next submission, and from
no rule of the protocol uses a key when it computes a value         fresh randomness independent of ¯b. By induction on s, the
                                                                    view Vs is independent of ¯b for every s   , and ¯b is
share (Fig. 9, Algorithm 3), so the value layer is a function of    uniform given Vs. The challenges drawn at  carry labels
                                                                    bound to the two frozen roots and the check identifier, which
randomness drawn under labels distinct from the key labels.         were never used before, so they are uniform and independent
                                                                    of (V , ¯b).
We go through every kind of observation that can enter Vs for

s  .
   (i) Setup. Host b obtains b and a public transcript,

which in H2 is simulated from public data. ¯b is drawn
independently of b .

   (ii) Value-layer observations. Value shares delivered by
its module (AuthShare values vb , epilogue values yb ),

complete input masks r revealed to a corrupt owner, output

masks revealed to a corrupt recipient, accepted opened val-

ues, validation outcomes (status), certificates and all public

metadata are functions of the value layer and of public data.

Certificates bind session identifiers, public metadata, output

hashes and status; they involve no MAC key.                         B. Soundness of Freeze-Before-Challenge CheckOpen

   (iii) Tags. Every tag that host b receives from its module
has one of three forms: the pad  itself (AuthShare with
b = 0, where 0,j = ), jv -  (AuthShare with b = 1),
or jyb + (-1)b j (epilogue). In each case the pad  or j

is drawn under its own label and occurs in exactly two places:      Proof of Theorem 6. Step 1: one batch. Consider a check

this corrupt tag and the corresponding honest tag. The honest       whose frozen batch has value error e = 0 and whose

tag, and every tag the honest host later derives from it by

local linear operations, is used only inside honest residuals.      challenges are drawn when no wrong-value opening has been

Complete tags are never delivered to owners or recipients           accepted before. Condition on the corrupt view V at the time

(Fig. 9), and by Lemma 7 the sum of residuals, the only             the challenges are drawn. Then e and d1, . . . , dt are fixed,
                                                                                         Ft
quantity that influences a check outcome, does not depend           ¯b  is  uniform  on       by  Lemma  1,  and  the  challenge  vectors
                                                                                           p
                                                                                    Fm
on any honest tag. Hence, conditioned on everything else,           1, . . . , t         are  uniform  and  independent  of  each  other
                                                                                      p

including ¯b, the value layer and all other pads, each corrupt      and of ¯b, because every lane and every batch position has
tag is the image of a uniform pad under a bijection of Fp
and is therefore uniform, and we replace it by a fresh uniform      its own label. By Lemma 7 the check accepts exactly on the
                                                                    event j=1 t Aj, where

variable without changing the joint distribution of (V , ¯b),               Aj = j, vj = 0 , vj = dj - je.
one tag at a time.
                                                                       Step 2: one lane. Choose an index i with ei = 0. If
   (iv) Local operations of host b. Additions, public scalings      vj = 0, its i-th coordinate gives j = dj,i ei-1; the inverse
                                                                    exists because p is prime. Since j = b,j + ¯b,j with
and public-constant updates produce deterministic functions of      b,j fixed and ¯b,j uniform, Pr[vj = 0 | V ]  1/p; the
                                                                    remaining coordinates can only exclude this single candidate
Vs and b and add no new information.
                                                                    key. If vj = 0, choose i with vj,i = 0. For any fixed values
(v) Check outcomes before  . Such a check has e = 0, so             of the other coordinates of j, the map j,i  j, vj is

by Lemma 7 it accepts if and only if j, dj = 0 for every            affine with nonzero slope, hence a bijection of Fp, and Pr[Aj |
j. The tag errors dj are functions of Vs, and the challenges

are fresh uniform draws, so the outcome is a function of Vs

and of randomness independent of ¯b. Algorithm 4 returns
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                             46

V, vj] = 1/p exactly. Writing qj = Pr[vj = 0 | V ]  1/p,           configuration that reuses one challenge vector across lanes is

     11  1 1 2p - 1 2                                              rejected (row 8 of Table X).
Pr[Aj | V ] = qj +(1-qj) p  p + 1- p p = p2 < p .
                                                                      Remark (why the challenge must follow the freeze).
   Step 3: independent lanes. Given V , the pairs                  Step 1 uses that e and dj are fixed before the challenges
                                                                   exist and that the host never sees them. If the host learned
(¯b,1, 1), . . . , (¯b,t, t) are mutually independent, and         1, . . . , t before its bytes were fixed, because the challenges
Aj is determined by the j-th pair. Therefore                       were derived before the freeze, exposed to the host, or applied

t        2p - 1 t 2 t                                              to a buffer that the host could still modify, it could pick a
                                                                   nonzero e in the common kernel {e : j, e = 0 for all j},
Pr[accept | V ] = Pr[Aj | V ]  p2  <  p  ,                         which has dimension at least m - t  1 when m > t, and
                                                                   keep dj = 0. Every residual would then vanish for every key,
j=1                                                                and the wrong value would be accepted with probability 1.

and averaging over V gives the single-batch bound of the           Likewise, if a module verified one buffer and later consumed
theorem. The adversary may choose e and dj with its own
coins; the bound holds for every such choice because it holds      another, the consumed value could carry an arbitrary error

conditioned on V .                                                 that no check ever sees. Algorithm 4 excludes both attacks:

   Step 4: Q batches. Number the at most Q checked batches         challenges are derived only after both modules have frozen

of the execution by the time their challenges are drawn, and       and exchanged their roots, they never leave the modules,
let Bk be the event that batch k has e = 0, is accepted,
and no earlier batch with e = 0 was accepted. An incorrect         and consumption rereads only the frozen authenticated bytes

value can be consumed or released only after an accepted           (row 6 of Table X).

check on its frozen bytes: the ledger admits consumption              Remark (the proof does not apply over Z264 ). Step 2
and FINAL_OUTPUT only in state VERIFIED, consumption               divides by ei and uses that a nonzero linear form over a
rereads the frozen bytes, and a certificate cannot be transferred  field is uniform. Both steps fail in the ring Z264 , because
                                                                   263 is a zero divisor. Consider the same check with keys
to another transcript. Such a check makes available the values     and challenges uniform in Z264 , a batch whose only nonzero
                                                                   error is e1 = 263 (the opened value has its most significant
zi = x^i + ei, where x^i is the faithful value, so an incorrect    bit flipped), and faithful tags, dj = 0. For an even key,
value requires e = 0, and the event that an incorrect value        je1 = (j/2) · 264  0 (mod 264), so vj = 0 and lane
is ever accepted is contained in k Bk. On Bk no earlier            j accepts for every challenge; this single event already has
wrong-value check was accepted, and none was rejected either,      probability 1/2, whereas the field argument allows at most
                                                                   1/p. For an odd key, vj,1 = -j263  263 and the residual
because a rejection poisons the epoch and no later challenge is    j,1263 vanishes for every even challenge, with probability 1/2
drawn; so Steps 1 to 3 apply to batch k and Pr[Bk]  (2/p)t.        instead of 1/p. Each lane therefore accepts with probability
The union bound gives                                              1/2 + 1/4 = 3/4, and with t = 3 independent lanes the wrong
                                                                   value is accepted with probability (3/4)3 = 27/64 > 0.42.
     Q 2t
Pr Bk  Q p .                                                       Ring arithmetic needs a SPDZ2k-style representation over a

      k=1                                                          larger ring with its own analysis [27] (Section V-B).

   Tag-only errors. Theorem 6 bounds wrong values; it is not       C. Inputs, Arithmetic and Outputs

a claim that every tag modification is detected with probability   In this subsection we write the party index as   {0, 1},
1 - (2/p)t. If e = 0, d1 = 0 and d2 = · · · = dt = 0,
then v1 = d1, v2 = · · · = vt = 0, and the check accepts           because b denotes the second component of a Beaver triple
with probability exactly 1/p. Such an acceptance releases the
                                                                   ([a],  [b],  [c])  [34].  A  party-      tuple     is  [x]  =   (x,  x ,   .  .  .  ,  x )
correct value, so it is not a correctness failure. A surviving
                                                                                                     x         x                          ,1                ,t
tag error can reappear, after local linear operations, in the tag
                                                                   with   x0    +  x1  =  x  and       0,j  +    1,j  =   j x.
errors of later checks, where, being independent of the keys,
                                                                   Proof of Theorem 7. Part 1: exact operation with correct
it again leaks nothing about them (item (v) in the proof of
                                                                   modules and honest messages. Each item verifies both the
Lemma 1).
                                                                   value equation and the tag equation of the output.
   Remark (shared-challenge cancellation). The product in
                                                                   Input (Input). For a fresh authenticated mask [r] and the
Step 3 requires independent challenge vectors per lane. Sup-
pose instead that one vector  were reused, 1 = · · · = t =         bound public difference  = x-r, the input tuple is r+1[ =
. An adversary submits any e = 0 and leaves all tags faithful,            r
d1 = · · · = dt = 0. Then the complete residual of lane j          0],          +     ,j     .  Its  value  shares        sum  to  r+=x             and   its
is -j, e, and all t lanes vanish simultaneously whenever                    ,j
, e = 0, for every value of the keys. Since , e is uniform
for e = 0, the wrong value is accepted with probability at least   tags to jr + (0,j + 1,j) = j(r + ) = jx.
1/p  2-61, whatever t is. The t lanes then give essentially
the guarantee of a single lane: for Q = 232 the union bound           Linear operations (Lin). For [x]+[y] both parties add com-
becomes about Q/p  2-29 instead of 2-148, because the              ponentwise, so the sums are x+y and jx+jy = j(x+y).
per-lane events share the single linear form , e and are           For a public scalar  both parties multiply componentwise,
no longer independent. VIGOR-DFA therefore derives j,i
under distinct labels for every lane j and position i, and a       giving x and jx. To add a public constant c0, party 0 adds
                                                                   c0 to its value and each party  adds ,jc0 to its tag, giving
                                                                   x + c0 and jx + jc0. Tensors are handled elementwise.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                          47

   Scalar multiplication (Mult). Let [a], [b], [c] be a fresh                      of that wire in C on x;
triple with c = ab, and let d = x - a and e = y - b be the
values opened through Algorithm 4. Party  sets                                     (I3) every preprocessing item that was consumed was issued

                                                                                   once, for this gate and this role, and consumed once.

                z = c + d b + e a + 1[ = 0] de,                                    (I1) holds on Gopen: every opening is a check that reconstructs

                  z   =    c  +         b  +       a  +  ,j     de.                zi = x^i + ei from frozen bytes, where x^i is the faithful
                                                                                   value, accepted checks have e = 0, and consumption rereads
                ,j       ,j        d ,j       e ,j

The value shares sum to                                                            the frozen bytes. (I3) holds on Gbind: RESERVE_PREP burns
                                                                                   identifiers before issuing material, CONSUMED records one-

c+db+ea+de = ab+(x-a)b+(y-b)a+(x-a)(y-b) = xy,                                     time use, and any reuse, role swap, cross-gate consumption or

and the tags sum to jc + djb + eja + jde = j(c +                                   post-challenge replacement is an invalid ledger transition that

db + ea + de) = jxy.                                                               aborts. It remains to show (I2) gate by gate.

Matrix multiplication. For X                      Fm×k ,  Y      Fk×n     and a    Input gates. For an honest owner, the authenticated  = x-r

                                                    p                  p           cannot be altered by the corrupt host, and both modules bind

fresh matrix triple (A, B, C) with C = AB and elementwise                          the same  or abort; the faithful value is the honest input
                                                                                   by Part 1. For a corrupt owner, whatever canonical  both
tag  matrices   A , B , C ,           let  D   =  X   -A  and   E    =   Y  -B     modules bind defines the extracted input x = r + ; a

                  ,j ,j ,j

be opened. Party  sets Z = C + DB + AE + 1[ = 0]DE
     Z          C        DB           A
and          =        +            +        E  + ,j DE.         Keeping     every  different  sent to the two modules causes abort. Canonical
       ,j         ,j           ,j       ,j                                         encoding alone does not place x in the declared interface,

factor on its side,

C + DB + AE + DE = AB + (X - A)B + A(Y - B)                                        so the proof uses the validation step of Input (Fig. 9): after
                               + (X - A)(Y - B) = XY,                              binding, both modules compute x, which they can because
                                                                                   they generated r, and abort unless x  In (Appendix A-A);

and, because the scalar j commutes with matrices, the tag                          at the public boundaries declared in µ they evaluate every

matrices sum to j(C + DB + AE + DE) = jXY .                                        predicate of V on the bound inputs and abort if one fails.

Replacing AE by EA is wrong in general, since matrix                               The public schedule of µ places every input gate before every

products do not commute, and ill-typed for nonsquare shapes.                       validity check, and both before the first output opening, so no

Output (Out). For a private output y to recipient O, a fresh                       output precedes such an abort. These outcomes are exactly the

authenticated mask [o] is generated, the complete o is revealed                    vector  status  of  F abort,  which  is  part  of  LC  (Definition  1),

                                                                                                          C,µ

only to O, and  = y + o is opened through Algorithm 4;                             and the simulator emulates the same abort (Appendix E). A

the recipient computes  - o = y. Because o is fresh and                            commitment-bound input is the value decoded by the protected

uniform,  is uniform and independent of y for every party                          loader, or abort. Hence the execution continues exactly on the

that does not hold o; for a corrupt recipient, who receives o                      inputs  that  F abort  accepts.

                                                                F abort                             C,µ

early,  the  simulator   programs           =  y  +   o  after     C,µ   releases  Linear gates. Faithful tuples are updated by the same local

y (Appendix E). The recipient never receives both parties'                         rules, so Part 1 transfers (I2) from the inputs of the gate to its

complete tags: knowing j for a known nonzero  would                                output. Deviations of the corrupt host at such a gate change
reveal j = (j)-1 and void Lemma 1 for anyone who
                                                                                   only its stored tuples, which appear as errors (e, dj) in a later

later obtained these values. Public outputs are opened directly                    check.

through Algorithm 4.                                                               Multiplication gates. By (I3) the triple is fresh and bound
   Triple correctness is not a MAC property. If a triple had c =
                                                                                   to the gate, and by the premise on FT it satisfies c = ab. By
ab +  with  = 0 and tags computed consistently on c, the
                                                                                   (I1) the opened values are d = x^ - a and e = y^ - b, where

multiplication would output a correctly authenticated sharing                      x^ and y^ are the faithful values of the two input wires. Part 1

of xy + , and no check would ever detect it. The theorem                           then shows that the faithful output value equals x^y^, which by

therefore relies on the modules computing c = ab inside the                        (I2) for the inputs is the value of the gate in C. The matrix
trusted boundary (AuthShare in Section V-C); a replacement
                                                                                   case is identical with the order of factors preserved.

preprocessing service must supply a proof of triple correctness                    Nonlinear and FSS gates. Their masked openings are

in addition to authenticated shares (row 4 of Table X).                            checks, so (I1) applies. Their outputs are fresh epilogue tuples

Part 2: malicious hosts. Let Gopen be the event that no                            whose sum is the gate value by Theorem 5 and Theorems 8

wrong-value opening is ever accepted and Gbind the event that                      to 11 (Appendix D). A direct protected gate (Section V-J)
every binding holds. By Theorem 6, Pr[¬Gopen]  Q(2/p)t,
                                                                                   recomputes x = c - r from its verified opening inside the
and ¬Gbind is charged to bind in Theorem 1. We show that on                        modules and shares the exact gate value with AuthShare, so

Gopen Gbind every execution either aborts, or releases exactly                     (I2) holds by the premise on FT.
C(x), where x consists of the honest inputs and the inputs
                                                                                   Output gates. By (I1) the opened value is  = y^ + o with y^

extracted from corrupt owners. We proceed by induction over                        the faithful output value, and the recipient computes y^, which

the gates of µ in manifest order, which the ledger enforces,                       equals the corresponding output of C(x) by (I2). The release
                                                                                   guard admits FINAL_OUTPUT only after VERIFIED, and the
and maintain three invariants for all gates processed so far

without abort:                                                                     certificate binds the session, epoch, gate and recipient, so a

(I1) every value opened, consumed or released equals its                           released value cannot be presented as the output of a different

     faithful value;                                                               gate or transcript.

(I2) the faithful value of every circuit wire equals the value                     The corrupt host can further refuse to submit, delay, or
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                            48

submit malformed frames; each of these causes an abort,                 Algorithm 9 Canonical bit decomposition over a Mersenne
                                                                        field (BitDec) inside the authenticated circuit
which  F abort  permits  because  it  provides  neither  fairness  nor
                                                                        Input: authenticated [x] with x  Fp, p = 2n - 1; a reserved
          C,µ                                                                gate label 

availability. Hence, conditioned on Gopen  Gbind, malicious

behavior either selects an allowed input, preserves the com-            Output: authenticated bits [x0], . . . , [xn-1] with x =
                                                                                i=0 n-1 xi2i
putation, or causes abort.
                                                                         1:  Preprocessing in the joint sampler of T0 and T1
                             APPENDIX D
PROOFS FOR EXACT GATES, REFACTORING, AND MATRIX                                         $

                                CHECKS                                   2: r - Fp by rejection sampling under label ;
                                                                             (r0, . . . , rn-1)  bits(r)
   This appendix gives the complete fallback algorithms that
Section V-I only summarizes (Algorithms 9 and 10), the                   3: [r]  AuthShare(r); [ri]  AuthShare(ri) for 0  i <
frozen-operand matrix check of Section V-L (Algorithm 11),                   n
and full proofs of Theorems 8 to 12 and Lemmas 2 and 3.
The proofs follow the structure used for masked FSS gates in            4:  Masked opening (one round)
prior work [10], [11]: an exact algebraic identity on the masked        5: c  CheckOpen([x] + [r]); (c0, . . . , cn-1)  bits(c) 
value, followed by an argument that the opened quantities are
one-time pads. The authenticated layer is new: every identity              public
must hold over Fp with authenticated sharings, and every                6:  Loop 1: d = (c - r) mod 2n and final borrow 1[c < r]
secret product goes through the checked multiplication of
Fig. 9.                                                                 7: [br ]  0

   Conventions. Throughout, p = 2n -1 is a Mersenne prime;              8: for i = 0 to n - 1 do
the deployed field uses n = 61 (Section V-B). We identify
every v  Fp with its canonical representative in {0, . . . , p -         9: [i]  ci + (1 - 2ci)[ri]                       ci  ri, local
1} and write bits(v) = (v0, . . . , vn-1) for its n-bit binary          10: [gi]  Mult([i], [br ])
expansion, least-significant bit first. This is the opposite of the     11: [di]  [i] + [br ] - 2[gi]
most-significant-first path convention of the DPF algorithms            12: [br ]  (1 - ci)[ri] + [br ] - [gi]
(Algorithms 1 and 2); the two conventions never meet inside
one algorithm. Because p < 2n, the all-ones string is never a           13:  Loop 2: subtract the final borrow from d
canonical encoding; the parser rejects such words instead of
reducing them. An authenticated bit [] is an authenticated              14: [v]  [br ]
field element whose value is promised to lie in {0, 1}. For
secret bits ,  and a public bit c we use                                15: for i = 0 to n - 1 do

              =  +  - 2, ¬ = 1 - ,                                      16: [hi]  Mult([di], [v])
                                                                        17: [xi]  [di] + [v] - 2[hi]
                       c   = c + (1 - 2c).                              18: [v]  [v] - [hi]

The last identity is affine in the secret bit and is therefore a        19: return ([x0], . . . , [xn-1])
local operation under the linear rules of Fig. 9; only products
of two secret values consume a triple. We write Mult for the            same r. Sampling n independent uniform bits instead would
authenticated multiplication of Fig. 9 and CheckOpen for the            be wrong: it produces the noncanonical word 2n - 1  0 with
batched opening of Algorithm 4.                                         probability 2-n and silently breaks the relation between [r]

   Scope of the statements. Every correctness statement be-             and its bits, a small instance of the joint-distribution obligation
low is conditioned, exactly as Theorem 7, on the event that no
incorrect value is accepted by CheckOpen. The unconditional             of Lemma 2.
guarantee, which charges that event at most Q(2/p)t, is part of
Theorem 1 (hybrid H3 of Appendix E). Privacy of each opened             Proof of Theorem 8. Write br i for the borrow before iteration
value is stated here as a one-time-pad property; the simulator          i of Loop 1 (br 0 = 0) and vi for the value of v before iteration
of Appendix E uses exactly these properties. The executed               i of Loop 2. The opening gives the canonical c = (x+r) mod
CPU reference model (Section VIII-F) tests toy instances of             p, and since c, r  {0, . . . , p - 1}  {0, . . . , 2n - 1} both have
Theorems 8 to 11 and the truncation-fiber sampler; such finite          well-defined n-bit expansions.
tests catch transcription errors but are neither a machine-
checked proof nor evidence for the statistical bounds, which               Step 1: Loop 1 is a full subtractor. Fix i and suppose
follow from the analysis alone.                                         ci, ri, br i  {0, 1}. By the public-XOR identity, i = ci  ri;
                                                                        since gi = i br i, the second identity gives di = i  br i =
                                                                        ci  ri  br i. Enumerating the eight inputs yields

                                                                        (ci, ri, br i) 000 001 010 011 100 101 110 111

                                                                        di              01101001

                                                                        br i+1          01110001

A. Canonical Bit Decomposition                                          where br i+1 = (1 - ci)ri + br i - gi. When i = 0 we have
                                                                        ci = ri, so (1 - ci)ri = 0 and gi = 0, hence br i+1 = br i;
   Algorithm 9 is our conservative bit decomposition. Its joint         when i = 1 we have gi = br i, hence br i+1 = (1 - ci)ri,
sampler draws r  Fp by rejection sampling (sample 61 bits,              which is 1 for (ci, ri) = (0, 1) and 0 for (1, 0). This is the
reject the single value p) and then derives the bits of that            borrow-out of a binary full subtractor, and every entry of the

                                                                        table satisfies

                                                                                        di - 2 br i+1 = ci - ri - br i.

                                                                        In particular all intermediate values are Boolean. Multiplying
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                            49

by 2i and summing over i < n telescopes the borrows:              Algorithm 10 Public-threshold comparison and exact signed
                                                                  truncation (Cmp, Trunc)
d - br n2n = c - r,  d := di2i  [0, 2n).
                                                                  Input: canonical authenticated bits ([xi])i<n from     Algo-
                              i<n                                      rithm 9 and public   [0, 2n]; for Trunc, [z]      whose
                                                                                                                         public
Because |c - r| < 2n and d  0, this forces br n = 1[c < r]             centered value z¯ satisfies |z¯|  (p - 1)/2, and
and d = (c - r) mod 2n.
                                                                       f with 0 < f < n
   Step 2: the Mersenne wrap equals the borrow. As integers,      Output: [1[x < ]]; [sgn(z¯)|z¯|/2f ]
c = x + r - 1[x + r  p] p. If x + r < p then c - r = x  0;
otherwise c - r = x - p < 0 because x < p. Hence the wrap         1: procedure CMP(([xi])i<n, )
1[x + r  p] equals 1[c < r] = br n, and                           2: if   {0, 2n} then

                                                                  3:           return the public constant 1[ = 2n]

                                                                  4: [eq]  1; [lt]  0

x = c - r + br n p = d - br n2n + br n(2n - 1) = d - br n.        5: for i = n - 1 down to 0 do           i: bit i of 

Thus if br n = 0 the answer is d, and if br n = 1 it is d - 1;    6:           [mi]  Mult([eq], [xi])
this is where p = 2n - 1 is used.
                                                                  7:           if i = 1 then
   Step 3: Loop 2 subtracts the final borrow exactly. With
                                                                  8:           [lt]  [lt] + [eq] - [mi]; [eq]  [mi]
v0 = br n and Boolean di, vi, we have xi = di  vi and
vi+1 = vi - divi = vi(1 - di). The four cases (di, vi)            9:           else
{00, 10, 01, 11} give (xi, vi+1)  {00, 10, 11, 00}, and in each
case xi - 2vi+1 = di - vi. Summing as before,                     10:          [eq]  [eq] - [mi]

                                                                  11: return [lt]

                      xi2i - vn2n = d - br n = x.                 12: procedure TRUNC([z], f )            s = 1[z¯ < 0]
                                                                  13: ([zi])i<n  BitDec([z])                    u = |z¯|
                         i<n                                      14: [s]  1 - Cmp ([zi])i<n, (p + 1)/2
                                                                                                                    local
Since 0  x < p and 0  i xi2i < 2n, the case vn = 1                15: [u]  [z] - 2 Mult([s], [z])
would require i xi2i = x + 2n  2n, which is impossible.           16: ([ui])i<n  BitDec([u])
Hence vn = 0 and i xi2i = x. By uniqueness of binary              17: [q]  i=f n-1 2i-f [ui]
expansions the xi are the canonical bits of x (never the all-     18: return [q] - 2 Mult([s], [q])
ones word, because x < p). When br n = 0 the loop leaves
v  0 and returns d unchanged, as required.                        and n-1 . . . n-k. We show by induction on k that after k
                                                                  iterations
   Step 4: authentication. Each line of Algorithm 9 is either an
affine map with public coefficients (the ci are public after the            eq = 1[x(k) = (k)], lt = 1[x(k) < (k)].
opening) applied to authenticated values, which the local linear
rules of Fig. 9 preserve, or a call to Mult. By Theorem 7,        For k = 0 both prefixes are empty, so eq = 1 and lt = 0. For
conditioned on no accepted wrong opening, every output is         the step, let i = n-k-1 and mi = eq ·xi. The new prefixes are
an authenticated sharing of the value computed in Steps 1-        equal iff the old ones were equal and xi = i; this is eq xi =
3.                                                                mi when i = 1 and eq(1 - xi) = eq - mi when i = 0,
                                                                  which are the two updates of Algorithm 10. The new prefix of
   Cost and privacy. Algorithm 9 uses 2n authenticated            x is smaller iff either the old prefix was already smaller, or the
                                                                  old prefixes were equal and xi < i, i.e., xi = 0 and i = 1.
multiplications (a conservative count, since the first product    The two events are mutually exclusive because eq = 1 implies
                                                                  lt = 0, so the sum lt + eq(1 - xi) = lt + eq - mi is again a
of Loop 1 multiplies by a public zero), one masked opening,       bit. After k = n iterations lt = 1[x < ] for every   [0, 2n),
and 2n + 1 dependent rounds, i.e., 123 rounds for n = 61.         which Cmp returns; the flag eq = 1[x = ] stays internal and
                                                                  is not an output. The endpoint thresholds give public constants
Independent instances share rounds by being placed in the         for lt: no x satisfies x < 0 and every canonical x satisfies
same CheckOpen batch; batching amortizes metadata and             x < 2n. All products are of bits, so Theorem 7 preserves
challenge derivation but cannot shorten the two carry chains.     authentication; the comparator uses at most n authenticated
For privacy, c = x + r with r uniform on Fp and independent       multiplications.
of everything the corrupt host holds (its share tuples of [r]
and [ri] are uniform and independent of r by construction of         Sign. The centered encoding maps z¯  [0, (p - 1)/2] to
AuthShare), so c is uniform and independent of x. The mul-        itself and z¯  [-(p - 1)/2, -1] to p + z¯  [(p + 1)/2, p - 1].
tiplications open only Beaver differences under fresh triples.    Hence the canonical z satisfies z  (p + 1)/2 iff z¯ < 0,
                                                                  and s = 1 - 1[z < (p + 1)/2] = 1[z¯ < 0]. The threshold
B. Comparison and Exact Signed Truncation                         (p + 1)/2 = 2n-1 lies in [0, 2n), so the comparator applies to
                                                                  the canonical bits returned by Theorem 8.
   Algorithm 10 contains the public-threshold comparator and
the exact signed truncation. It follows the classical bit-           Magnitude. In Fp, u = (1 - 2s)z equals z = z¯ when s = 0
decomposition route to exact truncation [76], [77], adapted       and -z = p-z = -z¯ when s = 1. In both cases the canonical
to the Mersenne field and to authenticated sharings; mixed-       representative of u is |z¯|  [0, (p - 1)/2], so no modular wrap
circuit alternatives such as edaBits [78] would need their own    occurs. By Theorem 8, (ui) are the canonical bits of |z¯|.
proofs in our model.
                                                                     Shift and sign restoration. The local sum q = i=f n-1 ui2i-f
Proof of Theorem 9. Comparator. For k  {0, . . . , n} let x(k)
and (k) be the integers formed by the top k bits xn-1 . . . xn-k
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  50

equals |z¯|/2f  as an integer, and q < 2n-f  p, so it is also      other material related to r that leaves the protected boundary
the canonical field element. Finally (1 - 2s)q equals q for        is the corrupt party's share tuples of [ri], which AuthShare
z¯  0 and p - q, the encoding of -q, for z¯ < 0. Therefore         samples uniformly and independently of r; the DPF keys and
the output encodes sgn(z¯)|z¯|/2f , which is truncation toward     raw evaluations never leave the modules in Profile T. Hence u
zero; for z¯ = 0 it is 0. Every step is local affine or Mult, so   is uniform and independent of x jointly with the corrupt party's
Theorems 7 and 8 give authenticated outputs conditioned on         view, and the Beaver openings inside the w XOR products are
no accepted wrong opening.                                         uniform because the triples are fresh. The exported output is
                                                                   an epilogue tuple, which Theorem 5 shows to be uniform for
   Remarks. (i) For the particular threshold 2n-1 all lower        either fixed party.
threshold bits are zero, so lt can change only in the first iter-
ation and the comparator output equals 1 - xn-1; the equality      D. Shifted Intervals and Piecewise Polynomials
products after that iteration do not affect the result. Our cost
accounting nevertheless charges the generic comparator, giving     Proof of Theorem 11. Let [a, b)  [0, p) be proper and
2n + n + 1 + 2n + 1 = 5n + 2 authenticated multiplications         nonempty, so  := b - a  [1, p - 1]. Algorithm 6 opens
per exact truncation (307 for n = 61), all on sequential carry     c = (x + r) mod p for a fresh uniform r  Fp and, inside the
chains. With the two masked openings of the decompositions         protected sampler, sets L = (a+r) mod p, H = (b+r) mod p
they occupy 5n + 4 = 309 sequential rounds (30.9 ms on             and  = 1[L > H], generates two conservative DCFs
LAN); this is why the compiler treats Algorithm 10 as a            (Algorithm 8) with payload 1 for the thresholds L and H,
fallback (Section V-I). (ii) A fixed-point multiplication first    both derived from the same r, and a sharing 0 + 1 = .
computes the integer product and then applies Trunc. The           Module T0 hands s~0 = 0 + DCFH (c)0 - DCFL(c)0 to the
declared magnitude must remain below p/2 before truncation;        epilogue, and T1 likewise s~1 (here a, b are endpoints, not party
otherwise the modular product has already lost the intended        indices).
signed integer. The manifest's numeric contract states these
bounds, and the proof above assumes them rather than en-              Step 1: translation. Since c - L  x - a and H - L  
forcing them.                                                      (mod p), we claim

C. Authenticated Small Lookup Tables                                  a  x < b  (c - L) mod p < (H - L) mod p = .

Proof of Theorem 10. Recall Algorithm 5: the protected sam-        If a  x < b then (x - a) mod p = x - a < . If x < a then
pler draws a fresh uniform r  {0, 1}w, authenticates its bits,     (x - a) mod p = p + x - a  p - a  b - a =  because
and generates DPF keys (k0, k1) for the point function fr,1        b  p. If x  b then x - a  . Thus x  [a, b) iff c lies in
with the same r as target and payload 1  Fp. The circuit           the circular half-open interval that starts at L and has length
computes [ui] = [xi] + [ri] - 2 Mult([xi], [ri]) and opens the     . Moreover L = H because  / {0, p}.
vector u with one batched CheckOpen; both modules check
that every ui  {0, 1} and that they hold the same vector. Mod-        Step 2: two cases. If L < H, the circular interval is the
ule Tb then computes y~b = a{0,1}w T [a  u] · Eval(kb, a)          ordinary interval [L, H): for c < L we get (c - L) mod p =
over the full public domain and hands y~b to the epilogue.         p+c-L  p-L > H -L, and for c  H we get c-L  H -
                                                                   L. Its indicator is 1[c < H] - 1[c < L], which is a bit because
   Correctness. Conditioned on no accepted wrong opening,          L < H. If L > H, the circular interval is [L, p)  [0, H), a
Theorem 7 and the XOR identity give u = xr. By Theorem 2           disjoint union, and its indicator is 1[c  L] + 1[c < H] =
applied to the depth-w tree, Eval(k0, a) + Eval(k1, a) = 1[a =     1 + 1[c < H] - 1[c < L]. With  = 1[L > H] both cases
r] for every a  {0, 1}w. Summing the two raw outputs and           read

exchanging the finite sums,                                                   1[a  x < b] =  + 1[c < H] - 1[c < L].

y~0 + y~1 =           T [a  u] 1[a = r]                               Step 3: shares. All of c, L, H lie in [0, p)  [0, 2n), so they
                                                                   are valid inputs and thresholds for the n-bit DCF with the "<"
             a{0,1}w                                               orientation. By Theorem 4, DCFH (c)0 + DCFH (c)1 = 1[c <
                                                                   H] and likewise for L. Summing the two raw shares gives
= T [r  u] = T [r  x  r] = T [x].                                  s~0 + s~1 =  + 1[c < H] - 1[c < L] = 1[a  x < b], and
                                                                   Theorem 5 yields an authenticated sharing of the indicator.
By Theorem 5, the epilogue turns (y~0, y~1) into a fresh authen-   Empty and full intervals are the public constants 0 and 1 and
ticated sharing of T [x]. The table index a  u depends only        need no keys. The derivation uses one opening c for both
on the public u and the public loop counter, so the declared       thresholds; deriving L and H from independent masks would
                                                                   require two different openings and would break Step 1.
full-domain scan has a fixed, input-independent access pattern.
                                                                      Step 4: partitions and polynomials. Let 0 = 0 < 1 <
   Joint preparation. The identity uses that the authenticated     · · · < m = p with m  2 define the disjoint, exhaustive
bits and the DPF target are the same r. If the target were         partition of Algorithm 6, so every piece [i, i+1) is proper and
resampled as an independent uniform r, each object would           nonempty, and let all endpoints, wrap bits and auxiliary shares
                                                                   be derived jointly from one mask r and one opening c, with
still be marginally uniform, but the output would become           independent function-generation coins per DCF. By Steps 1-3
T [r xr], which is not T [x]. The sampler therefore derives        each indicator si = 1[i  x < i+1] is correct, and exactly
                                                                   one of them, si , equals 1. The selected coefficients [a¯j] =
both from one logical draw, as required by Lemma 2.

   Mask privacy. For every fixed x, the map r  x  r is
a bijection on {0, 1}w, so u is uniform when r is. The only
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                        51

   i ai,j[si] are local affine maps with public ai,j, so a¯j =     Algorithm 11 Frozen-operand Freivalds check (VerifyMatrix)
ai,j. Horner's rule yd = a¯d, yj = yj+1 · x + a¯j for j = d -
1, . . . , 0 uses d calls to Mult and yields y0 = j=0 d ai,jxj =   inside Tb
Pi (x) in Fp by Theorem 7. Where the manifest inserts fixed-
point rescaling between Horner steps, Theorem 9 makes each         Input: handles   of  A      Fm×k     and  B       Fk×n   bound    to
rescaling exact. The theorem therefore states equality with the
declared finite arithmetic, not with an unapproximated real-                                     p                     p
valued function.
                                                                        authoritative input or preprocessing records; candidate
   Privacy. As in Theorem 8, c is a one-time pad of x over                    Fm×n
Fp. The DCF keys, the thresholds L, H and the sharing of                C           from  the  GPU;  repetitions  s  (default  s  =  3)
 remain in the modules, and the only exported values are                        p
epilogue tuples and Beaver openings, both uniform.                 Output: a verified immutable handle to C, or abort

E. Distribution-Preserving Refactoring                             1: if the manifest does not permit exposing A, B to this GPU

   The semi-honest DFA design samples a DPF target directly             then
and recovers the mask through an inverse map [16]. Lemmas 2
and 3 state when this preserves the joint distribution with every  2: abort                         never for global triple masks
auxiliary object derived from the mask; marginal uniformity
of each object alone is not sufficient. The main proof applies     3: check dimensions and the canonical encoding of every
them in hybrid H2 of Appendix E, only where these hypotheses
hold.                                                                   element of A, B, C; on failure abort

Proof of Lemma 2. Fix the already determined context Z = z.        4: check that the digests of the consumed A, B bytes match
Let R be uniform on the finite set R, let gz : R  A be a
bijection, let W be coins independent of R, and let J be the            their ledger records; on failure abort
deterministic procedure that produces all auxiliary material.
Experiment 1 outputs (R, gz(R), J(z, R, W )); Experiment 2         5: freeze C into protected storage or AEAD-sealed im-
samples A uniformly on A, sets R = gz-1(A) and outputs
(R, A, J(z, R, W )). Write (^ | r^) = PrW [J(z, r^, W ) = ^]            mutable pages; C  Hash(descriptor  C)
for the auxiliary sampler. For every (r^, a^, ^),
                                                                   6: for  = 1 to s do          $
          Pr1[(r^, a^, ^)] = |R|-1 1[a^ = gz(r^)] (^ | r^),
          Pr2[(r^, a^, ^)] = |A|-1 1[r^ = gz-1(a^)] (^ | r^).      7:      draw secret v       -   Fn   under     a  label  bound    to

The indicators coincide because gz is a bijection, which also                                        p
gives |R| = |A|; the conditional law of the auxiliary material
given the mask is the same sampler in both experiments. Hence         (session, epoch, gate, C , )
the two joint distributions are equal for every z, and averaging   8: g  Bv; g  Ag
over the law of Z preserves equality. The hypothesis that R        9: if Cv = g then  C read from frozen bytes only
is uniform given Z = z is essential: a mask correlated with
the context would make the two sides differ.                       10:         poison the epoch; abort

   Why joint equality matters. Suppose a gate needs two            11: for each transformed tag array, repeat the loop above on
DPF targets 1 = r and 2 = r + 1 derived from one mask.
Resampling 1 and 2 as two independent uniforms keeps                   its own equation
both marginals uniform but destroys the relation 2 = 1 + 1,        12: mark the handle VERIFIED; consumers read only the
so the gate computes a different function. Lemma 2 permits
instead one uniform draw A, the recovery R = gz-1(A), and              frozen bytes of C
the derivation of the second target from R inside J. The same
reasoning covers the LUT and interval gates above, where the       Thus (R, A) has the law of (R, g(R)). Every auxiliary object
authenticated bits, the DPF or DCF targets, the wrap bit and       is subsequently derived from R with independent coins, so
all auxiliary shares are functions of one logical draw.            the argument of Lemma 2 extends the equality to the full
                                                                   joint distribution.
Proof of Lemma 3. Let g be arbitrary and let R have any
distribution on a finite set. Sample A from the law of g(R)           Truncation sampler. For an unsigned right shift of a uni-
and then R from the conditional law of R given g(R) = A,           form -bit mask by h bits, g(R) = R/2h. Here A is uniform
which is well defined on the support of g(R). For every (r^, a^),  on -h bits and the fiber of each A is {2hA+U : U  [0, 2h)},
                                                                   so the conditional sampler is R = 2hA+U with U uniform on
  Pr[R = r^, A = a^] = Pr[g(R) = a^] Pr[R = r^ | g(R) = a^]        h bits. Every mask then has probability 2-(-h)2-h = 2-, as
                                                                   required. The sampler is specific to this case. For example, if R
                         = Pr[R = r^, g(R) = a^].                  is uniform on Fp with p = 261 - 1, the top value of R/2h
                                                                   has only 2h - 1 preimages while every other value has 2h,
                                                                   so A is not uniform and must be sampled with probabilities
                                                                   proportional to fiber sizes. Signed shifts, nonuniform masks
                                                                   and other moduli likewise need their own conditional sampler;
                                                                   Lemma 3 states what that sampler must satisfy, not that a
                                                                   generic one exists.

                                                                   F. Frozen-Operand Freivalds Check

                                                                      Algorithm 11 is the optional verified matrix subroutine of
                                                                   Section V-L: Freivalds' randomized product check [60] run
                                                                   inside the protected verifier on a frozen candidate and on
                                                                   operands bound to their ledger records. In this subsection
                                                                   m, k, n denote matrix dimensions. The subroutine applies only
                                                                   where exposing the operands to that GPU is already allowed;
                                                                   it never authorizes exposing global secret triple masks.

                                                                   Proof of Theorem 12. Let E = C - AB, where C is the
                                                                   frozen candidate and A, B are the bound operands, and
                                                                   suppose E = 0. Because C is fixed before any v is derived
                                                                   and the challenge label binds C, the matrix E is determined
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                       52

before the challenges, which are secret, uniform, and inde-             distributed random variables with S  G, let M be uniform
pendent of E (with ideal randomness, i.e., from hybrid H2 of            on G and independent of (V, S), and let Y be independent of
Appendix E on). A repetition accepts iff Cv = A(Bv), i.e.,              (V, S, M ). Then (V, Y, S +M ) is distributed as (V, Y, U ) with
Ev = 0. Pick a nonzero row e of E and an index j with
ej = 0. The event Ev = 0 implies e, v = 0. Conditioned                  U uniform on G and independent of (V, Y, S), and conditioned
on all coordinates of v except v,j, this linear equation has            on (V, Y, S, U = u) the mask equals M = u - S.
exactly one solution v,j = -ej-1 i=j eiv,i, which the
uniform v,j hits with probability exactly 1/p. Hence each               Proof. For all (v, y, , u), Pr[V = v, Y = y, S = , S +
repetition accepts with probability at most 1/p, and since the          M = u] = Pr[V = v, S = ] Pr[Y = y] Pr[M = u -
s challenge vectors are independent while E is fixed, all s
repetitions accept with probability at most p-s.                        ] = Pr[V = v, S = ] Pr[Y = y]/|G|, which is the claimed
                                                                        product distribution; the second statement is immediate.
   The two side conditions are necessary. Without freezing, a
host that observes v could choose a candidate with E = 0                   In our uses, Y is the corrupt party's share tuple of the
and Ev = 0 after the fact. Without operand binding, the                 authenticated mask [M ]. AuthShare samples party 0's value
module could verify one product and later consume a different
                                                                        and tag shares uniformly and independently and sets party 1's
one; the ledger check on the operand digests and the rule that
consumers read only the frozen C exclude both. A check that             shares to the differences, so either party's tuple is uniform on

covers only the value matrix does not authenticate a different          F1+t  and    independent      of  M  and  of  the  global  keys;  this  is  the

tag matrix, hence the per-lane repetition in Algorithm 11.                p
A union bound over at most QF invocations bounds the
probability that any wrong product is accepted by QF /ps; for           hypothesis "Y independent of M ".
s = 3 this is QF · p-3 < QF · 2-182, which Theorem 1 adds
to its error term (in H3) when the subroutine is enabled.               A. Proof of the PIR Theorem

   Cost. One repetition computes g = Bv, g = Ag and Cv,                 Setting. The authorized snapshot has the public descriptor
i.e., kn + mk + mn field multiply-accumulates, and reads all
three bound matrices once, compared with mkn operations                 descv = (id, v, N, enc, cmv): identifier, version v, true length

for recomputing the product. For small matrices the reads               N  2, encoding of each record into k field coordinates, and

dominate and the check may cost more than direct protected              commitment cmv to all of these and to the ordered record
                                                                        bytes. The padded length is 2n with n = log2 N , padded
computation, which is why the compiler treats it as an option           records are zero, and N = 1 is the constant-record special

to be selected by modeled cost rather than as a default; it is          case with the same checks. Following Algorithm 7, for a query

disabled in all evaluated configurations.                               (, qid ) module Tb derives the joint DPF for (, 1), scans the

                                                                        canonical snapshot bytes in the public order, hashes the bytes it

                                                                        actually consumes, computes y~b = i<2n Eval(kb, i) · D[i] 
                                                                        Fk
                                                                             inside  the  protected       path,  quarantines  y~b  until  the   digest
                                                                          p

                                                                        equals cmv, reshares each coordinate with a fresh pad as in
                                                                                                                              $
                                                                        the  epilogue,    yb  =  y~b  + (-1)b     with           Fkp ,  and  releases
                                                                                                                             -

                                                                        only yb with a certificate certb that binds the session, epoch,

                            APPENDIX E                                  qid , descv, role b and the digest of yb. No MAC tag is sent to
PROOFS OF PIR SECURITY AND OF THE MAIN THEOREM
                                                                        the client. Both modules learn , so the index privacy proved

  This appendix proves Theorem 13 for both corruption                   below is privacy against the corrupt host and relies on module

regimes and then Theorem 1 by an explicit simulator and                 trust, unlike untrusted two-server DPF-PIR (GPU-DPF [14],

a sequence of hybrids H0, . . . , H4. We use the real/ideal             the untrusted mode of DFA [16]), which hides  from each

paradigm  of  Definition  2  [52]-[55]  with  F abort  and  F abort     server without trusted hardware.

                                                 C,µ           PIR

(Appendices A-A and A-B), the leakage LC and LPIR (Defi-                Proof of Theorem 13. We use the two regimes of Ap-
                                                                        pendix A-B, which are not combined: in (R1), a malicious
nition 1) and the ideal module resource FT (Appendix A-C).              server host and an honest client, we prove integrity and index
                                                                        privacy; in (R2), a malicious client only and two honest
   Notation. The adversary A with auxiliary input z statically          hosts, we prove database privacy. Throughout, let Good be
corrupts the host of party Pb for some b  {0, 1} (no                    the event that setup, protected channels and all bindings
                                                                        (query bindings, snapshot digest, certificates) behave ideally;
corruption is the special case with only public traffic), and           Pr[¬Good]  setup + channel + bind.
¯b = 1 - b is the honest party. As in Definition 2, µ,
                                                                           (R1) integrity. Let host b be corrupt and the client honest,
x and z are fixed up front, and a PPT distinguisher D                   and condition on Good.

receives the joint output (the view of A and the honest                 1) One legal index. The client sends (, qid , descv) to both
                                                                            modules over authenticated confidential channels. Host b
outputs). For a wire  of the manifest's circuit, x is its                   relays these messages but can only drop or delay them.
                                                                            The modules compare the two bindings over the protected
value in C on the honest and the extracted inputs, and                      channel and reject unless they agree and  < N . Hence,
                                                                            if processing continues, both modules hold the same legal
  =  (x^b, , ^b,,1, . . . , ^b,,t)      F1+t  is  its  faithful  tuple       and the same descriptor.

                                          p                             2) Consistent keys. Both modules derive the DPF for (, 1)
(Appendix C): the tuple that host b would hold had it applied               under the same joint label, so they hold the two halves of

every prescribed local operation to what it actually received.

The error terms setup, prf , channel, bind, trace are those of

Section VII-A and refer to the entire admitted execution.

  We use one elementary fact repeatedly, the one-time-pad

argument behind every masked opening.

Lemma 8 (One-time-pad openings). Let G be a finite abelian
group (Fp or {0, 1}w under ). Let (V, S) be arbitrary jointly
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                              53

    one key pair. By Theorem 2, Eval(k0, i) + Eval(k1, i) =                    delivery condition established for (R1) integrity. Step 6 costs
    1[i = ] for all i < 2n.
3) Committed bytes. Each module hashes exactly the bytes                       trace. The index  is never used by the simulator.
    it consumes, in the public order, and releases nothing
    before the digest matches cmv. Under Good the consumed                         (R2)   database     privacy.     The   simulator      S PIR  has     oracle
    sequence therefore equals the committed padded snapshot
    D in both modules, whatever bytes host b tries to                                        F abort                                       cli
    substitute.
4) Correct reduction. Module arithmetic is ideal, so coordi-                   access    to     PIR    and      must  simulate   the  client's      view:  the
    natewise
                                                                               module responses (value shares and certificates) or a rejection.

                                                                               Its steps are:

                                                                               1) Receive the client's query messages to T0 and T1 through

                                                                                   the emulated module interface and parse their canonical

                                                                                   encodings.

                                                                               2) If the two bindings differ, if an index is out of range, if

          y~0 + y~1 =           Eval(k0, i) + Eval(k1, i) D[i]                     an encoding is malformed, or if qid is replayed, output

                        i<2n                                                       the rejection that the modules would output and submit a

                   = D[],                                                          malformed       query    to  F abort,  which  returns  reject.

                                                                                                                   PIR           ,                      F abort,

                                                                               3)  Otherwise       extract  the  agreed   index       submit    it  to     PIR

    and the fresh resharing preserves the sum: y0+y1 = y~0+y~1.                    and receive D[]  Fkp.

5) Release. The client accepts only a pair of valid certificates                                                                                         $

    with roles 0 and 1 for its own qid and descv. Under Good                   4) For each coordinate  < k sample y0, - Fp and set y1, =
    host b can neither forge a certificate nor splice a share                      D[] - y0,.

    from another query, version or role into the pair. Dropping                5) Produce cert0, cert1 through the emulated module inter-

    or delaying a share leaves the client without a valid pair,                    face, bound to qid and descv; append the trace simulator's

    which is an abort.                                                             output.

Consequently the honest client outputs D[] or , never                          In the real execution the hosts are honest, so by Steps 2-
                                                                               4 of (R1) integrity the two reductions sum to D[], and
another value, except with probability setup + channel + bind.                 the fresh pad makes y0 uniform with y1 determined by the
                                                  PIR                          sum; this is exactly Step 4. Fresh pads per query make the
    (R1)  index   privacy.    The  simulator             is  given    LPIR     responses to different queries independent. Since no MAC tag
                                                Sb                             is delivered, the client's view contains no relation that depends
                                                                               on the global keys, and descv is part of LPIR. Hence the client
(descv, the public scan length and order, and the message                      learns nothing beyond the requested records and the descriptor.
                                                         F abort
lengths   and  schedules)   and  the  ability  to  tell           to  deliver     Collecting the terms, each regime is simulated with error at
                                                            PIR                most setup + prf + channel + bind + trace.
or abort. It must simulate the view of host b, i.e., the re-

layed client-to-module and module-to-module ciphertexts, the

snapshot-byte requests of Tb , the released frame (yb , certb )
if it passes through host b, module status signals, and traces.

Its steps are:

1) Emulate FT for setup and produce the public setup tran-                        This is a hardware-trusted PIR statement: it does not turn
                                                                               untrusted two-server DPF-PIR into symmetric PIR, and a
    script.                                                                    verifiable-FSS alternative with externally generated keys [33]
                                                                               must separately prove client key validity and server-answer
2) For every relayed ciphertext, output a string of the permit-                integrity (Appendix A-B).

    ted length on the public schedule.

3) Request snapshot bytes from A in the public order and

    length, hash them as Tb would, and record whether the

    digest equals cmv.                                                         B. The Simulator for the Circuit Profile

4) If all messages were delivered and the digest matched,                                                                                F abort.

    sample    yb   $  Fk   and  produce  certb     through   the  emulated         We    now  construct     the     simulator    S  for     C,µ         S  runs

                  -     p                                                      A internally, plays the ideal module resource FT for both

    module interface; otherwise output the module's generic

    abort status.                                                              modules (it controls only the ideal representation of the trusted

5)  Instruct   F abort  to deliver to the client iff the simulated run         resources, never the honest party's prescribed inputs), and

                  PIR                                                          interacts     with  F abort  on   behalf   of   the  corrupt     party.     From

    reaches the point where the client holds a valid certificate               F abort                C,µ

    pair; otherwise instruct it to abort.                                         C,µ    it  receives  only      what  the  ideal   world  permits:        LC ,

6) Append the output of the stipulated trace simulator Strace                  which contains the validation outcomes status, and the outputs
    on the command sequence issued by host b, the public
                                                                               of corrupt recipients. It has to simulate the view of host b,

    descriptor and lengths, and the accept or abort outcomes.                  which consists of (i) every response of Tb on an approved

Steps 1 and 2 are exact in the hybrid with ideal setup and                     I/O path: party-local preprocessing tuples, epilogue outputs,
channels (setup+channel). Step 3 is identical because the digest
check is a deterministic function of the bytes that A supplies                 opened values, certificates and status codes; (ii) the peer-
and of the public cmv. In Step 4, the real yb = y~b + (-1)b 
with a fresh pad  that is used nowhere else (after replacing                   channel and client-channel ciphertexts that the host relays; (iii)
derived tapes by random ones, prf ); by Theorem 5 it is uniform
and independent of , of D and of everything else in the                        public messages; and (iv) traces.
view. No DPF key or unmasked reduction is exported, so no
DPF one-key-privacy assumption is needed. Step 5 applies the                       Simulator state. S keeps the following state, which it

                                                                               updates in the manifest's public order.

                                                                                                                 $                    $
                                                                               Sim1. Keys. Sample j - Fp and b,j - Fp for j  t, set
                                                                                         ¯b,j = j - b,j , and give b,j to host b wherever

                                                                                         the protocol does. The global keys stay inside S.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                                               54

Sim2. Ledger. Run the ledger state machine of Fig. 7 for both                                                 b := y - e, c := ab; the corrupt tuples of [a], [b], [c]

modules on the public manifest µ: labels, reservations,                                                       were sampled in Sim5 independently of these values.

frozen roots, consumed identifiers, epoch status and                                                          Compute the corrupt output tuple with the formulas of

release certificates.                                                                                         Mult from the corrupt triple tuples and d, e.
                                                                                                              Checks. When host b submits tuples (xi, 1 ,i, . . . , t,i)
Sim3. Faithful tuples. For every wire  reached so far, store                                           Sim9.  for the wires 1, . . . , m of a batch, run the meta-
                                                                                                      Sim10.
 and, for opened wires, the public value. Honest-side                                                 Sim11.  data, encoding, order and ledger checks as the module
shares are never stored; they are symbolic, defined by                                                Sim12.

        x¯b, := x - x^b, and ¯b,,j := j x - ^b,,j .                                                           would, and abort on failure. Otherwise compute the

   Per-command simulation. Given this state, S answers the                                                    value-error vector e and the tag-error vectors dj with
commands of host b and produces the rest of its view as                                                              x                                
                                                                                                              ei  =       -  x^b  ,i  and   dj,i  =          -  ^b  ,i  ,j  ,  sample    fresh
                                                                                                                       i                                j,i

follows.                                                                                                      challenges     j     $   Fm p ,  and  accept   iff  j, dj -je              =  0

                                                                                                                                  -

Sim4. Setup. Emulate OPEN_SESSION with the ideal au-                                                          for every j. On rejection, poison the epoch, release

thenticated setup and output its public transcript; re-                                                       nothing,    and     instruct     F abort  to   abort.     On     acceptance

layed ciphertexts are strings of the permitted lengths.                                                                                           C,µ
                                                                                                              with e = 0, abort (this is the bad event of H3). On

Sim5. Preprocessing. For every authenticated random value                                                     acceptance with e = 0, release the opened values
        that RESERVE_PREP hands to host b (input and
                                                                                                              that Sim6, Sim8, Sim10 and Sim11 prescribe. Missing,

output masks, triple components, the field masks [r]                                                          delayed, replayed or reordered messages lead to the

of Algorithms 6 and 9 and of direct gates, and the                                                            same timeouts and rejections as in the real protocol.

mask        bits  of   Algorithms    5  and  9),  sample         $   F1+t,                                    Outputs     (Out).      By   the    schedule      of  µ   (Sim6),        F abort

                                                                -      p                                                                                                                  C,µ

the exact party-local distribution of AuthShare. The                                                          has released every output due to S when an output is

underlying value stays symbolic. The two exceptions,                                                          opened. For a private output to an honest recipient,

where the corrupt party is entitled to a complete value,                                                                           $

are handled in Sim6 and Sim10. Wrap bits and their                                                            release  - Fp as the opened masked output; its

                                                                                                              hidden mask is the symbolic o :=  - y. For a private

sharings, DPF and DCF keys and raw shares never                                                                                                                                                      $

leave the modules (Appendix D), so nothing is sim-                                                            output to a corrupt authorized recipient, sample o - Fp

ulated for them.                                                                                              and deliver it early, when the protocol delivers the

Sim6. Inputs and validation. If the owner of input wire  is                                                   output  mask;       at  the  opening,     after   F abort        has  released

                                                                                                   $                                                               C,µ

        the corrupt party, sample its complete mask r - Fp                                                    y, program  := y + o. For a public output, obtain y
        and deliver it, receive the broadcast  from A, check
                                                                                                              from    F abort     and  release      y.  Instruct    F abort        to  deliver

                                                                                                                         C,µ                                           C,µ

                                                                                                              to honest recipients iff the simulated run reaches their

(as the modules do) that both modules would bind the                                                          release with valid certificates; otherwise instruct it to

same , and compute x = r + ; unless x  In,                                                                    abort.
                                                         F abort
emulate         the   modules'  abort     and    make               abort,                                    Nonlinear gates. For the masked field opening of
                                                            C,µ
                                x         F abort
and         otherwise  submit         to              and  set  the  wire                                     Algorithms 6 and 9 and of a direct protected gate,
                                             C,µ
                                                                                                                             $
tuple as Input does, adding  to party 0's value share                                                         release c - Fp with symbolic mask r := c - x. For

and b,j to each tag share. If the owner is honest,                                                            Algorithm      5,   release   u   $   {0, 1}w     with    symbolic         mask

                   $                                                                                                                           -

sample  - Fp as the public masked difference and                                                              r := x  u. For every EVAL_FSS response and every

let the undisclosed mask be the symbolic r := x - ;                                                           direct-gate output, sample the corrupt output tuple from

x           In    holds,  as   F abort    admits   only    such   inputs.                                     F1+t    and    define    its     value    symbolically           by   the  gate

                                  C,µ                                                                           p

For a commitment-bound input, emulate the protected                                                           semantics of Theorems 8 to 11 or the approved direct

loader on the bytes that A supplies: on a match extract                                                       function. Carry chains, comparator steps and Horner

the canonical committed input, otherwise abort exactly                                                        products are multiplications and use Sim8.

as        the  loader  does.   Since    F abort   is  non-reactive   and                                      Matrix verification. If Algorithm 11 is enabled, emulate

                                           C,µ

computes status only after it has recorded every input,                                                       VERIFY_MATRIX of Tb as follows. The manifest

the public schedule of µ places every input gate before                                                       permits it only for operands whose exposure to the
                                                                                                              GPU of host b is allowed, never for global triple
every validity check, and both before the first output

opening (Section III-D and Appendix A-A). At each                                                             masks, so their authoritative records are public data

validity boundary declared in µ, S reads the outcome                                                          of µ or faithful tuples of Sim3. S runs Algorithm 11

from status and, on a failed predicate, outputs the                                                           on the bytes that A supplies: it checks the operand

modules' generic abort status and poisons the epoch;                                                          digests against these records, freezes the candidate C,

F abort        halts  on  the  same   outcome.                                                                draws fresh secret challenge vectors v1, . . . , vs, and

   C,µ

Sim7. Local linear operations. Apply additions, public scal-                                                  on a failed test poisons the epoch and aborts as the

ings and public-constant updates to the faithful tuples                                                       module does. On acceptance with C = AB, it aborts

        with the formulas of Lin (Fig. 9).                                                                    (the bad event BadF of H3). Otherwise C = AB is
Sim8. Multiplications. When the Beaver differences d = x-a                                                    the product that a faithful host b would compute, so

and e = y - b of a multiplication are opened (after                                                           S records it among the faithful tuples, and a protected

                                                                                      $                       gate that consumes it returns an output tuple simulated

the check in Sim9 accepts), release fresh d, e - Fp.
The hidden triple is defined afterwards by a := x - d,
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                   55

          as in Sim11. The honest host computes AB correctly,              bounded sampler that exhausts its retries aborts independently
                                                                           of all inputs. Further, let the experiment abort if any binding
          so T¯b always accepts.                                           fails: a collision or forgery on a manifest hash, snapshot digest,
Sim13. Traces. Append the output of the stipulated trace simu-             frozen-page root or certificate, or a session-freshness violation.
                                                                           Hence
          lator Strace on the command sequence issued by host b,
          µ, the public lengths and the accept or abort outcomes                            | Pr[H1] - Pr[H2]|  prf + bind.

      (Appendix A-C).

Each step is linear in the size of its command, so S is                    In H2 the ledger guarantees that no randomness label is
polynomial time. S never uses an honest input, a raw DPF                   consumed by two accepted transactions, that roles cannot be
                                                                           swapped, and that no byte is replaced after a challenge exists.
output, or a zero or nonzero pattern of raw DPF outputs.                   Two further replacements are exact. Wherever the implemen-
                                                                           tation samples a DPF or DCF target directly and recovers the
PIR   queries  are  not    part  of  F abort:  Theorem   1  states  their  mask by an inverse map, Lemmas 2 and 3 show that the joint
                                                                           distribution of mask, target and all auxiliary material equals
                  F abort               C,µ                                that of the reference sampler; we apply them only where
                                                                           their joint-sampler conditions hold. Streaming generate-and-
realization  of      PIR   separately,  and  Appendix    E-A  simulates    consume is replaced by materialized generation followed by
                                                                           evaluation, which by Theorem 3 yields identical outputs. After
them  with     PIR  and    S PIR .                                         these replacements the analysis may treat each DPF or DCF
                                                                           as a key pair produced by Algorithm 1 (or Algorithm 8) and
             Sb              cli                                           consumed by Algorithm 2.

Lemma 9 (Check outcomes depend only on the deviation).                        H3: abort on an accepted wrong value. H3 is H2 except that
                                                                           the experiment aborts at the first CheckOpen batch that is
In every hybrid below from H2 on, and in the ideal execution               accepted with a nonzero value-error vector e; if Algorithm 11
with S, the outcome of a CheckOpen batch that passes                       is enabled, it also aborts at the first accepted candidate with
the metadata checks is jt j, dj - je = 0 , where                           C = AB. Call these events BadMAC and BadF. The two
(e, dj) are the differences between the bytes frozen for host              hybrids are identical until a bad event occurs. Before BadMAC
b and the faithful tuples, and j are fresh uniform challenges              the hypothesis of Lemma 1 holds: conditioned on host b's
independent of (e, dj).                                                    view and its own key shares, the honest key shares are indepen-
                                                                           dent and uniform, and every earlier rejection has terminated
Proof. The honest host submits its prescribed tuples, so by                the epoch, so no adaptive key-learning sequence exists. By
Lemma 7 the residuals of Algorithm 4 satisfy 0,j + 1,j =                   Theorem 6, each batch with e = 0 is then accepted with
j, dj - je. Both modules freeze the submitted bytes                        probability at most (2/p)t, and a union bound over at most
before the challenges are derived, and the challenge labels                Q batches gives Pr[BadMAC]  Q(2/p)t. By Theorem 12,
                                                                           Pr[BadF]  QF /ps. Therefore
bind the frozen roots; in the ideal-randomness hybrids the
challenges are therefore uniform and independent of (e, dj).                          | Pr[H2] - Pr[H3]|  Q(2/p)t + QF /ps .
The candidate values and the challenges are never shown to the
host before acceptance, so A fixes its deviation without seeing
them. In the ideal execution, S evaluates the same predicate
with identically distributed j and j (Sim1, Sim9).

C. Hybrid Argument

Proof of Theorem 1. We define five hybrids. H0 is the real
                                                         F abort
execution    and  H4  is   the   ideal  execution  with           and  S;
                                                            C,µ

Pr[Hi] denotes the probability that D outputs 1 on the joint

output of Hi.

H0: real execution. A and the honest parties run the protocol              Accepted tag-only deviations (e = 0, dj = 0) are not bad

of Section V, and each module runs the concrete module                     events: the opened values are the faithful ones, and a tag

program: FT with its joint random function R instantiated                  error that persists in a stored wire reappears only in the tag-

by PRFK, its peer and client channels by AEAD over the                     error vectors of later checks, whose outcome is independent

hosts' network, and OPEN_SESSION by attestation and au-                    of the keys while e = 0 (Lemma 9; item (v) of the proof of

thenticated key exchange.                                                  Lemma 1). We do not claim that tag-only tampering is always

H1: ideal setup and channels. Replace the attestation and                  detected.

key exchange of every successful OPEN_SESSION by the                           H4: ideal execution. The honest parties forward their inputs

ideal authenticated, role-bound interface of FT and simulate               to  F abort,  and  A  interacts  with  S.  We  show

                                                                                  C,µ

its public transcript; replace the AEAD traffic of the protected                              | Pr[H3] - Pr[H4]|  trace.

peer channel and of the client channels by ideal private

deliveries that preserve only the permitted lengths and public             We first exclude traces from both views and show by induction

schedule. A distinguisher yields an attack on the setup or on              over the public schedule of interaction points that the joint
                                                                           distribution of A's view and the honest outputs is identical
channel confidentiality or integrity, so                                   in H3 and H4. The induction hypothesis after k interaction
                                                                           points states that (i) A's view Vk is identically distributed in
               | Pr[H0] - Pr[H1]|  setup + channel.                        both hybrids, jointly with the global keys; (ii) the ledger state,

   H2: ideal randomness and bindings. Replace every output                 the abort status and the faithful corrupt tuples are the same
of PRFK or of the KDF by an independent uniform draw per                   function of Vk and of the corrupt-side preprocessing tuples in
distinct label, with identical draws for the same joint label              both; and (iii) in H3 every mask, triple and pad that A has not
                                                                           seen in full is, conditioned on Vk, uniform subject only to the
in both modules (the random function R of FT); rejection
sampling then yields exactly uniform field elements, and a
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  56

relations that S keeps symbolic, while every computed wire                      is the same bad-event abort in both. After acceptance C is
                                                                                the faithful product, so (ii) and (iii) are preserved, and the
 carries x. The step distinguishes the kind of the next view                    gates that consume it fall under the epilogue case above.

element.                                                                      This completes the induction for trace-free views. Finally, in
                                                                              H3 the observable traces are produced by the ideal modules,
· Preprocessing tuples (Sim5). In H3 they are produced by                     whereas in H4 they are produced by Strace from the command
AuthShare                                                       F1+t          sequence of host b, µ, the public lengths and the accept
                under  fresh    labels,  hence   uniform    on        and     or abort outcomes, which by the induction have the same
                                                                  p           joint law with the trace-free view in both hybrids. The trace
                                                                              assumption (Section VII-A and Appendix A-C) makes the
independent of the value, the keys and Vk; S samples the                      real trace (lengths, timing, host-visible memory and DMA
                                                                              activity, power, thermal and clock telemetry) simulatable from
  same distribution.                                                          exactly these inputs and independent of the global MAC keys,
· Epilogue and direct-gate outputs (Sim11). By Theorem 5,                     challenges and residuals given them (with DVFS isolation);
                                                                              this step costs at most trace over the entire admitted execution.
for a fixed party the value share and the t tag shares are
                                                                                 Conclusion. By the triangle inequality,
jointly uniform given the raw outputs and the global keys,
                                                                                      | Pr[H0] - Pr[H4]|  setup + prf + channel
and freshness of the pads makes this hold jointly across                                                        + bind + trace + Q(2/p)t,

  outputs and jointly with Vk.                                                plus QF /ps when Algorithm 11 is enabled for at most QF
                                                                              calls. This is the bound of Theorem 1; it has no DPF one-key-
· Masked openings (Sim6, Sim8, Sim10, Sim11). Each                            privacy term because no DPF key leaves the modules. With
  opened value has the form S +M in Fp or in {0, 1}w, where                   p = 261 - 1, t = 3 and Q  232, the statistical term satisfies
  S is a function of wire values and earlier randomness, and                  log2 Q(2/p)t  32+3(1-61) = -148, so the overall bound is
                                                                              dominated by the 128-bit computational terms (Section VII-E).
M is a fresh mask (r of an honest owner's input, the triple
                                                                                 Scope. This is a stand-alone real/ideal statement with abort
components a, b, the mask r of Algorithms 5, 6 and 9 or of                    under sequential composition, for one admitted execution in
                                                                              the protected-module model. We claim no universal compos-
a direct gate, or an output mask o) whose only other trace                    ability, which would need UC models of the setup and of
                                                                              FT [63], [139], and concurrent sessions that share module state
in Vk is the corrupt share tuple sampled independently in                     are not covered. S plays both modules, which see inputs under
                                                                              Profile T, so the theorem hides inputs from the corrupt host,
Sim5. By Lemma 8 the opening is uniform and independent                       its GPU and the network, not from the modules. Section VII-B
                                                                              lists what the bound omits, and Section VII-F what a concrete
of Vk, which is what S samples, and the hidden mask is then                   module must still establish.
determined as M = u-S; this deferred definition is exactly
                                                                                                            APPENDIX F
S's symbolic bookkeeping, so the joint law is unchanged                                    ANALYTICAL PERFORMANCE MODEL

although S does not know S. When the corrupt party is                            Every red number in this paper is an assumed parameter
                                                                              or an output of one deterministic analytical model, which we
entitled to the complete mask (its own input mask, or the                     will release with the artifact; this appendix documents it so that
                                                                              each estimate can be audited and replaced by a measurement.
output mask of a corrupt recipient), that mask is fresh and                   The model is a calibration layer on the published semi-honest
                                                                              DFA results [16], not a substitute for the three experiments
uniform when delivered in both hybrids, and the opening is                    of Section VI-F: we executed a specification and a functional
                                                                              CPU reference model; GPU/RTL conformance, the protected
determined by A's broadcast  or equals  = y + o for the                       runtime and deployment measurements have not been run yet
                                                                              (Section VIII-A).
output    y  from  F abort;  S  computes  it     in  the  same  way.  For  a
                                                                              A. Structure of the Model
                      C,µ
                                                                                 Additive critical path. For one query on a network with
public output, the opened value is x in H3 by (iii), which                    bandwidth BW and round-trip time RTT , the latency sums
                             F abort                                          the compute terms on the critical path, one party's online bytes
equals    the   value  that           returns.
                                C,µ

· Check outcomes (Sim9). By Lemma 9 the outcome is the

same predicate of (e, dj, j, j) in both hybrids; (e, dj)
is the same function of Vk and the faithful tuples by (ii),
j is fresh, and j has the same joint law with Vk by (i).

Rejections and the bad event lead to the same abort in both

hybrids.

· Metadata, ledger decisions, timeouts and ciphertexts (Sim2,

Sim4). These are deterministic functions of A's messages

and of public data, or strings of public length, and are

identical.

· Validation and honest outputs (Sim6, Sim10). In H3 no

wrong value is ever accepted, so by Theorems 7 to 11

together with Theorems 2, 4 and 5, applied inductively

over the manifest's gates, every released value equals the

corresponding value of C on the honest inputs and the
extracted inputs x; Input authenticates r +  = x, and

the committed-input loader extracts the canonical committed

input. Input-interface and validity aborts occur in H3 exactly
where Sim6 emulates them from x and status. An honest

recipient therefore receives C(·) unless A suppresses deliv-

ery,  and    S  instructs  F abort  to  deliver  or  abort  under  exactly

                              C,µ

the same condition. The adversary keeps its permitted ability

to abort after seeing its own output; no fairness is claimed.

· Matrix verifications (Sim12). In both hybrids the outcome is

that of Algorithm 11 on the same frozen candidate and the

same operand records, which are the same function of Vk by
(ii), with fresh secret challenges, and an accepted C = AB
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                          57

                                                                                        TABLE XV
PARAMETERS OF THE ANALYTICAL PERFORMANCE MODEL. (A) PLATFORM, DESIGN AND MALICIOUS-SECURITY CONSTANTS; BLACK ENTRIES COME
FROM THE DFA PAPER [16], THE PROTOCOL, OR THE DESIGN, AND RED ENTRIES ARE ASSUMED PARAMETERS TO BE REPLACED BY MEASUREMENTS.

    (B) PER-MODEL CALIBRATION OF THE SEMI-HONEST TRUSTED-DFA ROWS (RED: ESTIMATES); THE "DFA" ROWS REPRODUCE THE PUBLISHED
LATENCIES OF [16], AGAINST WHICH THE "MODEL" ROWS ARE COMPARED. (C) SECONDARY CONSTANTS, STATED WHERE THIS APPENDIX USES THEM

                                                                                    (ALL ESTIMATES).

                         (a) Constants                                                      (b) Per-model calibration

Symbol       Value          Meaning (source)                                                     ResNet BERT GPT-Neo         LLaMA
BW L, RTT L                                                                                                                   10.40
BW W, RTT W  1 GB/s, 0.05 ms LAN, as in DFA [16]                               Glin (s)            0.22 0.52      3.10         3.30
f28, f7                                                                        Goth (s)                           1.20         0.90
NAES         70 MB/s, 70 ms WAN, as in DFA [16]                                D (s)               0.15 0.25      0.35         2.80
BW NoC                                                                                                            1.05        1,970
NFUA         720, 910 MHz   DFA clock at 28/7 nm [16]                          Bon (GB)            0.04 0.09      1,160        20.8
             64             16 DPF units × 4 AES [16]                          R                                  24.5          836
t; R                                                                                               0.30 0.43       168        1,040
achk, mchk                                                                     k (J/s)                             310          520
             290 GB/s       on-die DFA bandwidth [16]                                              190 561         140          330
BW PCIe                                                                        Wma (G)                            95.0         6.90
BW rr        128            Fp multiply-accumulate lanes (de-                  MNoC (M)            29.0 21.2      1.85        18.01
M                                                                              Mopen (M)                          5.93         18.0
oth, D                      sign)                                              Mgate (M)           4.1 11.2                   193.0
                                                                               tGPU (s)                                         193
B, cg        3; 2           MAC lanes; rounds per checked layer                                    38     52
trip, NoC                                                                       FSS
mat          3.5, 6         AES blocks, field mults per checked                                    12     25
Pmod                                                                           LAN, model
pipe                        element                                                                9.0 20.0
key, ev, E
PIR, PPIR    25 GB/s        staged host-to-GPU copy                                                0.34 0.49

APIR, PGPU   32 GB/s        material reread without GaC                                            0.73 1.42

             1.25           exact Mersenne vs. Z264 GEMM                       LAN, DFA [16] 0.73 1.42 5.93
             1.35, 1.45     other GPU work; module FSS work
                                                                               WAN, model          18.0 46.4 101.0

                            (default gate mix)                                 WAN, DFA [16] 18.0 46.4 101

             1.30, 1.30     online bytes; CPU-GPU bytes

             0.10, 0.30     exposed (non-overlapped) fraction

             1.9            authenticated material without GaC

             1.14 W         one module at 7 nm (Table XI)

             0.85 (0.90 SH) DPF pipeline efficiency

             2.2, 2.0, 2.4  dealer-based malicious FSS (assumed)

             0.93, 188 W assumed PIR efficiency vs. DFA; av-

                            erage power

             0.45, 350 W authenticated GPU-DPF PIR

                                                  (c) Secondary constants

Constant             Value              Use                     Constant               Value              Use
Freeze               100 GB/s + 0.2 µs  CheckOpen                                                         Table XIII
Decision             0.5 µs             CheckOpen               Tag-tree overlap       0.8                Table XIII
Device round trip    4 µs                                       Direct-only D          1.30               Table XIII
External link        25 GB/s            external module         Small-batch overhead   0.41 s             Tables VIII and XIII
Fixed gate latency   12 cycles                                                         ×1.05              Tables XII and XIII
Direct gate          1.8 G gates/s      BW link, PCIe module    No-GaC energy          1.6 GB/s           Tables XII and XIII
Optimized DCF        8 blocks/level     (20n + 12)/f28          ZCU102 link            32 lanes, 250 MHz
                                                                ZCU102 triples
                                        Table VII

                                        Table VII, projected

over the bandwidth, and the dependent online rounds times       where Glin is GPU time for linear algebra over Z264 , Goth
RTT :                                                           other GPU time, D the DFA-side FSS time, Vcg the CPU-
                                                                to-GPU volume printed by DFA (e.g., 2.55 GB for BERT-
          T (BW , RTT ) = Tc + Bon + R · RTT .                  Base [16]), Bon the online bytes per party and R the dependent
                                  c BW                          online rounds. With the values of Table XV(b), the model

Components overlap only through the exposed fractions  of       reproduces every trusted-DFA LAN and WAN latency to the
Table XV. The parties are symmetric, the query runs alone
(batch size one), and the host schedules honestly; a malicious  precision DFA prints; the largest relative deviation is 0.42%,
host can always delay or abort, which the security theorem
permits and the model does not price.                           for ResNet-50 on LAN (0.7331 s against the printed 0.73 s).

   Peak engine rates. With one block per engine per cycle, the     The two published latencies per model constrain only Glin+
NAES = 64 engines deliver 46.08 G blocks/s (64 × 720 MHz)
at 28 nm and 58.24 G blocks/s at 7 nm, and the field unit       Goth+D and one linear combination of Bon and R, so the five
array delivers NFUAf7 = 116.48 G multiply-accumulates/s
(128 × 910 MHz; 92.16 G at 720 MHz).                            parameters are not identifiable from DFA's tables alone. We

B. Calibration against the Semi-Honest DFA Rows                 fixed them so that the LAN and WAN rows are reproduced, D

   The semi-honest trusted-DFA latencies [16] are decomposed    is small relative to GPU time, since FSS evaluation stops being
as
                                                                the bottleneck once keys no longer move [16], and R is of the
      T SH = Glin + Goth + D + X + Bon + R · RTT ,
                                               BW               order of the nonlinear depth of the compiled networks [10],

                         X = Vcg/BW PCIe,                       [11]. Because the malicious factors act differently on each

                                                                term, profiling this split on the A100 is the first replacement

                                                                step.  The     dealer  baseline's  GPU-only   FSS      time  is  tGPU  =

                                                                      (T GPU      T UDFA),                                        FSS

                                                                D  +      LAN  -    LAN     the  calibrated  DFA  time   plus    the  LAN

                                                                gap between DFA's GPU and untrusted-DFA rows (for BERT-

                                                                Base, 0.09 s plus 18.8 - 18.4 s [16]). The semi-honest bars of

                                                                Fig. 5 use these terms unscaled and expose only the longer of

                                                                the overlapping key distribution and host-to-GPU copy.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026                                                                                  58

   For energy, k = ESH/(Glin + Goth + D) divides the                         and mchk = 2t = 6 field multiplications for the residuals:
published trusted-DFA energy [16] by the calibrated compute                  Tchk = Mopen achk/(NAESf7) + mchk/(NFUAf7) .
time (e.g., 18.2 J over 0.86 s, i.e., 21.2 J/s, for BERT-Base); it
inherits DFA's energy accounting and is not a measured power                    Total and energy. The malicious latency is
draw.
                                                                                        Mal                                          exp          exp
                                                                                     T = Glin + Goth + D + X + Ttrip + TNoC

                                                                                                   + Tchk  +          /BW    + 2R    · RTT ,

                                                                                                               Bon

C. Malicious-Security Transformation                                         with    X  =    V     /BW   PCIe  ,  and  the   energy  E Mal     =  k  (G        +

                                                                             G          D)     cg                                                         lin
                                                                                                2PmodTLMAaNl
                                                                                oth  +       +                    is  the  calibrated  GPU-side        energy

   Authenticated linear algebra. Every linear layer runs on                  plus two modules powered for the whole query. For BERT-
the GPU as 1 + t exact-field GEMMs of the same shape (the
                                                                             Base on LAN the terms are, in this order, 2.60, 0.338, 0.131,
value lane and one lane per MAC key, stored as separate
coalesced arrays), each paying a factor M for the exact                      0.133, 0.010, 0.003, 0.003 and 0.615 s, 3.83 s in total with
Mersenne reduction of Section VI-E over wraparound Z264
arithmetic:                                                                  authenticated GEMM at 68%, and the energy is 64.93 J plus

                                                                             8.74 J, i.e., 73.7 J: the VIGOR-DFA rows of Table VIII and

                                                                             the breakdown of Fig. 17.

                           =  (1  +  t)  M  Glin,                            Without generate-and-consume. The ablation that ma-

                     Glin                                                    terializes authenticated FSS material stores and rereads

                                          D = DD.                            mat times DFA's no-GaC CPU-to-GPU volume [16], pays

           Goth = othGoth,

Only  1+t  =   4  is  structural;    for  BERT-Base,   G          =  4×      (matVcngoGaC       -  V     )/BW     rr  extra  and  scales  energy     by  1.05.

                                                          lin                                        cg

1.25 × 0.52 s = 2.60 s. D covers the malicious generate-                     For BERT-Base this is 1.9 times 36.1 GB, i.e., 68.6 GB, and

and-consume (both generator states plus the evaluator), the                  5.87 s on LAN.

output conversion into Fp, the epilogue, and the assumed gate                D. Baselines
mix of the compiler-selected default. The compiler minimizes

modeled cost subject to an FSS-portability constraint: gate                  Dealer-based malicious FSS. This baseline, modeled af-

shapes marked FSS-portable in the manifest keep an FSS                       ter the protocol family of Shark [23], scales DFA's semi-

realization, so the same compiled circuit runs under Profile U;              honest GPU row [16]: offline bytes and host-to-GPU volume

without it, the least-cost rule of Section V-J would pick the                grow by key, GPU evaluation of authenticated keys takes

direct gate under Profile T wherever an approved direct form                 ev  tGPU,  energy     grows   by     E,   and   linear  algebra,  online    bytes

exists (the direct-only row). We assume the portable shapes                       FSS

                                                                             and doubled rounds equal those of VIGOR-DFA; the offline

are small XOR LUTs and comparisons use the direct gate;                      material crosses the same network as the online traffic. The

D = 1.45 against 1.30 for direct-only is a lumped allowance                  three factors are assumptions, not values derived from Shark's

for them (0.014 s of module time for BERT-Base), not a gate-                 reported sizes. Counting one tag tree per MAC lane (Table II)

by-gate count, and is why the default (3.83 s) is marginally                 and 32-byte instead of 8-byte masks and triples would give

slower than direct-only (3.82 s, Table XIII).                                (1 + t) = 4× the semi-honest volume, so key = 2.2 favors

Communication and rounds. Canonical 64-bit field words,                      the baseline; even key = 1, i.e., no authentication overhead

residuals and certificates enlarge online bytes and host-to-                 on keys and preprocessing, leaves 22.4 s for BERT-Base on

GPU   volume,  B      =    BBon      and    V      =   cg Vcg .   Every      LAN, 5.8× the latency of VIGOR-DFA. With key = 2.2 the

                  on                          cg

checked layer exchanges frozen value shares and then residuals               baseline takes 43.9 s: 37.6 s of offline distribution, 1.70 s of

(Algorithm 4), so R = RR = 2R. Offline communication is                      key copies, 0.98 s of FSS evaluation, and the GEMM, other

zero because all correlations are generated inside the modules.              GPU and network terms of VIGOR-DFA. Without distribution,

Triple generation. Each module generates the matrix triples                  VIGOR-DFA would be only 1.6× faster. Unlike DFA's GPU

jointly with its peer inside the protected boundary on the                   row, the model does not overlap key copies with distribution;

field unit array, one field multiply-accumulate per multiply-                doing so would give 42.2 s (11.0× instead of 11.4×), well

accumulate of the linear layers: Ttrip = Wma/(NFUAf7).                       inside the slack of key. Varying only BW (Section VIII-D),

Generation for layer  + 1 overlaps GPU work on layer ,                       the baseline needs 387 s against 8.86 s for VIGOR-DFA at

exposing  tripTtrip   when    Ttrip  <    G       and  (Ttrip  -  G )     +  0.1 GB/s (43.7×) and 9.49 s against 3.33 s at 10 GB/s (2.9×).

                                             lin                     lin
tripGlin otherwise. For LLaMA2-7B, Ttrip is 836 G multiply-
                                                                             PIR baselines and the power cross-check. The GPU-DPF

accumulates at 116.48 G/s, i.e., 7.18 s per module, of which                 and GPU+DFA PIR rows are DFA's numbers [16], read as

0.72 s is exposed behind 52.0 s of authenticated GEMM.                       queries/s and mJ/query; their product, the implied power of

Module traffic and checks. Authenticated tuples cross                        Table IX, is physically plausible: 134k×2.61 mJ  350 W for

the module boundary at 32 bytes per element and party,                       GPU-DPF and 1,125k × 0.187 mJ  210 W for GPU+DFA

VNoC = 32MNoC (1.66 GB per party for BERT-Base), with                        at 16K entries, within 2 W of these values at 1M and 4M

exposed transfer time NoC · 2VNoC/BW link and BW link =                      entries. For VIGOR-DFA PIR we assume a PIR efficiency of

BW NoC on die; an external module also pays two device                       PIR = 0.93 relative to DFA throughput, a lumped allowance

round trips of 4 µs per checked layer. The check engine spends               for the snapshot hash of the consumed bytes, fresh resharing,

achk = 3.5 AES blocks per checked element (t/2 = 1.5                         certificates and lockstep batching, at average power PPIR.

for challenge derivation, since one 128-bit block yields two                 PPIR lies below DFA's implied power because Algorithm 7

61-bit candidates, plus 2 to AEAD-freeze a 32-byte tuple)                    moves the DPF-weighted record reduction from the GPU
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  59

into the protected field unit array; it is the least certain PIR  residual computation (2mt multiplications), the residual ex-
parameter and the first to be measured. Unlike untrusted two-     change (8t/BW + RTT ) and a fixed 0.5 µs for the decision.
server DPF-PIR (GPU-DPF, DFA's untrusted mode), which             On LAN with t = 3 this is 0.101 ms for m = 64 and 0.652 ms
hides the index  without trusted hardware, both modules           (100 M elements/s) for m = 65,536; the two round trips
of VIGOR-DFA learn , so its query privacy rests on mod-           dominate small batches and t barely matters (Fig. 16).
ule trust. As a capacity check, at 16K entries VIGOR-DFA
evaluates 1.05 M queries/s × 214 leaves = 17.1 G leaves/s,           Ablations and sweeps. Each ablation of Table XIII changes
and three 61-bit coordinates per 128-bit record need 51 G         one model input: tag trees replace the epilogue by scaling D
multiply-accumulates/s, below the 92.16 G/s of the array even     by (1+t) times an overlap factor 0.8; t = 1, 2 change the lane
at 720 MHz. The authenticated GPU-DPF baseline in the             count; FSS-only configurations set D = Mgate/throughput
style of APIR [47] is APIR times GPU-DPF throughput at            of the respective interval gate; direct-only drops the FSS-
PGPU. For the sweep of Fig. 18(b), DFA and VIGOR-DFA              portability constraint of the compiler-selected default and
throughputs scale as 1/N from DFA's 18.4 G leaves/s [16],         scales D by 1.30 instead of D; small batches add 0.41 s of
and GPU-DPF throughput times N is interpolated linearly in        per-batch overhead; the external PCIe module sets BW link to
log N between DFA's points at 214, 220 and 222 entries and        25 GB/s with per-layer device trips; the ZCU102 configuration
held constant beyond 222.                                         sets BW link to 1.6 GB/s and a triple rate of 32 lanes at
                                                                  250 MHz (Table XII); and the no-check configuration keeps
E. Microbenchmark Models                                          R = R, an insecure lower bound.

   Single-path DPF gates. A malicious generate-and-consume        F. Validity Limits and Replacement Plan
gate of depth n performs 3n PRG expansions per module (2n
for the two generator states and n for the evaluator), i.e., 6n      Known blind spots. The model ignores contention between
AES blocks, plus 3 blocks for output conversion and pads. Its     tag-lane GEMMs and module traffic beyond NoC, assumes
sustained throughput is pipeNAESf28/(6n + 3), versus 6n + 1       perfect batching of independent checks, scales peak engine
blocks for semi-honest trusted DFA and (1 + t)6n + 3 with         rates by constant efficiencies, leaves out the area, power and
one tag tree per lane; for n = 61 this yields 106, 113 and        bandwidth of the trusted on-die links from the DPF units to
26.7 M gates/s (Fig. 15). The first gap stems mainly from pipe    the VIGOR core (raw PIR leaf shares would need 137 GB/s
(0.85 against 0.90); the two extra blocks cost about 0.5%. One    there, so reductions stay in the units; Section VI-G), and omits
dependent gate takes (20n+12)/f28, where 20 cycles per level      network jitter, queueing and adversarial host scheduling. Its
is DFA's pipeline depth [16], i.e., 1.71 µs for n = 61.           outputs are therefore planning estimates; the security state-
                                                                  ments of Section VII do not depend on them, and no security
   Nonlinear gates. A width-w LUT costs 2(2w + 2w - 1)            parameter is ever inferred from a measurement.
AES blocks (two-state generation along the target path plus
full-domain evaluation) and 2w + w + 4 field multiplications.        Replacement plan. Each red value is a constant of Ta-
The conservative interval gate costs two DCFs of n(n + 1)/2       ble XV, a hardware estimate of Tables XI and XII, or a model
path levels at 6 blocks per level, 2 · 6 · n(n + 1)/2 = 22,692    output computed from them, and each constant and estimate
blocks for n = 61; the projected optimized interval gate          has a designated measurement.
assumes 8 blocks per level for two O(n) DCFs (976 blocks)
and is not covered by Theorem 4. Unlike the 6n + 3 of the            (i) A100 software (Section VI-F): profile the Sigma and
single-path gate, these LUT and interval counts cover PRG                Orca baselines [10], [11] to replace the calibration of
expansions only: they exclude the two epilogue pad blocks                Table XV(b), and time the exact field kernels on four
and the output conversion into Fp, which in the single-path              lanes to replace M, oth, B, cg, mat, BW PCIe,
convention costs one block per converted leaf, i.e., 2w for              BW rr, the small-batch overhead and the no-GaC energy
a full-domain LUT, so their throughputs in Table VII are                 scale.
upper bounds within the model. The direct gate is charged
its two pad blocks and five multiplications at an assumed           (ii) ZCU102 prototype [82]: measuring the DPF pipeline,
1.8 G gates/s. Bit decomposition costs 2n multiplications in             field unit array, check engine, AEAD freeze and host
2n + 1 rounds, and exact truncation 5n + 2 multiplications in            link replaces pipe, the fixed gate latency, the direct-gate
5n + 4 sequential rounds (307 and 309 for n = 61, counting               rate, the triple rate, the CheckOpen constants (freeze
the masked openings of its two decompositions; Appendix D).              and decision), the external-link constants (link band-
A gate's LAN latency is its round count times 2RTT (value                widths and device round trip) and, once an optimized
and residual exchange) plus its AES and multiplication time at           DCF is proven, its blocks per level; board energy comes
peak rates, e.g., 30.9 ms for exact truncation; LUT and interval         from rail or wall power, not tool estimates.
gates are charged one checked round, assuming their bit-level
products batch with the preceding layer's openings. These are      (iii) Accel-Sim on-die study [51]: simulating module traffic
the entries of Table VII.                                                next to L2, as DFA did, with the gate mix the compiler
                                                                         actually selects replaces D and its direct-only value, the
   CheckOpen. For a batch of m elements, the latency                     tag-tree overlap, NoC, trip, PPIR and, by a bottom-up
sums freezing at 100 GB/s plus 0.2 µs, the value exchange                count of AES, hash and FUA work per record, PIR.
(8m/BW + RTT ), challenge derivation (mt/2 AES blocks),
                                                                   (iv) Synthesis: 28 nm synthesis of the new blocks with Deep-
                                                                         ScaleTool scaling [89] replaces Pmod and the hardware-
                                                                         cost tables.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026     60

  (v) Baseline artifacts: running an actively secure FSS arti-                    [19] J. Butterworth, C. Kallenberg, X. Kovah, and A. Herzog, "Bios chrono-
                                                                                        mancy: Fixing the core root of trust for measurement," in Proceedings
       fact [23] and an authenticated PIR artifact [47] replaces                        of the 2013 ACM SIGSAC conference on Computer & Communications
       key, ev, E and APIR.                                                             Security, 2013, pp. 25-36.

All measurements follow Section VIII-A; the three experi-                         [20] S. Han, W. Shin, J.-H. Park, and H. Kim, "A bad dream: Subverting
                                                                                        trusted platform module while you are sleeping," in 27th USENIX
ments are never merged.                                                                 Security Symposium (USENIX Security 18), 2018, pp. 1229-1246.

                             REFERENCES                                           [21] S. Volos, K. Vaswani, and R. Bruno, "Graviton: Trusted execution
                                                                                        environments on GPUs," in 13th USENIX Symposium on Operating
   [1] A. C.-C. Yao, "How to generate and exchange secrets," in Proceedings             Systems Design and Implementation (OSDI 18), 2018, pp. 681-696.
        of the 27th Annual Symposium on Foundations of Computer Science
        (SFCS 1986), 1986, pp. 162-167.                                           [22] I. Jang, A. Tang, T. Kim, S. Sethumadhavan, and J. Huh, "Heteroge-
                                                                                        neous isolated execution for commodity GPUs," in Proceedings of the
   [2] O. Goldreich, S. Micali, and A. Wigderson, "How to play any mental               Twenty-Fourth International Conference on Architectural Support for
        game, or a completeness theorem for protocols with honest majority,"            Programming Languages and Operating Systems, 2019, pp. 455-468.
        in Providing Sound Foundations for Cryptography: On the Work of
        Shafi Goldwasser and Silvio Micali, 2019, pp. 307-328.                    [23] K. Gupta, N. Chandran, D. Gupta, J. Katz, and R. Sharma, "Shark:
                                                                                        actively secure inference using function secret sharing," in 2025 IEEE
   [3] P. Mohassel and Y. Zhang, "SecureML: A system for scalable privacy-              Symposium on Security and Privacy (SP). IEEE, 2025, pp. 2472-2490.
        preserving machine learning," in 2017 IEEE symposium on security
        and privacy (SP), 2017, pp. 19-38.                                        [24] I. Damgård, V. Pastro, N. P. Smart, and S. Zakarias, "Multiparty
                                                                                        computation from somewhat homomorphic encryption," in Advances in
   [4] D. Rathee, M. Rathee, N. Kumar, N. Chandran, D. Gupta, A. Rastogi,               Cryptology - CRYPTO 2012, ser. Lecture Notes in Computer Science,
        and R. Sharma, "Cryptflow2: Practical 2-party secure inference," in             R. Safavi-Naini and R. Canetti, Eds., vol. 7417. Berlin, Heidelberg:
        Proceedings of the 2020 ACM SIGSAC conference on computer and                   Springer, 2012, pp. 643-662.
        communications security, 2020, pp. 325-342.
                                                                                  [25] M. Keller, E. Orsini, and P. Scholl, "MASCOT: Faster malicious
   [5] B. Chor, E. Kushilevitz, O. Goldreich, and M. Sudan, "Private informa-           arithmetic secure computation with oblivious transfer," in Proc. 2016
        tion retrieval," Journal of the ACM (JACM), vol. 45, no. 6, pp. 965-981,        ACM SIGSAC Conference on Computer and Communications Security
        1998.                                                                           (CCS). ACM, 2016, pp. 830-842.

   [6] S. Angel, H. Chen, K. Laine, and S. Setty, "Pir with compressed queries    [26] M. Keller, V. Pastro, and D. Rotaru, "Overdrive: Making SPDZ great
        and amortized query processing," in 2018 IEEE symposium on security             again," in Advances in Cryptology - EUROCRYPT 2018, ser. Lecture
        and privacy (SP). IEEE, 2018, pp. 962-979.                                      Notes in Computer Science, vol. 10822. Cham: Springer, 2018, pp.
                                                                                        158-189.
   [7] E. Boyle, N. Gilboa, and Y. Ishai, "Function secret sharing," in
        Advances in Cryptology - EUROCRYPT 2015, ser. Lecture Notes in            [27] R. Cramer, I. Damgård, D. Escudero, P. Scholl, and C. Xing, "SPDZ2k :
        Computer Science, vol. 9057. Berlin, Heidelberg: Springer, 2015, pp.            Efficient MPC mod 2k for dishonest majority," in Advances in Cryp-
        337-367.                                                                        tology - CRYPTO 2018, ser. Lecture Notes in Computer Science, vol.
                                                                                        10992. Cham: Springer, 2018, pp. 769-798.
   [8] ----, "Function secret sharing: Improvements and extensions," in
        Proceedings of the 2016 ACM SIGSAC conference on computer and             [28] E. Boyle, G. Couteau, N. Gilboa, Y. Ishai, L. Kohl, and P. Scholl,
        communications security, 2016, pp. 1292-1303.                                   "Efficient pseudorandom correlation generators: Silent OT extension
                                                                                        and more," in Advances in Cryptology - CRYPTO 2019, ser. Lecture
   [9] E. Boyle, N. Chandran, N. Gilboa, D. Gupta, Y. Ishai, N. Kumar, and              Notes in Computer Science, vol. 11694. Cham: Springer, 2019, pp.
        M. Rathee, "Function secret sharing for mixed-mode and fixed-point              489-518.
        secure computation," in Annual International Conference on the Theory
        and Applications of Cryptographic Techniques. Springer, 2021, pp.         [29] ----, "Efficient pseudorandom correlation generators from ring-LPN,"
        871-900.                                                                        in Advances in Cryptology - CRYPTO 2020, ser. Lecture Notes in
                                                                                        Computer Science, vol. 12171. Cham: Springer, 2020, pp. 387-416.
 [10] K. Gupta, N. Jawalkar, A. Mukherjee, N. Chandran, D. Gupta, A. Pan-
        war, and R. Sharma, "Sigma: Secure GPT inference with function            [30] J. Doerner and A. Shelat, "Scaling oram for secure computation," in
        secret sharing," Cryptology ePrint Archive, 2023.                               Proceedings of the 2017 ACM SIGSAC Conference on Computer and
                                                                                        Communications Security, 2017, pp. 523-535.
 [11] N. Jawalkar, K. Gupta, A. Basu, N. Chandran, D. Gupta, and
        R. Sharma, "Orca: FSS-based secure training and inference with            [31] Y. Peng, L. Liu, Y. Xue, S. Fu, S. Li, Y. Wang, R. Chen,
        GPUs," in Proceedings of the IEEE Symposium on Security and Privacy             and Y. Guo, "KORD: Breaking the key-generation bottleneck
        (SP), 2024, pp. 597-616.                                                        in dealerless function secret sharing via protocol-hardware co-
                                                                                        design," Cryptology ePrint Archive, Paper 2026/1615, 2026. [Online].
 [12] N. Gilboa and Y. Ishai, "Distributed point functions and their appli-             Available: https://eprint.iacr.org/2026/1615
        cations," in Advances in Cryptology-EUROCRYPT 2014: 33rd An-
        nual International Conference on the Theory and Applications of           [32] Y. Xue, L. Liu, R. Chen, Y. Jiang, Y. Luo, B. Sun, and S. Fu, "Actively
        Cryptographic Techniques, Copenhagen, Denmark, May 11-15, 2014.                 secure two-party function secret sharing with dynamic cross-phase
        Proceedings 33, 2014, pp. 640-658.                                              verification," Cryptology ePrint Archive, Paper 2026/1697, 2026.
                                                                                        [Online]. Available: https://eprint.iacr.org/2026/1697
 [13] F. Wang, C. Yun, S. Goldwasser, V. Vaikuntanathan, and M. Zaharia,
        "Splinter: Practical private queries on public data," in 14th USENIX      [33] L. de Castro and A. Polychroniadou, "Lightweight, maliciously secure
        Symposium on Networked Systems Design and Implementation (NSDI                  verifiable function secret sharing," in Advances in Cryptology - EU-
        17), 2017, pp. 299-313.                                                         ROCRYPT 2022, ser. Lecture Notes in Computer Science, vol. 13275.
                                                                                        Cham: Springer, 2022, pp. 150-179.
 [14] M. Lam, J. Johnson, W. Xiong, K. Maeng, U. Gupta, Y. Li, L. Lai,
        I. Leontiadis, M. Rhu, H.-H. S. Lee et al., "Gpu-based private informa-   [34] D. Beaver, "Efficient multiparty protocols using circuit randomization,"
        tion retrieval for on-device machine learning inference," arXiv preprint        in Annual international cryptology conference, 1991, pp. 420-432.
        arXiv:2301.10904, 2023.
                                                                                  [35] I. Damgård, M. Keller, E. Larraia, V. Pastro, P. Scholl, and N. P. Smart,
 [15] K. Storrier, A. Vadapalli, A. Lyons, and R. Henry, "Grotto: Screaming             "Practical covertly secure MPC for dishonest majority - or: Breaking
        fast (2+1)-pc or Z2n via (2,2)-dpfs," in Proceedings of the 2023 ACM            the SPDZ limits," in Computer Security - ESORICS 2013, ser. Lecture
        SIGSAC conference on computer and communications security, 2023,                Notes in Computer Science, vol. 8134. Berlin, Heidelberg: Springer,
        pp. 2143-2157.                                                                  2013, pp. 1-18.

 [16] P. Huang, K. Maeng, and G. E. Suh, "Trusted hardware acceleration           [36] B. Knott, S. Venkataraman, A. Hannun, S. Sengupta, M. Ibrahim,
        for function secret sharing," arXiv preprint arXiv:2608.16223, Aug.             and L. van der Maaten, "CrypTen: Secure multi-party computation
        2026. [Online]. Available: https://arxiv.org/abs/2608.16223                     meets machine learning," Advances in Neural Information Processing
                                                                                        Systems, vol. 34, pp. 4961-4973, 2021.
 [17] ----, "Beyond latency: A system-level characterization of mpc and
        fhe for ppml," arXiv preprint arXiv:2604.00169, 2026. [Online].           [37] S. Tan, B. Knott, Y. Tian, and D. J. Wu, "CryptGPU: Fast privacy-
        Available: https://arxiv.org/abs/2604.00169                                     preserving machine learning on the GPU," in Proceedings of the IEEE
                                                                                        Symposium on Security and Privacy (SP), 2021, pp. 1021-1038.
 [18] Y. Xu, W. Cui, and M. Peinado, "Controlled-channel attacks: Deter-
        ministic side channels for untrusted operating systems," in 2015 IEEE     [38] J.-L. Watson, S. Wagh, and R. A. Popa, "Piranha: A GPU platform for
        Symposium on Security and Privacy, 2015, pp. 640-656.                           secure computation," in 31st USENIX Security Symposium (USENIX
                                                                                        Security 22), 2022, pp. 827-844.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026  61

[39] D. Demmler, T. Schneider, and M. Zohner, "Aby-a framework for             [61] X. Zhou, Z. Xu, C. Wang, and M. Gao, "Ppmlac: high perfor-
      efficient mixed-protocol secure two-party computation," in NDSS,               mance chipset architecture for secure multi-party computation," in
      2015.                                                                          Proceedings of the 49th Annual International Symposium on Computer
                                                                                     Architecture, 2022, pp. 87-101.
[40] P. Mohassel and P. Rindal, "Aby3: A mixed protocol framework
      for machine learning," in Proceedings of the 2018 ACM SIGSAC             [62] P. Huang, T. Hoang, Y. Li, E. Shi, and G. E. Suh, "Efficient privacy-
      conference on computer and communications security, 2018, pp. 35-              preserving machine learning with lightweight trusted hardware," arXiv
      52.                                                                            preprint arXiv:2210.10133, 2022.

[41] S. Wagh, D. Gupta, and N. Chandran, "SecureNN: 3-party secure com-        [63] J. Katz, "Universally composable multi-party computation using
      putation for neural network training," Proc. Priv. Enhancing Technol.,         tamper-proof hardware," in Annual International Conference on the
      vol. 2019, no. 3, pp. 26-49, 2019.                                             Theory and Applications of Cryptographic Techniques, 2007, pp. 115-
                                                                                     128.
[42] S. Wagh, S. Tople, F. Benhamouda, E. Kushilevitz, P. Mittal, and
      T. Rabin, "Falcon: Honest-majority maliciously secure framework for      [64] S. Skorobogatov, "How microprobing can attack encrypted memory,"
      private deep learning," arXiv preprint arXiv:2004.02229, 2020.                 in 2017 Euromicro Conference on Digital System Design (DSD), 2017,
                                                                                     pp. 244-251.
[43] E. Boyle, N. Gilboa, and Y. Ishai, "Secure computation with prepro-
      cessing via function secret sharing," in Theory of Cryptography (TCC     [65] S. P. Skorobogatov and R. J. Anderson, "Optical fault induction
      2019), ser. Lecture Notes in Computer Science, vol. 11891. Cham:               attacks," in Cryptographic Hardware and Embedded Systems-CHES
      Springer, 2019, pp. 341-371.                                                   2002: 4th International Workshop Redwood Shores, CA, USA, August
                                                                                     13-15, 2002 Revised Papers 4, 2003, pp. 2-12.
[44] T. Ryffel, P. Tholoniat, D. Pointcheval, and F. Bach, "AriaNN: Low-
      interaction privacy-preserving deep learning via function secret shar-   [66] P. Kocher, J. Jaffe, and B. Jun, "Differential power analysis," in
      ing," Proceedings on Privacy Enhancing Technologies, vol. 1, pp. 291-          Advances in Cryptology - CRYPTO '99, ser. Lecture Notes in Computer
      316, 2022.                                                                     Science, vol. 1666. Berlin, Heidelberg: Springer, 1999, pp. 388-397.

[45] S. Wagh, "Pika: Secure computation using function secret sharing over     [67] S. E. Quadir, J. Chen, D. Forte, N. Asadizanjani, S. Shahbazmohamadi,
      rings," Proceedings on Privacy Enhancing Technologies, 2022.                   L. Wang, J. Chandy, and M. Tehranipoor, "A survey on chip to
                                                                                     system reverse engineering," ACM journal on emerging technologies
[46] A. Henzinger, M. M. Hong, H. Corrigan-Gibbs, S. Meiklejohn, and                 in computing systems (JETC), vol. 13, no. 1, pp. 1-34, 2016.
      V. Vaikuntanathan, "One server for the price of two: Simple and
      fast {Single-Server} private information retrieval," in 32nd USENIX      [68] J. Van Bulck, M. Minkin, O. Weisse, D. Genkin, B. Kasikci,
      Security Symposium (USENIX Security 23), 2023, pp. 3889-3905.                  F. Piessens, M. Silberstein, T. F. Wenisch, Y. Yarom, and R. Strackx,
                                                                                     "Foreshadow: Extracting the keys to the intel SGX kingdom with
[47] S. Colombo, K. Nikitin, H. Corrigan-Gibbs, D. J. Wu, and B. Ford,               transient Out-of-Order execution," in 27th USENIX Security Symposium
      "Authenticated private information retrieval," in Proc. 32nd USENIX            (USENIX Security 18), 2018, pp. 991-1008.
      Security Symposium (USENIX Security 23). USENIX Association,
      Aug. 2023, pp. 3835-3851.                                                [69] K. Murdock, D. Oswald, F. D. Garcia, J. Van Bulck, D. Gruss, and
                                                                                     F. Piessens, "Plundervolt: Software-based fault injection attacks against
[48] ST33TPM12SPI Trusted Platform Module Datasheet, STMicroelec-                    Intel SGX," in Proc. 2020 IEEE Symposium on Security and Privacy
      tronics, 2013, rev. 2. [Online]. Available: https://datasheet.octopart.        (SP). IEEE, May 2020, pp. 1466-1482.
      com/ST33TPM12SPI-STMicroelectronics-datasheet-62334860.pdf
                                                                               [70] H. Krawczyk, "Cryptographic extraction and key derivation: The
[49] Arm Ltd., "Cortex-m3 processor," https://developer.arm.com/                     HKDF scheme," in Advances in Cryptology - CRYPTO 2010, ser.
      Processors/Cortex-M3, 2026, accessed: 2026-04-03.                              Lecture Notes in Computer Science, vol. 6223. Berlin, Heidelberg:
                                                                                     Springer, 2010, pp. 631-648.
[50] M. Cavalcante, F. Schuiki, F. Zaruba, M. Schaffner, and L. Benini,
      "Ara: A 1-ghz+ scalable and energy-efficient risc-v vector processor     [71] M. Dworkin, "Recommendation for Block Cipher Modes of Oper-
      with multiprecision floating-point support in 22-nm fd-soi," IEEE              ation: Galois/Counter Mode (GCM) and GMAC," National Institute
      Transactions on Very Large Scale Integration (VLSI) Systems, vol. 28,          of Standards and Technology, Gaithersburg, MD, USA, NIST Special
      no. 2, pp. 530-543, 2019.                                                      Publication 800-38D, Nov. 2007.

[51] M. Khairy, Z. Shen, T. M. Aamodt, and T. G. Rogers, "Accel-sim:           [72] B. Parno, J. R. Lorch, J. R. Douceur, J. Mickens, and J. M. McCune,
      An extensible simulation framework for validated gpu modeling," in             "Memoir: Practical state continuity for protected modules," in Proc.
      2020 ACM/IEEE 47th Annual International Symposium on Computer                  2011 IEEE Symposium on Security and Privacy (SP). IEEE, May
      Architecture (ISCA). IEEE, 2020, pp. 473-486.                                  2011, pp. 379-394.

[52] R. Canetti, "Security and composition of multiparty cryptographic         [73] S. Matetic´, M. Ahmed, K. Kostiainen, A. Dhar, D. Sommer, A. Gervais,
      protocols," Journal of CRYPTOLOGY, vol. 13, no. 1, pp. 143-202,                A. Juels, and S. C apkun, "ROTE: Rollback protection for trusted exe-
      2000.                                                                          cution," in Proc. 26th USENIX Security Symposium (USENIX Security
                                                                                     17). USENIX Association, Aug. 2017, pp. 1289-1306.
[53] O. Goldreich, Foundations of Cryptography: Volume 2, Basic Applica-
      tions. Cambridge, U.K.: Cambridge University Press, 2004.                [74] Q. Pang, J. Zhu, H. Möllering, W. Zheng, and T. Schneider, "Bolt:
                                                                                     Privacy-preserving, accurate and efficient inference for transformers,"
[54] C. Hazay and Y. Lindell, Efficient Secure Two-Party Protocols: Tech-            in Proceedings of the IEEE Symposium on Security and Privacy (SP),
      niques and Constructions, ser. Information Security and Cryptography.          2024, pp. 4753-4771.
      Berlin, Heidelberg: Springer, 2010.
                                                                               [75] J. Ma, Y. Zheng, J. Feng, D. Zhao, H. Wu, W. Fang, J. Tan, C. Yu,
[55] Y. Lindell, "How to simulate it - A tutorial on the simulation proof            B. Zhang, and L. Wang, "SecretFlow-SPU: A performant and user-
      technique," in Tutorials on the Foundations of Cryptography: Dedi-             friendly framework for privacy-preserving machine learning," in 2023
      cated to Oded Goldreich, ser. Information Security and Cryptography,           USENIX Annual Technical Conference (USENIX ATC 23), 2023, pp.
      Y. Lindell, Ed. Cham: Springer, 2017, pp. 277-346.                             17-33.

[56] Y. Aumann and Y. Lindell, "Security against covert adversaries: Effi-     [76] I. Damgård, M. Fitzi, E. Kiltz, J. B. Nielsen, and T. Toft, "Uncon-
      cient protocols for realistic adversaries," in Theory of Cryptography          ditionally secure constant-rounds multi-party computation for equality,
      (TCC 2007), ser. Lecture Notes in Computer Science, vol. 4392.                 comparison, bits and exponentiation," in Theory of Cryptography (TCC
      Berlin, Heidelberg: Springer, 2007, pp. 137-156.                               2006), ser. Lecture Notes in Computer Science, vol. 3876. Berlin,
                                                                                     Heidelberg: Springer, 2006, pp. 285-304.
[57] M. Keller, "MP-SPDZ: A versatile framework for multi-party com-
      putation," in Proc. 2020 ACM SIGSAC Conference on Computer and           [77] O. Catrina and S. de Hoogh, "Improved primitives for secure multiparty
      Communications Security (CCS). ACM, 2020, pp. 1575-1590.                       integer computation," in Security and Cryptography for Networks (SCN
                                                                                     2010), ser. Lecture Notes in Computer Science, vol. 6280. Berlin,
[58] F. Tramèr and D. Boneh, "Slalom: Fast, verifiable and private                   Heidelberg: Springer, 2010, pp. 182-199.
      execution of neural networks in trusted hardware," in Proc. 7th
      International Conference on Learning Representations (ICLR), 2019,       [78] D. Escudero, S. Ghosh, M. Keller, R. Rachuri, and P. Scholl, "Improved
      arXiv:1806.03287. [Online]. Available: https://openreview.net/forum?           primitives for MPC over mixed arithmetic-binary circuits," in Advances
      id=rJVorjCcKQ                                                                  in Cryptology - CRYPTO 2020, ser. Lecture Notes in Computer
                                                                                     Science, vol. 12171. Cham: Springer, 2020, pp. 823-852.
[59] H. Hashemi, Y. Wang, and M. Annavaram, "DarKnight: An accelerated
      framework for privacy and integrity preserving deep learning using       [79] R. C. Merkle, "A digital signature based on a conventional encryption
      trusted hardware," in Proc. 54th IEEE/ACM International Symposium              function," in Advances in Cryptology - CRYPTO '87, ser. Lecture Notes
      on Microarchitecture (MICRO). ACM, Oct. 2021, pp. 212-224.                     in Computer Science, vol. 293. Berlin, Heidelberg: Springer, 1988,
                                                                                     pp. 369-378.
[60] R. Freivalds, "Probabilistic machines can use less running time," in
      Information Processing 77, Proc. IFIP Congress 77, B. Gilchrist, Ed.
      Amsterdam: North-Holland, 1977, pp. 839-842.
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026           62

 [80]  D. Boneh, E. Boyle, H. Corrigan-Gibbs, N. Gilboa, and Y. Ishai,           [101]  D. Moghimi, B. Sunar, T. Eisenbarth, and N. Heninger, "TPM-FAIL
 [81]  "Lightweight techniques for private heavy hitters," in Proceedings of     [102]  : TPM meets timing and lattice attacks," in 29th USENIX Security
 [82]  the IEEE Symposium on Security and Privacy (SP), 2021, pp. 762-776.       [103]  Symposium (USENIX Security 20), 2020, pp. 2057-2073.
 [83]  D. A. McGrew and J. Viega, "The security and performance of the           [104]  N. Kumar, M. Rathee, N. Chandran, D. Gupta, A. Rastogi, and
 [84]  Galois/Counter Mode (GCM) of operation," in Progress in Cryptology        [105]  R. Sharma, "CryptFlow: Secure TensorFlow inference," in Proceedings
 [85]  - INDOCRYPT 2004, ser. Lecture Notes in Computer Science, vol.            [106]  of the IEEE Symposium on Security and Privacy (SP), 2020, pp. 336-
 [86]  3348. Berlin, Heidelberg: Springer, 2004, pp. 343-355.                    [107]  353.
 [87]  ZCU102 Evaluation Board User Guide, Advanced Micro Devices,               [108]  H. Corrigan-Gibbs, D. Boneh, and D. Mazières, "Riposte: An anony-
 [88]  Inc., Feb. 2023, UG1182, v1.7. [Online]. Available: https://docs.amd.     [109]  mous messaging system handling millions of users," in 2015 IEEE
 [89]  com/v/u/en-US/ug1182-zcu102-eval-bd                                       [110]  Symposium on Security and Privacy. IEEE, 2015, pp. 321-338.
 [90]  NVIDIA Corporation, "GPUDirect RDMA: Developing a Linux kernel            [111]  E. Dauterman, E. Feng, E. Luo, R. A. Popa, and I. Stoica, "{DORY}:
 [91]  module using GPUDirect RDMA," CUDA Toolkit Documentation,                 [112]  An encrypted search system with distributed trust," in 14th USENIX
       v12.6, Aug. 2024, Accessed: Sep. 30, 2026. [Online]. Available:           [113]  Symposium on Operating Systems Design and Implementation (OSDI
 [92]  https://docs.nvidia.com/cuda/archive/12.6.1/gpudirect-rdma/index.html     [114]  20), 2020, pp. 1101-1119.
 [93]  S. Xu, J. Xu, P. Xue, X. Wang, L. Ju, and W. Zhang, "Co-prime: A co-      [115]  E. Dauterman, M. Rathee, R. A. Popa, and I. Stoica, "Waldo: A private
 [94]  design framework for privacy preserving machine learning on fpga," in     [116]  time-series database from function secret sharing," in Proceedings of
 [95]  Proceedings of the 2025 ACM SIGSAC Conference on Computer and             [117]  the IEEE Symposium on Security and Privacy (SP), 2022, pp. 2450-
 [96]  Communications Security, 2025, pp. 3591-3604.                             [118]  2468.
 [97]  G. Dhanuskodi, S. Guha, V. Krishnan, A. Manjunatha, M. O'Connor,          [119]  D. Mouris, P. Sarkar, and N. G. Tsoutsos, "Plasma: Private, lightweight
 [98]  R. Nertney, and P. Rogers, "Creating the first confidential GPUs," ACM    [120]  aggregated statistics against malicious adversaries," Proceedings on
 [99]  Queue, vol. 21, no. 4, pp. 68-93, 2023.                                   [121]  Privacy Enhancing Technologies, 2024.
[100]  National Institute of Standards and Technology, "SHA-3 Standard:          [122]  G. Garimella, B. Goff, and P. Miao, "Computation efficient structure-
       Permutation-Based Hash and Extendable-Output Functions," National         [123]  aware psi from incremental function secret sharing," in Annual Inter-
       Institute of Standards and Technology, Gaithersburg, MD, USA, FIPS               national Cryptology Conference, 2024, pp. 309-345.
       PUB 202, Aug. 2015.                                                              A. Vadapalli, R. Henry, and I. Goldberg, "Duoram: A Bandwidth-
       J. T. Schwartz, "Fast probabilistic algorithms for verification of poly-         Efficient distributed ORAM for 2-and 3-party computation," in 32nd
       nomial identities," Journal of the ACM, vol. 27, no. 4, pp. 701-717,             USENIX Security Symposium (USENIX Security 23), 2023, pp. 3907-
       Oct. 1980.                                                                       3924.
       OpenCores, "Aes-128 pipelined encryption core," https://opencores.org/           K. Ji, B. Zhang, T. Lu, and K. Ren, "Multi-party private function
       projects/aes-128_pipelined_encryption, accessed: 2026-03-30.                     evaluation for ram," IEEE Transactions on Information Forensics and
       S. Sarangi and B. Baas, "Deepscaletool: A tool for the accurate                  Security, vol. 18, pp. 1252-1267, 2023.
       estimation of technology scaling in the deep-submicron era," in 2021             W.-j. Lu, Z. Huang, Z. Gu, J. Li, J. Liu, C. Hong, K. Ren, T. Wei,
       IEEE International Symposium on Circuits and Systems (ISCAS). Ieee,              and W. Chen, "Bumblebee: Secure two-party inference framework for
       2021, pp. 1-5.                                                                   large transformers," Cryptology ePrint Archive, 2023.
       K. He, X. Zhang, S. Ren, and J. Sun, "Deep residual learning for image           J. Furukawa, Y. Lindell, A. Nof, and O. Weinstein, "High-throughput
       recognition," in Proceedings of the IEEE conference on computer vision           secure three-party computation for malicious adversaries and an hon-
       and pattern recognition, 2016, pp. 770-778.                                      est majority," in Annual international conference on the theory and
       J. Devlin, M.-W. Chang, K. Lee, and K. Toutanova, "Bert: Pre-training            applications of cryptographic techniques, 2017, pp. 225-255.
       of deep bidirectional transformers for language understanding," in               A. Dalskov, D. Escudero, and M. Keller, "Fantastic four: honest-
       Proceedings of the 2019 conference of the North American chapter                 majority four-party secure computation with malicious security," in
       of the association for computational linguistics: human language                 30th USENIX Security Symposium (USENIX Security 21), 2021, pp.
       technologies, volume 1 (long and short papers), 2019, pp. 4171-4186.             2183-2200.
       T. Brown, B. Mann, N. Ryder, M. Subbiah, J. D. Kaplan, P. Dhariwal,              Y. Lu, B. Zhang, H.-S. Zhou, W. Liu, L. Zhang, and K. Ren, "Cor-
       A. Neelakantan, P. Shyam, G. Sastry, A. Askell et al., "Language mod-            related randomness teleportation via semi-trusted hardware: Enabling
       els are few-shot learners," Advances in neural information processing            silent multi-party computation," in European Symposium on Research
       systems, vol. 33, pp. 1877-1901, 2020.                                           in Computer Security, 2021, pp. 699-720.
       H. Touvron, L. Martin, K. Stone, P. Albert, A. Almahairi, Y. Babaei,             V. Costan and S. Devadas, "Intel SGX explained," Cryptology ePrint
       N. Bashlykov, S. Batra, P. Bhargava, S. Bhosale et al., "Llama                   Archive, 2016.
       2: Open foundation and fine-tuned chat models," arXiv preprint                   Advanced Micro Devices, "Amd secure encrypted virtualization (sev),"
       arXiv:2307.09288, 2023.                                                          2023, https://www.amd.com/en/developer/sev.html.
       NVIDIA Corporation, "Nvidia ampere ga100 gpu architecture,"                      ARM Ltd., "Arm security technology: Building a secure system using
       NVIDIA Corporation, Tech. Rep., 2020, accessed: April                            trustzone technology," 2009.
       2026. [Online]. Available: https://images.nvidia.com/aem-dam/en-zz/              D. Lee, D. Kohlbrenner, S. Shinde, K. Asanovic´, and D. Song,
       Solutions/data-center/nvidia-ampere-architecture-whitepaper.pdf                  "Keystone: An open framework for architecting trusted execution
       N. Corporation, "NVIDIA H100 tensor core GPU architecture                        environments," in Proceedings of the Fifteenth European Conference
       overview," 2022, accessed: 2025-02-07. [Online]. Available: https:               on Computer Systems, 2020, pp. 1-16.
       //resources.nvidia.com/en-us-tensor-core                                         D. Gupta, B. Mood, J. Feigenbaum, K. Butler, and P. Traynor, "Using
       S. Shinde, Z. L. Chua, V. Narayanan, and P. Saxena, "Preventing your             intel software guard extensions for efficient two-party secure function
       faults from telling your secrets: Defenses against pigeonhole attacks,"          evaluation," in International Conference on Financial Cryptography
       arXiv preprint arXiv:1506.04832, 2015.                                           and Data Security, 2016, pp. 302-318.
       J. Götzfried, M. Eckert, S. Schinzel, and T. Müller, "Cache attacks on           J. I. Choi, D. Tian, G. Hernandez, C. Patton, B. Mood, T. Shrimpton,
       Intel SGX," in Proceedings of the 10th European Workshop on Systems              K. R. Butler, and P. Traynor, "A hybrid approach to secure function
       Security, 2017, pp. 1-6.                                                         evaluation using SGX," in Proceedings of the 2019 ACM Asia Confer-
       F. Brasser, U. Müller, A. Dmitrienko, K. Kostiainen, S. Capkun, and              ence on Computer and Communications Security, 2019, pp. 100-113.
       A.-R. Sadeghi, "Software grand exposure:{SGX} cache attacks are                  S. Felsen, Á. Kiss, T. Schneider, and C. Weinert, "Secure and private
       practical," in 11th USENIX workshop on offensive technologies (WOOT              function evaluation with intel SGX," in Proceedings of the 2019 ACM
       17), 2017.                                                                       SIGSAC Conference on Cloud Computing Security Workshop, 2019,
       S. Lee, M.-W. Shih, P. Gera, T. Kim, H. Kim, and M. Peinado,                     pp. 165-181.
       "Inferring fine-grained control flow inside SGX enclaves with branch             P. Wu, J. Ning, J. Shen, H. Wang, and E.-C. Chang, "Hybrid trust
       shadowing," in 26th USENIX Security Symposium (USENIX Security                   multi-party computation with trusted execution environment," in The
       17), 2017, pp. 557-574.                                                          Network and Distributed System Security (NDSS) Symposium, 2022.
       Y. Kim, R. Daly, J. Kim, C. Fallin, J. H. Lee, D. Lee, C. Wilkerson,             B. Fisch, D. Vinayagamurthy, D. Boneh, and S. Gorbunov, "Iron:
       K. Lai, and O. Mutlu, "Flipping bits in memory without access-                   functional encryption using intel SGX," in Proceedings of the 2017
       ing them: An experimental study of dram disturbance errors," ACM                 ACM SIGSAC Conference on Computer and Communications Security,
       SIGARCH Computer Architecture News, vol. 42, no. 3, pp. 361-372,                 2017, pp. 765-782.
       2014.                                                                            O. Ohrimenko, F. Schuster, C. Fournet, A. Mehta, S. Nowozin,
                                                                                        K. Vaswani, and M. Costa, "Oblivious Multi-Party machine learning
IEEE TRANSACTIONS ON INFORMATION FORENSICS AND SECURITY, VOL. XX, NO. X, 2026    63

[124]  on trusted processors," in 25th USENIX Security Symposium (USENIX
[125]  Security 16), 2016, pp. 619-636.
[126]  T. Hunt, C. Song, R. Shokri, V. Shmatikov, and E. Witchel, "Chiron:
[127]  Privacy-preserving machine learning as a service," arXiv preprint
[128]  arXiv:1803.05961, 2018.
[129]  Trusted Computing Group, "Trusted platform module library specifica-
[130]  tion, family "2.0"," 2019, https://trustedcomputinggroup.org/resource/
[131]  tpm-library-specification/.
       G. Inc. (2023) Google titan key. [Online]. Available: https:
[132]  //cloud.google.com/titan-security-key/
[133]  J. G. Dyer, M. Lindemann, R. Perez, R. Sailer, L. Van Doorn, and
       S. W. Smith, "Building the ibm 4758 secure coprocessor," Computer,
[134]  vol. 34, no. 10, pp. 57-66, 2001.
       W. Rankl and W. Effing, Smart card handbook. John Wiley & Sons,
[135]  2004.
       P.-F. Wolfe, R. Patel, R. Munafo, M. Varia, and M. Herbordt, "Secret
[136]  sharing mpc on fpgas in the datacenter," in 2020 30th International
[137]  Conference on Field-Programmable Logic and Applications (FPL).
[138]  IEEE, 2020, pp. 236-242.
[139]  R. Patel, P.-F. Wolfe, R. Munafo, M. Varia, and M. Herbordt, "Arith-
       metic and boolean secret sharing mpc on fpgas in the data center,"
       in 2020 IEEE High Performance Extreme Computing Conference
       (HPEC). IEEE, 2020, pp. 1-8.
       C. Lin, K. Yang, T. Xu, L. Liang, Y. Wang, Z. Chen, R. Wang, M. Gao,
       and M. Li, "Ironman: Accelerating oblivious transfer extension for
       privacy-preserving AI with near-memory processing," in Proc. 58th
       IEEE/ACM International Symposium on Microarchitecture (MICRO).
       ACM, Oct. 2025, pp. 354-368.
       M. S. Riazi, K. Laine, B. Pelton, and W. Dai, "HEAX: An archi-
       tecture for computing on encrypted data," in Proc. 25th International
       Conference on Architectural Support for Programming Languages and
       Operating Systems (ASPLOS). ACM, 2020, pp. 1295-1309.
       B. Reagen, W.-S. Choi, Y. Ko, V. T. Lee, H.-H. S. Lee, G.-Y. Wei,
       and D. Brooks, "Cheetah: Optimizing and accelerating homomorphic
       encryption for private inference," in 2021 IEEE International Sympo-
       sium on High-Performance Computer Architecture (HPCA), 2021, pp.
       26-39.
       N. Samardzic, A. Feldmann, A. Krastev, S. Devadas, R. Dreslinski,
       C. Peikert, and D. Sanchez, "F1: A fast and programmable acceler-
       ator for fully homomorphic encryption," in MICRO-54: 54th Annual
       IEEE/ACM International Symposium on Microarchitecture, 2021, pp.
       238-252.
       N. Samardzic, A. Feldmann, A. Krastev, N. Manohar, N. Genise,
       S. Devadas, K. Eldefrawy, C. Peikert, and D. Sanchez, "Craterlake: a
       hardware accelerator for efficient unbounded computation on encrypted
       data," in Proceedings of the 49th Annual International Symposium on
       Computer Architecture, 2022, pp. 173-187.
       S. Kim, J. Kim, M. J. Kim, W. Jung, J. Kim, M. Rhu, and J. H.
       Ahn, "BTS: An accelerator for bootstrappable fully homomorphic
       encryption," in Proceedings of the 49th annual international symposium
       on computer architecture, 2022, pp. 711-725.
       S. W. Smith and D. Safford, "Practical server privacy with secure
       coprocessors," IBM Systems Journal, vol. 40, no. 3, pp. 683-695, 2001.
       E. Dauterman, V. Fang, I. Demertzis, N. Crooks, and R. A. Popa,
       "Snoopy: Surpassing the scalability bottleneck of oblivious storage," in
       Proc. ACM SIGOPS 28th Symposium on Operating Systems Principles
       (SOSP). ACM, Oct. 2021, pp. 655-671.
       R. Canetti, "Universally composable security: A new paradigm for
       cryptographic protocols," in Proceedings 42nd IEEE Symposium on
       Foundations of Computer Science, 2001, pp. 136-145.


==> qa/scripts/round2_notes.json <==
{
 "routed": {
  "sections/08_evaluation.tex": [
   {
    "from_editor_of": "00_abstract.tex",
    "note": "08_evaluation.tex, 'Comparison with Dealer-Based Malicious FSS' (around line 203): the abstract now quotes \\est{1.5--1.8$\\times$} LAN advantage excluding offline distribution, so the body must state it. Derivation from numbers.md 'Dealer-mal parts': (total minus offline) = 3.29, 6.23, 29.4, 97.7 s against VIGOR LAN 1.79, 3.83, 19.5, 63.1 s, giving 1.84, 1.63, 1.51, 1.55x. All of these go in \\est{}."
   },
   {
    "from_editor_of": "00_abstract.tex",
    "note": "08_evaluation.tex line 271 ('retains \\est{93\\%} of the semi-honest DFA throughput'): 93% is the assumed model parameter eta_PIR = 0.93 (App. F, line 42), not a model output. Word it as 'with an assumed PIR efficiency of \\est{0.93}'."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "sections/04_analysis.tex: add a row 'Vector-payload tree, $t$ lanes' to tab:gatecost with about 6n PRG expansions (+O(t) leaf blocks). Also make sec:analysis-cost briefly explain why dealer-free malicious FSS keys stay costly: a secure two-party evaluation of DPF key generation with a round per tree level (doerner2017scaling). The intro and the requested 08 'Baselines' sentence both rely on this."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "Qualify every '3.8--4.0$\\times$' as 'versus per-lane tag trees': 04 'Effect of the epilogue' (line ~171), 05a 'Work', 08 'DPF Gate Throughput' (line ~84) and ablation text (line ~443), and the fig:dpfthr caption."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "sections/08_evaluation.tex 'Baselines': add 'We do not model a dealer-free (MASCOT, SPDZ2k or PCG-based) malicious baseline; \\cref{sec:analysis-cost} explains why its FSS keys remain costly.'"
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "sections/08_evaluation.tex / tab:attacks: the intro now says 'five injections of tab:attacks, including the release guard, still lack executed evidence' (rows 2, 4, 7, 10 and 12 are marked planned). If the planned rows change, update this count in the intro."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "Wording mismatch for the 0.131 s / 3.4% component: 04 calls it 'all module-side FSS gates', 08 calls it 'nonlinear gates'. The intro uses 'nonlinear gates'; 04 should match, since under the compiler default this component may include direct gates."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "charts/chart_checkopen: print the analytical '2 RTT floor (0.1 ms)' annotation in black, not red. In 06 (VI-C, VI-D) and 08 (VIII-C), delete the duplicate batching-rule text and keep only the cost numbers in VIII-C; the 05a copy is canonical and now points to sec:eval-check."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "sections/08_evaluation.tex tab:gates row 'Exact signed truncation': online rounds 307 -> 309 (5n+2=307 multiplications plus two BitDec masked openings) and LAN latency \\est{30.7} -> \\est{30.9}. The mults column stays 307. Line 126 ('$307$ rounds cost ... \\est{30.7}\\,ms') needs the same fix."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "05b 'Scope and design choice' now states that two PIR alternatives are not modeled: a constant-time select under Profile T, and client-generated DPF keys evaluated inside the modules. Point (ii) of 'Why FSS stays' is now framed as a reuse argument, not a speed claim. sections/08_evaluation.tex line 454 ('because full-domain scans match the pipelined AES engine') should be hedged the same way. Section IX or VIII-D may add a matching one-line limitation next to tab:pir."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "sections/08_evaluation.tex tab:hwcost: add a red row or footnote for the trusted on-die unit-to-core links, which are not yet costed. Optionally note that the 128 FUA lanes are distributed eight per DPF unit; area is unchanged."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "sections/08_evaluation.tex Section VIII-D ('Cost of Malicious Security') and sections/09_discussion.tex ('Where the malicious cost goes'): where the 2.5-3.5x malicious overhead is stated, point to the mu_M sensitivity caveat in \\cref{sec:arch-field} (mu_M=2 gives \\est{5.39~s}, \\est{3.8x} for BERT-Base)."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "Batching-rule duplication: keep the full rule only in 05a line 240 (Sec. V-G). In sections/05b_protocol_gates.tex line 109, replace it with 'Only independent checks are batched (\\cref{sec:proto-check}).' Delete the last sentence of sections/08_evaluation.tex line 149. Keep the inputs-not-hidden disclaimer only in Sec. III-A and Sec. IX; elsewhere (05a l.319, 05b l.106, 07 l.35) point to \\cref{sec:threat-model}."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "New label tab:lanes (Table: statistical term and BERT-Base LAN latency vs t) is defined in 07; add it to spec/00_master.md's label list. 05a line 72, 08 line 447 and 02 line 133 may cite \\cref{tab:lanes} next to \\cref{sec:sec-concrete}."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "sections/05b_protocol_gates.tex sec:proto-direct ('secure in the same model') can now cite \\cref{thm:arith}, which covers direct protected gates. The tab:ablation row 'Direct protected gates only: covered by our theorems' is consistent with the extended thm:main."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "sections/08_evaluation.tex (tab:pir and the PIR prose): per the tifs-reviewer PIR finding, add a column 'Index hidden without trusted HW' (GPU-DPF \\cmark, GPU+DFA \\cmark, GPU-DPF+APIR \\cmark, GPU+\\sys \\xmark) and extend the caption to say that \\sys query privacy relies on the modules while DFA's PIR runs in untrusted mode with client-generated keys. Qualify 'retains 93% of the semi-honest DFA throughput' and '4.7--7.8x faster than semi-honest GPU-DPF' with 'under a weaker query-privacy model'."
   },
   {
    "from_editor_of": "10_related.tex",
    "note": "10_related now refers to the modeled baseline with the canonical wording 'dealer-based malicious FSS baseline, modeled after the protocol family of Shark (\\cref{tab:e2e})'. The row label in tab:e2e (08_evaluation.tex) is already 'Dealer-based malicious FSS', so it is consistent."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "The executed CPU test counts (21,840 / 2,728 / 1,364) now appear only in 01 intro, 07 line 246, 08 line 320 and 09. Keep the copy in 08_evaluation (VIII-F): it is the retained copy for the deleted Appendix B sentences."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "sections/08_evaluation.tex tab:ablation: rename the first row 'Full \\sys ($t=3$, compiled gates, batched checks)' to 'Compiler-selected default ($t=3$, batched checks)'."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "sections/08_evaluation.tex 'Gate Selection': replace 'The direct protected gate alone is marginally faster than the compiled mix (3.82 vs. 3.83 s), a difference within model resolution' with an explanation. The default keeps FSS realizations for FSS-portable shapes (App. F, lumped allowance phi_D = 1.45 vs 1.30, about 0.014 s), and direct-only drops that constraint."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "sections/08_evaluation.tex VIII-A Workloads: 'the compiler selects among direct, LUT and interval gates by modeled cost' should add 'subject to the FSS-portability constraint (App. F)'."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "sections/08_evaluation.tex VIII-A Baselines: optionally say the kappa factors are assumptions (App. F). App. F also gives the sensitivity result: kappa_key = 1 still yields \\est{22.4} s, \\est{5.8x} VIGOR-DFA for BERT-Base on LAN."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "sections/08_evaluation.tex, around line 328: change 'Most importantly, these tests check...' to 'These tests check that the implementation conforms to the algorithms; they do not measure a forgery probability.' (style finding)."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "No text change is needed for the reviewed finding. Section IV ('5.0x our 0.52 s estimate of the semi-honest GEMM'), Section VIII-D ('86% of the 2.41 s added over trusted DFA' = (2.60-0.52)/2.41) and App. F (G_lin = 0.52) now match bert_breakdown.csv and chart_motiv."
   },
   {
    "from_editor_of": "main.tex",
    "note": "sections/08_evaluation.tex line 17 says 'Red numbers are estimates produced by the analytical performance model of \\cref{app:model}'. The title footnote now says red marks 'assumed model parameters and outputs of the analytical model' (canon 9). Consider matching that wording, or cutting the sentence as a repeat of the footnote."
   }
  ],
  "appendix/F_model.tex": [
   {
    "from_editor_of": "00_abstract.tex",
    "note": "08_evaluation.tex line 271 ('retains \\est{93\\%} of the semi-honest DFA throughput'): 93% is the assumed model parameter eta_PIR = 0.93 (App. F, line 42), not a model output. Word it as 'with an assumed PIR efficiency of \\est{0.93}'."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "IV no longer contains the leaf-epilogue formulas, the 'no authenticate(host value) entry point' remark, the EvalAll 2^n-1 / O(n)-stack counts, or the 3.5-AES-block check cost. V-F (sec:proto-epilogue), II-A, VI-C, VI 'AES time-sharing' and App. F must keep their copies."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "sections/04_analysis.tex line 171 ('Because the epilogue leaves the per-gate PRG count unchanged, ... drops only from 113 to 106'): add that the drop comes mainly from the assumed pipeline efficiency (\\est{0.85} vs \\est{0.90}, \\cref{app:model}). 6n+3 vs 6n+1 blocks accounts for only about 0.5% at n=61."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "appendix/F_model.tex 'Known blind spots': add the trusted unit-to-core on-die links (area, power, bandwidth not modeled). Raw PIR leaf shares would need \\est{137~GB/s} if centralized; 06 now keeps reductions in the units so only per-query accumulators cross."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "appendix/F_model.tex line 139 ('models an actively secure FSS protocol in the style of Shark') and sections/10_related.tex line 97 ('modeled after Shark's protocol family'): change to the canonical 'dealer-based malicious FSS, modeled after the protocol family of Shark~\\cite{gupta2025shark}'."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "appendix/F_model.tex: change the calibration deviation from 0.43% to 0.42%. numbers.json tdfa_check gives ResNet-50 LAN 0.7331 s vs 0.73 s, which is 0.4247%. Print 0.7331 s rather than 0.733 s (0.733 would be 0.41%). Section VIII now prints \\est{0.42\\%}."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "appendix/F_model.tex line 8: 'none of which has passed its completion gate yet' -> 'none of which has been run yet'. Add thousands separators: 22{,}692, 65{,}536, 1{,}125\\text{k}, 1,160 and 1,970 in table (b). Consider replacing eta_PIR with a bottom-up count (AES blocks per leaf, plus hash and FUA cycles per record), as the TIFS reviewer suggested."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/06_architecture.tex line 51: print the FUA peak black ('116~G multiply-accumulates per second at 910~MHz'). It is a design constant (128 lanes x 910 MHz), black in App. F and now black in Section VIII."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "appendix/F_model.tex (app:model): optionally add one sentence on how the semi-honest bars of fig:motiv are drawn. Calibrated terms are unscaled (same G_lin = 0.52 s in both bars). Distribution and host-to-GPU copy overlap, so only the longer one is exposed: trusted DFA reproduces T^SH = 1.42 s, and the GPU bar is 18.82 s against DFA's 18.8 s."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "Model asymmetry to be aware of (no numbers changed): the dealer-based malicious FSS model charges both the 37.6 s distribution and the 1.70 s key copy in full. DFA's published GPU row (18.8 s) implies the copy overlaps with distribution. Hiding it would give 42.2 s instead of 43.9 s (11.0x instead of 11.4x at 1 GB/s; distribution share 89% instead of 86%). App. F could say that charging both in full is a model choice that costs the baseline at most 1.70 s at 1 GB/s. That is well below the conservatism already built into kappa_key = 2.2 (a structural count would give 4x)."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "No text change is needed for the reviewed finding. Section IV ('5.0x our 0.52 s estimate of the semi-honest GEMM'), Section VIII-D ('86% of the 2.41 s added over trusted DFA' = (2.60-0.52)/2.41) and App. F (G_lin = 0.52) now match bert_breakdown.csv and chart_motiv."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "model/numbers.md now contains the kappa_key = 1 sensitivity (BERT-Base 22.4 s, 5.8x VIGOR), which App. F already quotes, and a 'BERT-Base LAN breakdown (fig:motiv)' section. Writers who need these values can cite numbers.md directly."
   },
   {
    "from_editor_of": "main.tex",
    "note": "sections/08_evaluation.tex line 17 says 'Red numbers are estimates produced by the analytical performance model of \\cref{app:model}'. The title footnote now says red marks 'assumed model parameters and outputs of the analytical model' (canon 9). Consider matching that wording, or cutting the sentence as a repeat of the footnote."
   }
  ],
  "sections/01_introduction.tex": [
   {
    "from_editor_of": "00_abstract.tex",
    "note": "01_introduction.tex Evaluation contribution (line 53): add the same qualification as the abstract. The 11.4x / 10.1--14.0x figures include per-query offline key distribution; give \\est{1.6$\\times$} for BERT-Base, or \\est{1.5--1.8$\\times$} across models, excluding it. Name the baseline as modeled after the protocol family of Shark. Drop 'keeps \\est{0.93$\\times$} of DFA's PIR throughput' or qualify it as an assumed efficiency."
   },
   {
    "from_editor_of": "00_abstract.tex",
    "note": "01_introduction.tex: expand acronyms at first body use, per the style finding: line 29 'valid message authentication code (MAC) tags'; line 58 'authenticated-encryption (AEAD) spill'."
   },
   {
    "from_editor_of": "00_abstract.tex",
    "note": "The abstract now says 'stand-alone static malicious security with abort'. Sections 07_security.tex (thm:main) and 01_introduction.tex (Security Analysis contribution) should use the same stand-alone / sequential-composition wording (canon 6)."
   },
   {
    "from_editor_of": "02_background.tex",
    "note": "sections/01_introduction.tex: Background no longer cites fig:flows in its text, so the Introduction's \\Cref{fig:flows} (line 30) is now the only in-text reference and must stay. The Introduction is also now the only place with DFA's headline numbers (18.8 to 1.42 s, 17.1 to 0.1 GB, PIR 5.05x); keep them with \\cite{dfa2026trusted}."
   },
   {
    "from_editor_of": "02_background.tex",
    "note": "sections/01_introduction.tex: the contributions list says 'eight scenarios, S1 to S8', but canon item 5 and tab:scenarios define S1..S10 (S9 input substitution, S10 denial of service / selective abort). Update the count and range."
   },
   {
    "from_editor_of": "02_background.tex",
    "note": "Background no longer cites katz2007universally, kumar2020cryptflow, costan2016intel, cramer2018spdz2k, corrigan2015riposte, wang2017splinter, boneh2021lightweight, dauterman2020dory, dauterman2022waldo, doerner2017scaling or vadapalli2023duoram. All of them are still cited in sections/10_related.tex (and cramer2018spdz2k also in the Introduction and V-B), so the bibliography loses nothing. Do not remove them from those files."
   },
   {
    "from_editor_of": "02_background.tex",
    "note": "The following now live only in their canonical homes, so those copies must stay: the (r, r+1) joint-distribution example (V-K / lem:bijection / App. D); the t=1,2,3 lane rationale and the Z_2^64 zero-divisor counterexample (V-B, VII-E, App. C, VIII-H); the additive-attack and selective-failure explanation (Introduction (i), III S1); the 'optimized DCF not covered by proofs' limitation (IV-C, VIII, App. B)."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/01_introduction.tex: add the peer-channel controller (AEAD) to the contribution list's hardware blocks. Remove or label as assumed the 'keeps 0.93x of DFA's PIR throughput' claim: Section VIII now states that eta_PIR = 93% is a model input, not a result. sections/00_abstract.tex has the same issue with '93%'."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "sections/01_introduction.tex (line ~53, 'keeps 0.93x of DFA's PIR throughput while adding integrity') and sections/00_abstract.tex (if it makes the same PIR claim): add the same qualification that PIR query privacy in \\sys depends on module trust, unlike DFA's untrusted-mode PIR, so they stay consistent with Section IX."
   },
   {
    "from_editor_of": "11_conclusion.tex",
    "note": "sections/01_introduction.tex line 53 (contributions/results): says 'faster than dealer-based malicious FSS' with no qualifier; line 23 already describes the modeled pipeline as 'in this protocol family' of Shark, so this is acceptable, but the abstract owner may want to align the wording."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "The executed CPU test counts (21,840 / 2,728 / 1,364) now appear only in 01 intro, 07 line 246, 08 line 320 and 09. Keep the copy in 08_evaluation (VIII-F): it is the retained copy for the deleted Appendix B sentences."
   }
  ],
  "sections/02_background.tex": [
   {
    "from_editor_of": "00_abstract.tex",
    "note": "02_background.tex: expand 'oblivious transfer (OT)' and 'somewhat homomorphic encryption (HE)' (around line 138) and 'trusted execution environment (TEE)' (around line 150) at first use."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/02_background.tex line 100: 'Cortex-M3-class security core' -> 'SC300-class control core'. Section VIII now uses 'control core' in the prose and in the tab:hwcost row 'All DFA (incl. control core)'. figures/src/fig_hw.tex: consider 'Control core (SC300-class)'."
   },
   {
    "from_editor_of": "10_related.tex",
    "note": "02_background.tex line 151 (II-E) says 'PPMLAC and STAMP accelerate semi-honest MPC with small trusted modules', but footnote e of tab:related says STAMP reports both semi-honest and honest-majority malicious settings. The background should say e.g. 'accelerate MPC with small trusted modules' to match."
   },
   {
    "from_editor_of": "10_related.tex",
    "note": "10_related no longer says that a well-formed FSS key does not certify its evaluation or that a valid MAC does not make a wrong triple correct. Those points now appear only in 02_background II-D(iii) and II-E, 'Malicious and verifiable FSS', and must stay there."
   },
   {
    "from_editor_of": "fig_flows.tex",
    "note": "sections/02_background.tex fig:flows caption, panel (3), does not say that red numbers in the figure are model estimates. The owner could add a short clause, for example 'red: model estimate, Appendix F', if the paper wants that stated wherever an estimate appears in a figure."
   }
  ],
  "sections/11_conclusion.tex": [
   {
    "from_editor_of": "00_abstract.tex",
    "note": "11_conclusion.tex line 7: match the abstract. Say that 10.1--14.0x includes per-query offline distribution and give \\est{1.5--1.8$\\times$} excluding it. Remove or qualify 'keeps \\est{93\\%} of its PIR throughput'. Call the 0.145 mm^2 area a pre-synthesis estimate, and say that no VIGOR-DFA number has been measured yet."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "sections/11_conclusion.tex: delete or qualify the claim that a vetted DCF faster than the conservative O(n^2) construction 'could remove the largest remaining costs'. Under the compiler-selected default the DCF is not a dominant cost (direct-only 3.82 vs. default 3.83 s; nonlinear gates 3.4% of BERT-Base latency)."
   }
  ],
  "sections/07_security.tex": [
   {
    "from_editor_of": "00_abstract.tex",
    "note": "The abstract now says 'stand-alone static malicious security with abort'. Sections 07_security.tex (thm:main) and 01_introduction.tex (Security Analysis contribution) should use the same stand-alone / sequential-composition wording (canon 6)."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "sections/07_security.tex, Proof overview: it does not yet follow canon 1. H3 is currently 'simulated transcript' at zero cost and H4 carries Q(2/p)^t + eps_trace; the canon has H3 = abort on an accepted wrong-value opening (Q(2/p)^t, plus Q_F/p^s if Freivalds is used) and H4 = ideal execution plus trace simulator (eps_trace). It also uses plain \\epsilon for the masked input difference and non-bold (e,d_j) for the proof error vectors, which violates canon 4."
   },
   {
    "from_editor_of": "02_background.tex",
    "note": "Background now says the security notion is the stand-alone real/ideal paradigm, preserved under sequential composition. def:security / sec:threat-goals (Section III) and thm:main (Section VII) should use the same wording (canon item 6)."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "sections/07_security.tex, Assumption 'Ideal protected module': extend 'externally observable behavior (lengths, timing, host-visible memory and DMA activity)' with 'and power, thermal and clock telemetry'. Add the DVFS-isolation requirement: host software cannot drive the module's clock or voltage outside its safe operating range, or the module detects glitches and aborts. The later 'Outside the theorem are physical attacks (probing, fault injection, ...)' sentence should call software-reachable undervolting (Plundervolt) in scope via this requirement, matching Sec. III 'Out of scope'."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "sections/07_security.tex tab:obligations: add row 'Software-controlled DVFS and power telemetry | Required isolation specified | Isolated or monitored voltage and clock domain; telemetry filtering'. appendix/A_functionalities.tex 'Outside the resource' and sections/09_discussion.tex should likewise stop classing undervolting as purely physical."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "sections/07_security.tex scenario bullets: at the time of writing, S2 already reads 'Forgery-oracle request' and S9/S10 are split with canonical names, so the style finding's Sec. VII part appears done. Whoever owns 07 should confirm."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Canon 4: the masked input difference is still a plain \\epsilon in 05a (fig:arith lines 255-259 and 319), 07_security lines 60 and 120, App. A line 45, and App. C lines 112 and 146. Change it to \\varepsilon; App. E already uses \\varepsilon."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "07_security.tex: change the masked input difference \\epsilon to \\varepsilon at lines 59, 60 and 120 (thm:arith 'x=r+\\varepsilon'). Rename the masked output w to \\upsilon in thm:arith (line 120, 'y=\\upsilon-o') and in the S6 bullet (line 204, '\\upsilon=y+o'). Make the error vectors in thm:mac-sound and VII-E bold (\\bm{e}, \\bm{d}_j, \\bm{\\rho}_j) at lines 112, 199, 234 and 237."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "07_security.tex sec:sec-concrete must keep five items, because 05a now relies on it for them: the t=1/2/3 bounds table with the BERT latencies, the 't=3 is the smallest t below 2^-128' sentence, the tag-only remark, the shared-challenge counterexample and the Z_{2^64} counterexample."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "PIR notation (now used in 05b): descriptor $\\mathsf{desc}_v=(\\mathsf{id},v,N,\\mathsf{enc},\\mathsf{cm}_v)$, query identifier $\\mathit{qid}$, regimes (a) malicious server host and (b) malicious client as in fig:func. To change: figures/fig_pir.tex (qid, cm_v); figures/fig_scenarios.tex S8 panel; appendix/A_functionalities.tex ($\\delta_D\\to\\mathsf{desc}_v$, $\\mathsf{ver}\\to v$, $\\mathsf{com}_D\\to\\mathsf{cm}_v$, (R1)/(R2) -> (a)/(b)); appendix/E_proofs_main.tex ($\\mathsf{com}\\to\\mathsf{cm}_v$, relabel the proof parts '(a1) integrity, (a2) index privacy, (b) malicious client'); sections/07_security.tex thm:pir ((i)/(ii) -> (a)/(b))."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "sections/05b_protocol_gates.tex (sec:proto-pir) and/or thm:pir in 07_security.tex: consider one sentence saying that both modules learn alpha, so client query privacy against a compromised module is not provided, unlike untrusted two-server DPF-PIR. Section IX now states this as a regression."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "Section IX no longer restates the 68% GEMM share, 2.70x, 89.7 to 50.5 s, t=1 at 2^-28, the compressed-check outlook, the G0-G4 test counts, SHAKE, CUDA/RTL status, the no-forgery-rate statement, the machine-checked-proof note, the Z_2^64 counterexample or the rollback rule. The retained copies are in IV, VIII-A/D/F/H/I, VII-E/F, App. C, V-D, III-D/E and tab:obligations; those files must keep them."
   },
   {
    "from_editor_of": "10_related.tex",
    "note": "10_related no longer says PIR is 'not symmetric PIR' or 'conditioned on module trust' in those words; it now says '\\sys follows this trust model'. The caveat must stay in 05b_protocol_gates.tex (line 191), 07_security.tex (thm:pir text, line 190) and appendix/A_functionalities.tex (line 92)."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "sections/07_security.tex thm:main (line 43): replace 'the distinguishing advantage of any environment' with 'the advantage of any PPT distinguisher in \\cref{def:security}', and 'with abort and leakage $\\Leak$' with 'with abort and leakage $\\Leak_C$ (resp. $\\Leak_{\\mathrm{PIR}}$)'. Apply the same Leak_C / Leak_PIR change in the Section VII intro (line 14) and in item S9/S10 (line 207)."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "sections/07_security.tex proof overview (lines 55-60) conflicts with canon item 1 and with App. E. Its H3 is 'simulated transcript, identical to H2' and its H4 carries Q(2/p)^t+eps_trace. The canon has H3 = abort on an accepted wrong-value opening (cost Q(2/p)^t, plus Q_F/p^s if alg:freivalds is enabled) and H4 = ideal execution with the simulator and the stipulated trace simulator (cost eps_trace). The same bullets also use plain $\\epsilon$ for the masked difference (should be \\varepsilon) and non-bold (e,d_1,...,d_t) (should be \\bm{e},\\bm{d}_j)."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "sections/07_security.tex thm:epilogue 'Proof idea' ends its cost sentence with (\\cref{app:proof-dpf}). Appendix B no longer restates the epilogue cost, so if that pointer is meant for the cost, retarget it to \\cref{sec:proto-epilogue}."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "The DPF one-key-privacy statement is now retained only in 07_security line 52, E_proofs_main line 172 and 05a line 180. Do not delete all of them."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/07_security.tex Assumption [Ideal protected module] and appendix/A_functionalities.tex 'Observable trace' paragraph (app:func-module): add the exact clause that App. C (vi) now cites. Suggested wording: 'the trace is independent of the global MAC keys, challenges and residuals given the command sequence, $\\mu$, public lengths and outcomes (all lanes are computed and aggregated in data-independent time before one generic status is returned); only the remaining dependence is charged to $\\eps{trace}$.'"
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/07_security.tex: thm:mac-sound (l.112), its proof idea (l.116), the H3 bullet (l.59), the S1 bullet (l.199) and 'Independent challenges' (l.234) should use bold \\bm{e}, \\bm{d}_j, \\bm{\\rho}_j, \\bm{\\rho}; 09_discussion.tex l.26 likewise. Separately, the Sec. VII proof overview still has H3 = 'simulated transcript' and H4 carrying Q(2/p)^t; canon 1 requires H3 = abort on an accepted wrong-value opening (cost Q(2/p)^t + Q_F/p^s) and H4 = ideal execution with the trace simulator (eps_trace). App. C now assumes the canonical structure: the lemma is in H2, and eps_trace is charged between H3 and H4."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/07_security.tex H3 bullet and Pi_Input-related text use plain \\epsilon for the masked input difference; this should be \\varepsilon (canon 4)."
   },
   {
    "from_editor_of": "D_proofs_gates.tex",
    "note": "sections/07_security.tex thm:cmp-trunc states that alg:trunc returns authenticated 1[x=theta], but Cmp in alg:trunc returns only lt; App. D's proof now shows the loop's final eq equals 1[x=theta]. Optionally phrase the theorem as 'and its final equality flag equals 1[x=theta]'. Note also that the theta=0 shortcut in Cmp does not compute eq."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "Sec. III ('Modules as an ideal resource') and Sec. VII (Assumption 'Ideal protected module') still say the trace is 'simulatable from its prescribed local view and public metadata'. Replace this with App. A's inputs: the command sequence issued by the host, mu, the public lengths and the accept or abort outcomes. App. E now uses exactly these inputs."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "PIR regime labels: fig:func uses (a)/(b), thm:pir uses (i)/(ii), and thm:main says 'regime (b) of fig:func'. Switch all of them to (R1)/(R2) as in App. A and App. E."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. C uses plain e, d_j, \\rho_j for the proof error and challenge vectors, while the canon (and App. E and Sec. VII) use bold \\bm{e}, \\bm{d}_j, \\bm{\\rho}_j."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. E now relies on retained copies elsewhere: clm:residual (App. C) for the residual identity; App. A 'What the statement is not' for the hardware-trusted PIR caveat; 05b sec:proto-pir for 'untrusted GPU reduction needs alg:freivalds'; and Sec. VII-B 'What the bound omits' plus sec:sec-boundary for the DPF-privacy and scope limitations. None of these should be deleted."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "The Sec. VII proof overview (H4 bullet) should keep matching App. E: a corrupt recipient's mask is delivered early, and its opening w = y + o is programmed after F_C releases y."
   },
   {
    "from_editor_of": "main.tex",
    "note": "sections/07_security.tex line 14: in \\cref{app:proof-dpf,app:proof-auth,app:proof-gates,app:proof-pir,app:proof-main} drop app:proof-pir. Appendix E (app:proof-main) already contains E-A, and with the new alias the list renders as 'Appendices B to E and E-A'."
   }
  ],
  "sections/04_analysis.tex": [
   {
    "from_editor_of": "01_introduction.tex",
    "note": "sections/04_analysis.tex: add a row 'Vector-payload tree, $t$ lanes' to tab:gatecost with about 6n PRG expansions (+O(t) leaf blocks). Also make sec:analysis-cost briefly explain why dealer-free malicious FSS keys stay costly: a secure two-party evaluation of DPF key generation with a round per tree level (doerner2017scaling). The intro and the requested 08 'Baselines' sentence both rely on this."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "Qualify every '3.8--4.0$\\times$' as 'versus per-lane tag trees': 04 'Effect of the epilogue' (line ~171), 05a 'Work', 08 'DPF Gate Throughput' (line ~84) and ablation text (line ~443), and the fig:dpfthr caption."
   },
   {
    "from_editor_of": "01_introduction.tex",
    "note": "Wording mismatch for the 0.131 s / 3.4% component: 04 calls it 'all module-side FSS gates', 08 calls it 'nonlinear gates'. The intro uses 'nonlinear gates'; 04 should match, since under the compiler default this component may include direct gates."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "04_analysis.tex: 05a now says each mechanism enforces one design rule of \\cref{sec:analysis-work}, and R1-R4 are gone. IV-C's 'Implications' rules should therefore carry the scenario tags (S1-S7). They should also include the former R4, 'no output before verification' (S6), which the five IV-C rules lack. Separately, in alg:eval line 101, replace the empty-prefix \\epsilon with \\langle\\rangle."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "sections/04_analysis.tex line 174: unwrap \\est{22,692} (analytic AES-block count, black in tab:gates)."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "sections/04_analysis.tex line 171 ('Because the epilogue leaves the per-gate PRG count unchanged, ... drops only from 113 to 106'): add that the drop comes mainly from the assumed pipeline efficiency (\\est{0.85} vs \\est{0.90}, \\cref{app:model}). 6n+3 vs 6n+1 blocks accounts for only about 0.5% at n=61."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/04_analysis.tex line 174: the conservative interval-gate count '\\est{22{,}692}' is an analytical count (2*6*n(n+1)/2). It should be black, as in tab:gates of Section VIII."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "sections/04_analysis.tex Table II (tab:gatecost): the 'Dealer-based FSS, tag trees' row, at 2(1+t)|k| = 4x key bytes, could be read as the evaluated baseline, which assumes kappa_key = 2.2. Rename it, e.g. 'Dealer-based FSS, tag trees (counting bound)', or add a note that the evaluated dealer-based malicious FSS baseline assumes \\est{2.2x} offline bytes (App. F), below this counting bound."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "No text change is needed for the reviewed finding. Section IV ('5.0x our 0.52 s estimate of the semi-honest GEMM'), Section VIII-D ('86% of the 2.41 s added over trusted DFA' = (2.60-0.52)/2.41) and App. F (G_lin = 0.52) now match bert_breakdown.csv and chart_motiv."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "charts/chart_motiv.pdf/png/svg were rebuilt at 04:44 from the regenerated CSV. If the owner of charts/src/chart_motiv.tex rebuilds later, it picks up the new CSV automatically. The chart's hardcoded coordinates (c0, c2, c3, c4; totals 5.871, 3.832, 43.851) are unaffected. The CSV row label changed from 'Dealer-Mal' to 'Dealer-based malicious FSS'; the chart uses hardcoded yticklabels, so the display is unchanged."
   },
   {
    "from_editor_of": "chart_motiv.tex",
    "note": "I left the y-tick label 'Dealer-based (Mal)' as is. It is a short form for 'dealer-based malicious FSS' that follows the chart's (SH)/(Mal) pattern, and the fig:motiv caption in sections/04_analysis.tex spells out the full name."
   },
   {
    "from_editor_of": "chart_motiv.tex",
    "note": "No caption change is needed in sections/04_analysis.tex: the caption already prints 17.1 GB and 18.8 s in black with \\cite{dfa2026trusted}, and \\est{43.9 s} in red, which matches the chart."
   }
  ],
  "sections/05a_protocol.tex": [
   {
    "from_editor_of": "01_introduction.tex",
    "note": "Qualify every '3.8--4.0$\\times$' as 'versus per-lane tag trees': 04 'Effect of the epilogue' (line ~171), 05a 'Work', 08 'DPF Gate Throughput' (line ~84) and ablation text (line ~443), and the fig:dpfthr caption."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "sections/05a_protocol.tex V-D 'Reboot and rollback' is now the only statement of the rollback rule (Sec. III S4 tail removed; 'Out of scope' points to sec:proto-ledger). It must stay."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "sections/05a_protocol.tex V-A 'Design rules' (R1-R4) now duplicates the five-rule list that ends Section IV-C (sec:analysis-work). Delete it and point to sec:analysis-work. Scenario tags there: S2 on rule (1); S1, S3, S8 and S6 on rule (3); S4, S5 on rule (4); S7 on rule (5). 05a line 24 ('Rule (R2) ... S8') must be reworded if R1-R4 go."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "sections/05a_protocol.tex V-E 'Why the states cannot be shared' repeats the canonical generator-vs-evaluator explanation, which IV-B keeps. Delete it or reduce it to a pointer to sec:analysis-dpf. V-E 'Work' (line 126) repeats 113/106/26.7 M gates/s, which IV-C and VIII-B keep."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Number-unit separator: IV uses '\\,' everywhere, including inside \\est{} (e.g. \\est{43.9\\,s}, \\est{106}\\,M gates/s). Sections I, V, VI, VII, IX, X, XI and the abstract use '~' (e.g. 05a line 126 '\\est{106}~M gates/s', 05b '\\est{3.83~s}', 06 '\\est{2.60~s}'). Unify on '\\,'."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Canon 4: the masked input difference is still a plain \\epsilon in 05a (fig:arith lines 255-259 and 319), 07_security lines 60 and 120, App. A line 45, and App. C lines 112 and 146. Change it to \\varepsilon; App. E already uses \\varepsilon."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "Batching-rule duplication: keep the full rule only in 05a line 240 (Sec. V-G). In sections/05b_protocol_gates.tex line 109, replace it with 'Only independent checks are batched (\\cref{sec:proto-check}).' Delete the last sentence of sections/08_evaluation.tex line 149. Keep the inputs-not-hidden disclaimer only in Sec. III-A and Sec. IX; elsewhere (05a l.319, 05b l.106, 07 l.35) point to \\cref{sec:threat-model}."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "06 no longer states the guard's non-host-writable ok inputs or 'reset is not a session reset'; 05a line 108 (sec:proto-ledger) must keep them (it currently does)."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "appendix/C_proofs_auth.tex (Step 1 and the counterexamples of the thm:mac-sound proof), sections/05a_protocol.tex lines ~231/234, sections/09_discussion.tex line 26 ('(e, d_j)'): proof error vectors must be bold $\\bm{e}$, $\\bm{d}_j$, $\\bm{\\rho}_j$ (coordinates stay plain $e_i$, $d_{j,i}$), e.g. 05a '$\\bm{e}=(\\varepsilon,-\\varepsilon,0,\\dots,0)$', 09 '$(\\bm{e},\\bm{d}_j)$'."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "Masked input difference written as plain \\epsilon must become \\varepsilon: sections/05a_protocol.tex line 319 ('$\\epsilon=x-r$', '$x^*=r+\\epsilon$'), appendix/A_functionalities.tex ('Extraction' paragraph and RESERVE_PREP), appendix/C_proofs_auth.tex (Input; Input gates, incl. \\epsilon^\\star -> \\varepsilon^\\star)."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "New label tab:lanes (Table: statistical term and BERT-Base LAN latency vs t) is defined in 07; add it to spec/00_master.md's label list. 05a line 72, 08 line 447 and 02 line 133 may cite \\cref{tab:lanes} next to \\cref{sec:sec-concrete}."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Ledger consistency (App. A now gives output gates VERIFIED -> CONSUMED -> RELEASED inside FINAL_OUTPUT):\n- figures/src/fig_ledger.tex: the VERIFIED->CONSUMED arc label should read 'EVAL_FSS / FINAL_OUTPUT' (output gates run no EVAL_FSS).\n- sections/06_architecture.tex tab:commands: the FINAL_OUTPUT row should read '(CONSUMED, then RELEASED)'.\n- sections/05a_protocol.tex alg:checkopen line 212: 'mark VERIFIED, resources CONSUMED' should become 'mark VERIFIED; record the checked material as used', so that the gate's CONSUMED state is set only by EVAL_FSS or FINAL_OUTPUT."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "sections/05a_protocol.tex fig:arith (Pi_Input steps 3-5 and the Extraction line) and the 'Inputs' paragraph (line 319) use plain $\\epsilon$ for the masked input difference; per canon item 4 it should be $\\varepsilon$."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "sections/03_threat_model.tex:\n- It writes $\\mathcal{F}_T$ (def:security, Remarks, fig:func caption) where canon item 3 requires $\\mathcal{F}_{\\mathsf{T}}$.\n- fig:func step 1 names the input wire $w$ ($x_w$), but $w$ is reserved for the LUT width. App. A, fig:arith and alg:checkopen use $\\omega$.\n- The FPIR commitment is $\\mathsf{cm}_v$ there, $\\mathsf{com}_D$ in App. A and $\\mathsf{com}$ in App. E; one symbol should be chosen."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Symbol overload: $\\omega$ is used as the input-wire index (fig:arith, alg:checkopen, App. A, App. C) and as the interval wrap bit (canon item 4, 05b alg:interval, App. D). App. A follows fig:arith for the wire index. If the canon wants $\\omega$ to mean only the wrap bit, all files should switch to one wire symbol (App. E already uses $\\nu$)."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "sections/05b_protocol_gates.tex (alg:lut line 38, alg:interval line 68 'GaC' comment, alg:pir line 165 'GaC' comment) and sections/05a_protocol.tex ('Inputs and outputs' paragraph): optionally say that composite gates use only the (Gen)/(Eval) lines of alg:gac and apply one epilogue to their combined raw share, matching Appendix B. The alternative is to split alg:gac into GaC-Core and Epilogue. If alg:gac's (Gen)/(Eval)/(Epilogue) LineComment names change, Appendix B's wording must follow."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "The DPF one-key-privacy statement is now retained only in 07_security line 52, E_proofs_main line 172 and 05a line 180. Do not delete all of them."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/05a_protocol.tex fig:arith Pi_Input: step 4 must add the validation step that App. C now cites. After binding epsilon, T_0 and T_1 compute x* = r + varepsilon and abort unless x* is in In_nu. At the public validation boundary declared in mu, they evaluate every predicate of \\mathcal{V} inside the modules (or as circuit gates with a public output bit) and abort if one fails; this outcome is val(x). The Inputs paragraph (l.319) should say the same."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/05a_protocol.tex: the wire index omega in Pi_Input (l.251-256) and alg:checkopen Require (l.194) should become nu (canon 4: omega is the wrap bit). Plain \\epsilon should become \\varepsilon at l.255-259 and l.319."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/05a_protocol.tex l.231 and l.234: e, d_j, rho_j should become \\bm{e}, \\bm{d}_j, \\bm{\\rho}_j (canon 4)."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/07_security.tex H3 bullet and Pi_Input-related text use plain \\epsilon for the masked input difference; this should be \\varepsilon (canon 4)."
   },
   {
    "from_editor_of": "fig_gac.tex",
    "note": "alg:gac (05a_protocol.tex line 159) writes the leaf conversion as \\Conv(\\tilde s). The figure and spec/01_technical.md use H. That is fine if \\Conv prints H or if the paper states that they are the same map. The owner of 05a/macros.tex may want to confirm that the symbols match."
   },
   {
    "from_editor_of": "fig_checkopen.tex",
    "note": "The fig:checkopen caption in sections/05a_protocol.tex (lines 211-212) cites no step numbers and stays consistent."
   },
   {
    "from_editor_of": "fig_ledger.tex",
    "note": "No caption change is needed in sections/05a_protocol.tex: the fig:ledger caption's 'each triggered by the named module command (tab:commands)' now holds, because transition 2 names RESERVE_PREP."
   }
  ],
  "sections/00_abstract.tex": [
   {
    "from_editor_of": "01_introduction.tex",
    "note": "sections/00_abstract.tex: to be consistent with the new intro positioning, consider stating that the end-to-end gains over dealer-based malicious FSS come from in-module generation of authenticated correlations. Under Profile T the epilogue's advantage is mainly per gate."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Number-unit separator: IV uses '\\,' everywhere, including inside \\est{} (e.g. \\est{43.9\\,s}, \\est{106}\\,M gates/s). Sections I, V, VI, VII, IX, X, XI and the abstract use '~' (e.g. 05a line 126 '\\est{106}~M gates/s', 05b '\\est{3.83~s}', 06 '\\est{2.60~s}'). Unify on '\\,'."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/01_introduction.tex: add the peer-channel controller (AEAD) to the contribution list's hardware blocks. Remove or label as assumed the 'keeps 0.93x of DFA's PIR throughput' claim: Section VIII now states that eta_PIR = 93% is a model input, not a result. sections/00_abstract.tex has the same issue with '93%'."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "sections/01_introduction.tex (line ~53, 'keeps 0.93x of DFA's PIR throughput while adding integrity') and sections/00_abstract.tex (if it makes the same PIR claim): add the same qualification that PIR query privacy in \\sys depends on module trust, unlike DFA's untrusted-mode PIR, so they stay consistent with Section IX."
   },
   {
    "from_editor_of": "11_conclusion.tex",
    "note": "sections/00_abstract.tex: the abstract says 'We prove static malicious security with abort' and 'against dealer-based malicious FSS' without 'stand-alone' or the 'modeled after the protocol family of Shark' qualifier; canon 6/7 suggest adding 'stand-alone' and a brief Shark-family qualifier there too, if the abstract budget allows."
   },
   {
    "from_editor_of": "11_conclusion.tex",
    "note": "sections/01_introduction.tex line 53 (contributions/results): says 'faster than dealer-based malicious FSS' with no qualifier; line 23 already describes the modeled pipeline as 'in this protocol family' of Shark, so this is acceptable, but the abstract owner may want to align the wording."
   }
  ],
  "sections/05b_protocol_gates.tex": [
   {
    "from_editor_of": "02_background.tex",
    "note": "sections/10_related.tex (second half of finding 8, not applied here because it is another file): after the STAMP/PPMLAC sentence in 'Trusted hardware for MPC and ML', add: \"STAMP's in-TEE nonlinear evaluation corresponds to our direct protected gate (\\cref{sec:proto-direct}). Relative to it, \\sys contributes a two-party setting with an untrusted GPU checked by MACs, freeze-before-challenge checking against host-controlled DMA, ledgered one-time randomness, and a malicious FSS and PIR datapath.\""
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Number-unit separator: IV uses '\\,' everywhere, including inside \\est{} (e.g. \\est{43.9\\,s}, \\est{106}\\,M gates/s). Sections I, V, VI, VII, IX, X, XI and the abstract use '~' (e.g. 05a line 126 '\\est{106}~M gates/s', 05b '\\est{3.83~s}', 06 '\\est{2.60~s}'). Unify on '\\,'."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "05b_protocol_gates.tex: replace \\Pi_{\\mathrm{Lin}} and \\Pi_{\\mathrm{Mult}} with \\Pi_{\\mathsf{Lin}} and \\Pi_{\\mathsf{Mult}} at lines 32, 73, 77 and 92. Delete its duplicate of the batching rule (V-J); the 05a Traffic-and-batching copy is canonical. Line 106's reference to sec:proto-arith for the committed-input loader is still valid."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "Batching-rule duplication: keep the full rule only in 05a line 240 (Sec. V-G). In sections/05b_protocol_gates.tex line 109, replace it with 'Only independent checks are batched (\\cref{sec:proto-check}).' Delete the last sentence of sections/08_evaluation.tex line 149. Keep the inputs-not-hidden disclaimer only in Sec. III-A and Sec. IX; elsewhere (05a l.319, 05b l.106, 07 l.35) point to \\cref{sec:threat-model}."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "sections/05b_protocol_gates.tex sec:proto-direct ('secure in the same model') can now cite \\cref{thm:arith}, which covers direct protected gates. The tab:ablation row 'Direct protected gates only: covered by our theorems' is consistent with the extended thm:main."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "sections/05b_protocol_gates.tex (sec:proto-pir) and/or thm:pir in 07_security.tex: consider one sentence saying that both modules learn alpha, so client query privacy against a compromised module is not provided, unlike untrusted two-server DPF-PIR. Section IX now states this as a regression."
   },
   {
    "from_editor_of": "10_related.tex",
    "note": "10_related no longer says PIR is 'not symmetric PIR' or 'conditioned on module trust' in those words; it now says '\\sys follows this trust model'. The caveat must stay in 05b_protocol_gates.tex (line 191), 07_security.tex (thm:pir text, line 190) and appendix/A_functionalities.tex (line 92)."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Symbol overload: $\\omega$ is used as the input-wire index (fig:arith, alg:checkopen, App. A, App. C) and as the interval wrap bit (canon item 4, 05b alg:interval, App. D). App. A follows fig:arith for the wire index. If the canon wants $\\omega$ to mean only the wrap bit, all files should switch to one wire symbol (App. E already uses $\\nu$)."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "sections/05b_protocol_gates.tex (alg:lut line 38, alg:interval line 68 'GaC' comment, alg:pir line 165 'GaC' comment) and sections/05a_protocol.tex ('Inputs and outputs' paragraph): optionally say that composite gates use only the (Gen)/(Eval) lines of alg:gac and apply one epilogue to their combined raw share, matching Appendix B. The alternative is to split alg:gac into GaC-Core and Epilogue. If alg:gac's (Gen)/(Eval)/(Epilogue) LineComment names change, Appendix B's wording must follow."
   },
   {
    "from_editor_of": "D_proofs_gates.tex",
    "note": "sections/05b_protocol_gates.tex lines ~73, 77, 92 write $\\Pi_{\\mathrm{Lin}}$ and $\\Pi_{\\mathrm{Mult}}$ (in alg:interval comments and the 'Piecewise polynomials' paragraph); canon 2 requires $\\Pi_{\\mathsf{Lin}}$, $\\Pi_{\\mathsf{Mult}}$."
   },
   {
    "from_editor_of": "D_proofs_gates.tex",
    "note": "sections/05b_protocol_gates.tex line ~98 says exact truncation needs \\est{307} rounds. 307 = 5n+2 is the authenticated-multiplication count (App. D Remark (i); numbers.md trunc_exact mults 307). Under the same counting that gives BitDec 2n+1 = 123 rounds (multiplications plus the masked opening), generic exact truncation has 5n+4 = 309 dependent rounds, because it contains two masked openings. Either say '307 dependent multiplications' or have the numbers owner reconcile the 307-round / 30.7 ms model entry."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "The snapshot commitment symbol differs across files: \\mathsf{com} in App. E, \\mathsf{com}_D in App. A, and \\mathsf{cm}_v in fig:func and 05b. One symbol should be chosen paper-wide."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. E now relies on retained copies elsewhere: clm:residual (App. C) for the residual identity; App. A 'What the statement is not' for the hardware-trusted PIR caveat; 05b sec:proto-pir for 'untrusted GPU reduction needs alg:freivalds'; and Sec. VII-B 'What the bound omits' plus sec:sec-boundary for the DPF-privacy and scope limitations. None of these should be deleted."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "sections/05b_protocol_gates.tex, 'Cost-aware selection': add the constraint App. F now states. Gate shapes that the manifest marks as FSS-portable (so the same compiled circuit runs under \\ProfU) keep an FSS realization, and the compiler-selected default minimizes cost only under this constraint. Rewrite the sentence 'direct-only compilation changes the estimated LAN latency from 3.83 s (compiler-selected default) to 3.82 s' so it says the default is therefore not the unconstrained minimum."
   },
   {
    "from_editor_of": "fig_gates.tex",
    "note": "fig_gates is placed as figure* at width=\\textwidth; it is now about 0.28 cm (2.7 mm at full scale) taller, which may shift float placement slightly in sections/05b_protocol_gates.tex. No caption or text change is needed."
   },
   {
    "from_editor_of": "fig_gates.tex",
    "note": "The panel (b) sampler now matches alg:interval line 66 and the 05b line 87 display exactly: L=(a+r) mod p, H=(b+r) mod p, omega=1[L>H]."
   }
  ],
  "sections/10_related.tex": [
   {
    "from_editor_of": "02_background.tex",
    "note": "sections/10_related.tex (second half of finding 8, not applied here because it is another file): after the STAMP/PPMLAC sentence in 'Trusted hardware for MPC and ML', add: \"STAMP's in-TEE nonlinear evaluation corresponds to our direct protected gate (\\cref{sec:proto-direct}). Relative to it, \\sys contributes a two-party setting with an untrusted GPU checked by MACs, freeze-before-challenge checking against host-controlled DMA, ledgered one-time randomness, and a malicious FSS and PIR datapath.\""
   },
   {
    "from_editor_of": "02_background.tex",
    "note": "Background no longer cites katz2007universally, kumar2020cryptflow, costan2016intel, cramer2018spdz2k, corrigan2015riposte, wang2017splinter, boneh2021lightweight, dauterman2020dory, dauterman2022waldo, doerner2017scaling or vadapalli2023duoram. All of them are still cited in sections/10_related.tex (and cramer2018spdz2k also in the Introduction and V-B), so the bibliography loses nothing. Do not remove them from those files."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "appendix/F_model.tex line 139 ('models an actively secure FSS protocol in the style of Shark') and sections/10_related.tex line 97 ('modeled after Shark's protocol family'): change to the canonical 'dealer-based malicious FSS, modeled after the protocol family of Shark~\\cite{gupta2025shark}'."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/10_related.tex: add a Table XIII column 'Trusted component sees plaintext' (Shark \\xmark, input-independent dealer; Aramis \\xmark, integrity only; Slalom \\cmark; STAMP/PPMLAC from their papers; DFA \\cmark in trusted mode; VIGOR-DFA \\cmark). Add one matching sentence to the Shark paragraph. Section VIII-A now states the trust asymmetry."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "sections/10_related.tex (tab:related, PIR support / trusted-HW columns): check that the GPU-DPF and DFA rows are not implied to have weaker PIR query privacy than \\sys; under PIR they hide alpha without trusted hardware."
   },
   {
    "from_editor_of": "main.tex",
    "note": "sections/10_related.tex lines 56, 65, 71: four undefined citations remain: TODO-boyle2019fss-preprocessing, TODO-hashemi2021darknight, TODO-smith2001coprocessor-pir and TODO-dauterman2021snoopy. They need allowed keys or removal."
   }
  ],
  "sections/03_threat_model.tex": [
   {
    "from_editor_of": "02_background.tex",
    "note": "Abbreviations: Background now defines 'trusted computing base (TCB)' in sec:bg-dfa and 'trusted execution environment (TEE)' in sec:bg-mal. Section III (fig:threat caption, line 16) uses TCB and Sections VI, IX and X use TEE; none of them needs to define these again."
   },
   {
    "from_editor_of": "02_background.tex",
    "note": "Background now says the security notion is the stand-alone real/ideal paradigm, preserved under sequential composition. def:security / sec:threat-goals (Section III) and thm:main (Section VII) should use the same wording (canon item 6)."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "03_threat_model.tex: in fig:func, write the input wire as \\nu ('x_\\nu of every input wire \\nu', line 155). Replace \\mathcal{F}_T with \\mathcal{F}_{\\mathsf{T}} at lines 29, 172, 177, 178 and 188."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "PIR notation (now used in 05b): descriptor $\\mathsf{desc}_v=(\\mathsf{id},v,N,\\mathsf{enc},\\mathsf{cm}_v)$, query identifier $\\mathit{qid}$, regimes (a) malicious server host and (b) malicious client as in fig:func. To change: figures/fig_pir.tex (qid, cm_v); figures/fig_scenarios.tex S8 panel; appendix/A_functionalities.tex ($\\delta_D\\to\\mathsf{desc}_v$, $\\mathsf{ver}\\to v$, $\\mathsf{com}_D\\to\\mathsf{cm}_v$, (R1)/(R2) -> (a)/(b)); appendix/E_proofs_main.tex ($\\mathsf{com}\\to\\mathsf{cm}_v$, relabel the proof parts '(a1) integrity, (a2) index privacy, (b) malicious client'); sections/07_security.tex thm:pir ((i)/(ii) -> (a)/(b))."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "05b 'Guarantees and regimes' cites def:leakage for $\\Leak_{\\mathrm{PIR}}$ and fig:func for regimes (a)/(b); both labels exist in 03_threat_model.tex."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "Batching-rule duplication: keep the full rule only in 05a line 240 (Sec. V-G). In sections/05b_protocol_gates.tex line 109, replace it with 'Only independent checks are batched (\\cref{sec:proto-check}).' Delete the last sentence of sections/08_evaluation.tex line 149. Keep the inputs-not-hidden disclaimer only in Sec. III-A and Sec. IX; elsewhere (05a l.319, 05b l.106, 07 l.35) point to \\cref{sec:threat-model}."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "sections/03_threat_model.tex (def:security, 'Modules as an ideal resource', fig:func caption) writes $\\mathcal{F}_T$; canon 3 is $\\mathcal{F}_{\\mathsf{T}}$. fig:func's $\\FC$ box also uses $w$ as an input-wire index, which conflicts with $w$ being reserved for the LUT width (canon 4)."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "sections/03_threat_model.tex line 35 still points to \\cref{sec:discussion} for 'Trust is relocated, not removed'; that pointer remains valid."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "sections/03_threat_model.tex:\n- It writes $\\mathcal{F}_T$ (def:security, Remarks, fig:func caption) where canon item 3 requires $\\mathcal{F}_{\\mathsf{T}}$.\n- fig:func step 1 names the input wire $w$ ($x_w$), but $w$ is reserved for the LUT width. App. A, fig:arith and alg:checkopen use $\\omega$.\n- The FPIR commitment is $\\mathsf{cm}_v$ there, $\\mathsf{com}_D$ in App. A and $\\mathsf{com}$ in App. E; one symbol should be chosen."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/03_threat_model.tex fig:func uses x_w for the input wire (l.155); w is the LUT width (canon 4), so this should be nu."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "Sec. III ('Modules as an ideal resource') and Sec. VII (Assumption 'Ideal protected module') still say the trace is 'simulatable from its prescribed local view and public metadata'. Replace this with App. A's inputs: the command sequence issued by the host, mu, the public lengths and the accept or abort outcomes. App. E now uses exactly these inputs."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "PIR regime labels: fig:func uses (a)/(b), thm:pir uses (i)/(ii), and thm:main says 'regime (b) of fig:func'. Switch all of them to (R1)/(R2) as in App. A and App. E."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "The snapshot commitment symbol differs across files: \\mathsf{com} in App. E, \\mathsf{com}_D in App. A, and \\mathsf{cm}_v in fig:func and 05b. One symbol should be chosen paper-wide."
   },
   {
    "from_editor_of": "fig_scenarios.tex",
    "note": "sections/03_threat_model.tex line 61 writes the S1 wire error as plain $e$ and $d_j$ (one wire). The figure now uses bold vectors because it shows the batch residual. The owner of that file may want to check whether 'an error $e$ ... ($d_j$ to tags)' should stay scalar (single wire, fine) or match the batch notation."
   }
  ],
  "appendix/D_proofs_gates.tex": [
   {
    "from_editor_of": "02_background.tex",
    "note": "The following now live only in their canonical homes, so those copies must stay: the (r, r+1) joint-distribution example (V-K / lem:bijection / App. D); the t=1,2,3 lane rationale and the Z_2^64 zero-divisor counterexample (V-B, VII-E, App. C, VIII-H); the additive-attack and selective-failure explanation (Introduction (i), III S1); the 'optimized DCF not covered by proofs' limitation (IV-C, VIII, App. B)."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "D_proofs_gates.tex line 251 (alg:freivalds): rename the intermediates w and w' to \\bm{g}\\gets B\\bm{v}_\\ell and \\bm{g}'\\gets A\\bm{g}, so that w means only the LUT width."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "appendix/D_proofs_gates.tex Remark (i): optionally add that the 5n+2=307 multiplications plus two masked openings give 5n+4=309 sequential rounds."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "thm:cmp-trunc now claims only the output 1[x<theta], matching alg:trunc (App. D). If App. D's owner prefers to output eq as well, both alg:trunc and the theorem must change together."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Symbol overload: $\\omega$ is used as the input-wire index (fig:arith, alg:checkopen, App. A, App. C) and as the interval wrap bit (canon item 4, 05b alg:interval, App. D). App. A follows fig:arith for the wire index. If the canon wants $\\omega$ to mean only the wrap bit, all files should switch to one wire symbol (App. E already uses $\\nu$)."
   }
  ],
  "appendix/B_proofs_dpf.tex": [
   {
    "from_editor_of": "02_background.tex",
    "note": "The following now live only in their canonical homes, so those copies must stay: the (r, r+1) joint-distribution example (V-K / lem:bijection / App. D); the t=1,2,3 lane rationale and the Z_2^64 zero-divisor counterexample (V-B, VII-E, App. C, VIII-H); the additive-attack and selective-failure explanation (Introduction (i), III S1); the 'optimized DCF not covered by proofs' limitation (IV-C, VIII, App. B)."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "appendix/B_proofs_dpf.tex line 164: '1891' -> '1{,}891'."
   }
  ],
  "appendix/C_proofs_auth.tex": [
   {
    "from_editor_of": "02_background.tex",
    "note": "The following now live only in their canonical homes, so those copies must stay: the (r, r+1) joint-distribution example (V-K / lem:bijection / App. D); the t=1,2,3 lane rationale and the Z_2^64 zero-divisor counterexample (V-B, VII-E, App. C, VIII-H); the additive-attack and selective-failure explanation (Introduction (i), III S1); the 'optimized DCF not covered by proofs' limitation (IV-C, VIII, App. B)."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "appendix/C_proofs_auth.tex: 'For every wire $\\omega$' and \\hat x_{c,\\omega} etc. should become \\nu (canon 4; App. E already uses \\nu)."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Canon 4: the masked input difference is still a plain \\epsilon in 05a (fig:arith lines 255-259 and 319), 07_security lines 60 and 120, App. A line 45, and App. C lines 112 and 146. Change it to \\varepsilon; App. E already uses \\varepsilon."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "C_proofs_auth.tex: \\epsilon -> \\varepsilon and \\epsilon^\\star -> \\varepsilon^\\star at lines 112 and 146. Rename the wire \\omega to \\nu at lines 17 and 19. Rename the masked output w to \\upsilon at lines 134 and 154. Line 136 points to AuthShare 'in \\cref{sec:proto-arith}', but AuthShare is defined in \\cref{sec:proto-setup}."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "appendix/C_proofs_auth.tex line 46: delete the sentence saying the lemma's qualification 'except for cryptographic simulation errors' is the distance charged to eps_prf etc.; lem:hidden-key no longer contains that qualification. Its new wording (uniform up to the challenge draw of the first wrong-value check, which then accepts or rejects and ends the execution) matches App. C's tau argument."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "appendix/C_proofs_auth.tex (Step 1 and the counterexamples of the thm:mac-sound proof), sections/05a_protocol.tex lines ~231/234, sections/09_discussion.tex line 26 ('(e, d_j)'): proof error vectors must be bold $\\bm{e}$, $\\bm{d}_j$, $\\bm{\\rho}_j$ (coordinates stay plain $e_i$, $d_{j,i}$), e.g. 05a '$\\bm{e}=(\\varepsilon,-\\varepsilon,0,\\dots,0)$', 09 '$(\\bm{e},\\bm{d}_j)$'."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "Masked input difference written as plain \\epsilon must become \\varepsilon: sections/05a_protocol.tex line 319 ('$\\epsilon=x-r$', '$x^*=r+\\epsilon$'), appendix/A_functionalities.tex ('Extraction' paragraph and RESERVE_PREP), appendix/C_proofs_auth.tex (Input; Input gates, incl. \\epsilon^\\star -> \\varepsilon^\\star)."
   },
   {
    "from_editor_of": "09_discussion.tex",
    "note": "Section IX no longer restates the 68% GEMM share, 2.70x, 89.7 to 50.5 s, t=1 at 2^-28, the compressed-check outlook, the G0-G4 test counts, SHAKE, CUDA/RTL status, the no-forgery-rate statement, the machine-checked-proof note, the Z_2^64 counterexample or the rollback rule. The retained copies are in IV, VIII-A/D/F/H/I, VII-E/F, App. C, V-D, III-D/E and tab:obligations; those files must keep them."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Symbol overload: $\\omega$ is used as the input-wire index (fig:arith, alg:checkopen, App. A, App. C) and as the interval wrap bit (canon item 4, 05b alg:interval, App. D). App. A follows fig:arith for the wire index. If the canon wants $\\omega$ to mean only the wrap bit, all files should switch to one wire symbol (App. E already uses $\\nu$)."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "appendix/C_proofs_auth.tex: change its three \\subsection* (Hidden-Key Invariant; Soundness of Freeze-Before-Challenge CheckOpen; Inputs, Arithmetic and Outputs) to \\subsection. Appendix B now uses numbered subsections, and the style finding covers C as well."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. A (Extraction; RESERVE_PREP command) and App. C (Input part and input gates) write the masked input difference as plain \\epsilon. The canon requires \\varepsilon."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. A ('input wire \\omega') and App. C ('every wire \\omega') use \\omega for wires. This collides with the canonical interval wrap bit \\omega; App. E uses \\nu for wires."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. C uses plain e, d_j, \\rho_j for the proof error and challenge vectors, while the canon (and App. E and Sec. VII) use bold \\bm{e}, \\bm{d}_j, \\bm{\\rho}_j."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. E now relies on retained copies elsewhere: clm:residual (App. C) for the residual identity; App. A 'What the statement is not' for the hardware-trusted PIR caveat; 05b sec:proto-pir for 'untrusted GPU reduction needs alg:freivalds'; and Sec. VII-B 'What the bound omits' plus sec:sec-boundary for the DPF-privacy and scope limitations. None of these should be deleted."
   }
  ],
  "appendix/A_functionalities.tex": [
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "appendix/A_functionalities.tex: align with the new real-world definition in def:security. The real execution runs the concrete module program (R instantiated by PRF_K, peer and client channels by AEAD over the hosts' network, OPEN_SESSION by attestation plus authenticated key exchange). The F_T box with ideal R, ideal channels and ideal OPEN_SESSION is the resource of hybrid H2. The sentence at line ~10 ('each is represented by one instance of F_T' in the real execution) and the 'Error terms' paragraph should say this explicitly."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "appendix/A_functionalities.tex: wire indices use omega (reserved for the interval wrap bit). Rename to nu: In_\\nu, O_\\nu, x_\\nu, x^*_\\nu, (input,\\nu), including the Manifest and Model provenance paragraphs. Sec. III fig:func now uses \\nu."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "sections/07_security.tex tab:obligations: add row 'Software-controlled DVFS and power telemetry | Required isolation specified | Isolated or monitored voltage and clock domain; telemetry filtering'. appendix/A_functionalities.tex 'Outside the resource' and sections/09_discussion.tex should likewise stop classing undervolting as purely physical."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "Sec. III now cites sec:sec-main for the exported-key DPF privacy assumption under Profile U; VII-B (sec:sec-main) must keep that sentence. Sec. III also now cites app:func-circuit for the full manifest."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Canon 4: the masked input difference is still a plain \\epsilon in 05a (fig:arith lines 255-259 and 319), 07_security lines 60 and 120, App. A line 45, and App. C lines 112 and 146. Change it to \\varepsilon; App. E already uses \\varepsilon."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "A_functionalities.tex: \\epsilon -> \\varepsilon at lines 45 and 120. Rename the wire identifier \\omega to \\nu at lines 19-28 and 57 (\\mathsf{In}_\\nu, O_\\nu, x_\\nu, x^\\star_\\nu)."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "PIR notation (now used in 05b): descriptor $\\mathsf{desc}_v=(\\mathsf{id},v,N,\\mathsf{enc},\\mathsf{cm}_v)$, query identifier $\\mathit{qid}$, regimes (a) malicious server host and (b) malicious client as in fig:func. To change: figures/fig_pir.tex (qid, cm_v); figures/fig_scenarios.tex S8 panel; appendix/A_functionalities.tex ($\\delta_D\\to\\mathsf{desc}_v$, $\\mathsf{ver}\\to v$, $\\mathsf{com}_D\\to\\mathsf{cm}_v$, (R1)/(R2) -> (a)/(b)); appendix/E_proofs_main.tex ($\\mathsf{com}\\to\\mathsf{cm}_v$, relabel the proof parts '(a1) integrity, (a2) index privacy, (b) malicious client'); sections/07_security.tex thm:pir ((i)/(ii) -> (a)/(b))."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "05b no longer states the 'not symmetric PIR / vFSS must prove validity and integrity separately' caveat. Per the redundancy finding, appendix/A_functionalities.tex 'What the statement is not' must keep it; App. E and the thm:pir proof idea also carry it."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "Masked input difference written as plain \\epsilon must become \\varepsilon: sections/05a_protocol.tex line 319 ('$\\epsilon=x-r$', '$x^*=r+\\epsilon$'), appendix/A_functionalities.tex ('Extraction' paragraph and RESERVE_PREP), appendix/C_proofs_auth.tex (Input; Input gates, incl. \\epsilon^\\star -> \\varepsilon^\\star)."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "sections/09_discussion.tex 'Trust relocation, not removal': per the tifs-reviewer finding, add 'Theorem 1 is a stand-alone statement under sequential composition; concurrent sessions that share module state are not covered (\\cref{app:func}).'"
   },
   {
    "from_editor_of": "10_related.tex",
    "note": "10_related no longer says PIR is 'not symmetric PIR' or 'conditioned on module trust' in those words; it now says '\\sys follows this trust model'. The caveat must stay in 05b_protocol_gates.tex (line 191), 07_security.tex (thm:pir text, line 190) and appendix/A_functionalities.tex (line 92)."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/07_security.tex Assumption [Ideal protected module] and appendix/A_functionalities.tex 'Observable trace' paragraph (app:func-module): add the exact clause that App. C (vi) now cites. Suggested wording: 'the trace is independent of the global MAC keys, challenges and residuals given the command sequence, $\\mu$, public lengths and outcomes (all lanes are computed and aggregated in data-independent time before one generic status is returned); only the remaining dependence is charged to $\\eps{trace}$.'"
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "appendix/A_functionalities.tex uses omega as the input-wire index (In_omega, O_omega, l.19-28); it should be nu to match App. C and E (canon 4). It also writes x* = r + \\epsilon at l.45; this should be \\varepsilon. Its F_T RESERVE_PREP input-gate text (l.120) should mention the x* in In_nu check."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "Sec. III ('Modules as an ideal resource') and Sec. VII (Assumption 'Ideal protected module') still say the trace is 'simulatable from its prescribed local view and public metadata'. Replace this with App. A's inputs: the command sequence issued by the host, mu, the public lengths and the accept or abort outcomes. App. E now uses exactly these inputs."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. A (app:func-circuit) should state that, since F_C is non-reactive, the public schedule of mu places every input gate (and validity check) before the first output opening. App. E Sim10 now requires this. The alternative is to make F_C reactive."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "PIR regime labels: fig:func uses (a)/(b), thm:pir uses (i)/(ii), and thm:main says 'regime (b) of fig:func'. Switch all of them to (R1)/(R2) as in App. A and App. E."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. A (Extraction; RESERVE_PREP command) and App. C (Input part and input gates) write the masked input difference as plain \\epsilon. The canon requires \\varepsilon."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. A ('input wire \\omega') and App. C ('every wire \\omega') use \\omega for wires. This collides with the canonical interval wrap bit \\omega; App. E uses \\nu for wires."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. A writes validation outcomes as \\mathsf{val}(x) and the leakage as \\Leak(\\mu,x), while def:leakage uses \\mathsf{status} and \\Leak_C. Align App. A with def:leakage."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "The snapshot commitment symbol differs across files: \\mathsf{com} in App. E, \\mathsf{com}_D in App. A, and \\mathsf{cm}_v in fig:func and 05b. One symbol should be chosen paper-wide."
   },
   {
    "from_editor_of": "E_proofs_main.tex",
    "note": "App. E now relies on retained copies elsewhere: clm:residual (App. C) for the residual identity; App. A 'What the statement is not' for the hardware-trusted PIR caveat; 05b sec:proto-pir for 'untrusted GPU reduction needs alg:freivalds'; and Sec. VII-B 'What the bound omits' plus sec:sec-boundary for the DPF-privacy and scope limitations. None of these should be deleted."
   },
   {
    "from_editor_of": "F_model.tex",
    "note": "appendix/A_functionalities.tex, around line 141: change '...a relocation of trust that the paper states openly' to '...but it relocates trust to the modules (\\cref{sec:discussion}).' (style finding)."
   },
   {
    "from_editor_of": "main.tex",
    "note": "appendix/A_functionalities.tex line 7: the same list \\cref{app:proof-dpf,app:proof-auth,app:proof-gates,app:proof-pir,app:proof-main} also renders 'Appendices B to E and E-A'. Drop app:proof-pir there too."
   }
  ],
  "appendix/E_proofs_main.tex": [
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "appendix/E_proofs_main.tex: H0 currently says 'with the modules realized as specified'. Change it to: each module runs the concrete module program (F_T with R = PRF_K, channels = AEAD, OPEN_SESSION = attestation + AKE), so that H1 (eps_setup + eps_channel) and H2 (eps_prf + eps_bind) idealize real primitives. Sec. III Remarks now state that F_T with ideal setup, channels and randomness is the resource of H2."
   },
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "appendix/C_proofs_auth.tex: 'For every wire $\\omega$' and \\hat x_{c,\\omega} etc. should become \\nu (canon 4; App. E already uses \\nu)."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Canon 4: the masked input difference is still a plain \\epsilon in 05a (fig:arith lines 255-259 and 319), 07_security lines 60 and 120, App. A line 45, and App. C lines 112 and 146. Change it to \\varepsilon; App. E already uses \\varepsilon."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "appendix/E_proofs_main.tex lines 150-156 label simulation steps as (S2, S4, S5, S6, S8, S9, S10, S11, S12). These collide with scenario IDs S1-S10, and S11/S12 do not exist; rename them (e.g. step (a), (b), ...). Line 151 also has a corrupted '\\emph{pilogue{} and direct-gate outputs}' (probably '\\Epilogue{}' lost its '\\E')."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "E_proofs_main.tex line 99: rename the masked output to \\upsilon ('release $\\upsilon\\getsr\\Fp$', '$o:=\\upsilon-y$', 'release $\\upsilon=y+o$')."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "PIR notation (now used in 05b): descriptor $\\mathsf{desc}_v=(\\mathsf{id},v,N,\\mathsf{enc},\\mathsf{cm}_v)$, query identifier $\\mathit{qid}$, regimes (a) malicious server host and (b) malicious client as in fig:func. To change: figures/fig_pir.tex (qid, cm_v); figures/fig_scenarios.tex S8 panel; appendix/A_functionalities.tex ($\\delta_D\\to\\mathsf{desc}_v$, $\\mathsf{ver}\\to v$, $\\mathsf{com}_D\\to\\mathsf{cm}_v$, (R1)/(R2) -> (a)/(b)); appendix/E_proofs_main.tex ($\\mathsf{com}\\to\\mathsf{cm}_v$, relabel the proof parts '(a1) integrity, (a2) index privacy, (b) malicious client'); sections/07_security.tex thm:pir ((i)/(ii) -> (a)/(b))."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "05b no longer states the 'not symmetric PIR / vFSS must prove validity and integrity separately' caveat. Per the redundancy finding, appendix/A_functionalities.tex 'What the statement is not' must keep it; App. E and the thm:pir proof idea also carry it."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "appendix/E_proofs_main.tex line 151: broken item lead '\\emph{pilogue{} and direct-gate outputs}' should read '\\emph{Epilogue and direct-gate outputs}'. App. E's 'Honest outputs' item already cites thm:arith, which now also states direct-gate correctness, so no citation change is needed."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "sections/07_security.tex proof overview (lines 55-60) conflicts with canon item 1 and with App. E. Its H3 is 'simulated transcript, identical to H2' and its H4 carries Q(2/p)^t+eps_trace. The canon has H3 = abort on an accepted wrong-value opening (cost Q(2/p)^t, plus Q_F/p^s if alg:freivalds is enabled) and H4 = ideal execution with the simulator and the stipulated trace simulator (cost eps_trace). The same bullets also use plain $\\epsilon$ for the masked difference (should be \\varepsilon) and non-bold (e,d_1,...,d_t) (should be \\bm{e},\\bm{d}_j)."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "appendix/E_proofs_main.tex: line 11 'The environment $\\Env$ chooses honest inputs and receives all outputs' should fix $\\mu,\\vec{x},z$ up front and use a distinguisher $\\mathcal{D}$ on the joint output. Line 123: Pr[H_i] := Pr[$\\mathcal{D}$ outputs 1 on the hybrid's joint output]. Line 125: drop $\\Env$ from the list of H0 participants. Line 175: 'standalone' -> 'stand-alone real/ideal statement with abort under sequential composition'. Lines 8 and 80: '$\\Leak$' -> '$\\Leak_C$'."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "appendix/E_proofs_main.tex line 151 has a broken item label, '\\emph{pilogue{} and direct-gate outputs}'; it should read 'Epilogue' (for example \\emph{\\Epilogue{} and direct-gate outputs})."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "sections/03_threat_model.tex:\n- It writes $\\mathcal{F}_T$ (def:security, Remarks, fig:func caption) where canon item 3 requires $\\mathcal{F}_{\\mathsf{T}}$.\n- fig:func step 1 names the input wire $w$ ($x_w$), but $w$ is reserved for the LUT width. App. A, fig:arith and alg:checkopen use $\\omega$.\n- The FPIR commitment is $\\mathsf{cm}_v$ there, $\\mathsf{com}_D$ in App. A and $\\mathsf{com}$ in App. E; one symbol should be chosen."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Symbol overload: $\\omega$ is used as the input-wire index (fig:arith, alg:checkopen, App. A, App. C) and as the interval wrap bit (canon item 4, 05b alg:interval, App. D). App. A follows fig:arith for the wire index. If the canon wants $\\omega$ to mean only the wrap bit, all files should switch to one wire symbol (App. E already uses $\\nu$)."
   },
   {
    "from_editor_of": "B_proofs_dpf.tex",
    "note": "The DPF one-key-privacy statement is now retained only in 07_security line 52, E_proofs_main line 172 and 05a line 180. Do not delete all of them."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "appendix/E_proofs_main.tex S6: Sim must check x* = r + varepsilon against In_nu before submitting to F_C and abort exactly as the modules do. Add a simulator step that, on receiving val(x) from F_C, emulates the modules' validation abort at the same public boundary. The 'Honest outputs' bullet should cite that step."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "appendix/E_proofs_main.tex l.151: the bullet label '\\emph{pilogue{}...' is broken; it should be 'Epilogue'."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "appendix/E_proofs_main.tex l.175: 'standalone' should be 'stand-alone' (style finding 10)."
   }
  ],
  "sections/09_discussion.tex": [
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "sections/07_security.tex tab:obligations: add row 'Software-controlled DVFS and power telemetry | Required isolation specified | Isolated or monitored voltage and clock domain; telemetry filtering'. appendix/A_functionalities.tex 'Outside the resource' and sections/09_discussion.tex should likewise stop classing undervolting as purely physical."
   },
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "05b 'Scope and design choice' now states that two PIR alternatives are not modeled: a constant-time select under Profile T, and client-generated DPF keys evaluated inside the modules. Point (ii) of 'Why FSS stays' is now framed as a reuse argument, not a speed claim. sections/08_evaluation.tex line 454 ('because full-domain scans match the pipelined AES engine') should be hedged the same way. Section IX or VIII-D may add a matching one-line limitation next to tab:pir."
   },
   {
    "from_editor_of": "06_architecture.tex",
    "note": "sections/08_evaluation.tex Section VIII-D ('Cost of Malicious Security') and sections/09_discussion.tex ('Where the malicious cost goes'): where the 2.5-3.5x malicious overhead is stated, point to the mu_M sensitivity caveat in \\cref{sec:arch-field} (mu_M=2 gives \\est{5.39~s}, \\est{3.8x} for BERT-Base)."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "appendix/C_proofs_auth.tex (Step 1 and the counterexamples of the thm:mac-sound proof), sections/05a_protocol.tex lines ~231/234, sections/09_discussion.tex line 26 ('(e, d_j)'): proof error vectors must be bold $\\bm{e}$, $\\bm{d}_j$, $\\bm{\\rho}_j$ (coordinates stay plain $e_i$, $d_{j,i}$), e.g. 05a '$\\bm{e}=(\\varepsilon,-\\varepsilon,0,\\dots,0)$', 09 '$(\\bm{e},\\bm{d}_j)$'."
   },
   {
    "from_editor_of": "07_security.tex",
    "note": "sections/09_discussion.tex 'Trust relocation, not removal': per the tifs-reviewer finding, add 'Theorem 1 is a stand-alone statement under sequential composition; concurrent sessions that share module state are not covered (\\cref{app:func}).'"
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/09_discussion.tex line 14: 'cost-aware default' -> 'compiler-selected default'. Line 17: '2.70$\\times$' -> '2.7$\\times$'. The 'Artifact status' paragraph still uses completion gates G0-G4. Rewrite it without gate names, e.g., 'we have executed a specification and a functional CPU reference model...'."
   },
   {
    "from_editor_of": "C_proofs_auth.tex",
    "note": "sections/07_security.tex: thm:mac-sound (l.112), its proof idea (l.116), the H3 bullet (l.59), the S1 bullet (l.199) and 'Independent challenges' (l.234) should use bold \\bm{e}, \\bm{d}_j, \\bm{\\rho}_j, \\bm{\\rho}; 09_discussion.tex l.26 likewise. Separately, the Sec. VII proof overview still has H3 = 'simulated transcript' and H4 carrying Q(2/p)^t; canon 1 requires H3 = abort on an accepted wrong-value opening (cost Q(2/p)^t + Q_F/p^s) and H4 = ideal execution with the trace simulator (eps_trace). App. C now assumes the canonical structure: the lemma is in H2, and eps_trace is charged between H3 and H4."
   }
  ],
  "sections/06_architecture.tex": [
   {
    "from_editor_of": "03_threat_model.tex",
    "note": "sections/06_architecture.tex VI-F is now the only place stating that the ZCU102 ARM process is not isolated from a malicious board administrator (sentence removed from Sec. III). It must stay."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "sections/06_architecture.tex VI-C (line 79): keep only the register-level facts and planned RTL tests; the conceptual explanation is in IV-B."
   },
   {
    "from_editor_of": "04_analysis.tex",
    "note": "Number-unit separator: IV uses '\\,' everywhere, including inside \\est{} (e.g. \\est{43.9\\,s}, \\est{106}\\,M gates/s). Sections I, V, VI, VII, IX, X, XI and the abstract use '~' (e.g. 05a line 126 '\\est{106}~M gates/s', 05b '\\est{3.83~s}', 06 '\\est{2.60~s}'). Unify on '\\,'."
   },
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "charts/chart_checkopen: print the analytical '2 RTT floor (0.1 ms)' annotation in black, not red. In 06 (VI-C, VI-D) and 08 (VIII-C), delete the duplicate batching-rule text and keep only the cost numbers in VIII-C; the 05a copy is canonical and now points to sec:eval-check."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/06_architecture.tex line 51: print the FUA peak black ('116~G multiply-accumulates per second at 910~MHz'). It is a design constant (128 lanes x 910 MHz), black in App. F and now black in Section VIII."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/06_architecture.tex VI-B: state that one AEAD/GHASH block serves both the freezer and the peer-channel controller. tab:hwcost now has the row 'AEAD/GHASH (freezer, peer channel)', and Section VIII-A lists it that way. fig_hw's 'Output FIFO' still has no tab:hwcost row. Either say in VI-B that it belongs to the release-guard logic, or ask for an estimate. I did not invent one."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/06_architecture.tex line 162: '(completion gate~G2, pending)' -> '(not yet run)'. Line 157: '4096' -> '4{,}096'."
   },
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Ledger consistency (App. A now gives output gates VERIFIED -> CONSUMED -> RELEASED inside FINAL_OUTPUT):\n- figures/src/fig_ledger.tex: the VERIFIED->CONSUMED arc label should read 'EVAL_FSS / FINAL_OUTPUT' (output gates run no EVAL_FSS).\n- sections/06_architecture.tex tab:commands: the FINAL_OUTPUT row should read '(CONSUMED, then RELEASED)'.\n- sections/05a_protocol.tex alg:checkopen line 212: 'mark VERIFIED, resources CONSUMED' should become 'mark VERIFIED; record the checked material as used', so that the gate's CONSUMED state is set only by EVAL_FSS or FINAL_OUTPUT."
   },
   {
    "from_editor_of": "fig_checkopen.tex",
    "note": "No change is needed in sections/06_architecture.tex line 54: 'steps 3 and 4 of alg:checkopen' now matches figure circles 3 (challenges) and 4 (residuals)."
   },
   {
    "from_editor_of": "fig_ledger.tex",
    "note": "No caption change is needed in sections/05a_protocol.tex: the fig:ledger caption's 'each triggered by the named module command (tab:commands)' now holds, because transition 2 names RESERVE_PREP."
   }
  ],
  "charts/src/chart_motiv.tex": [
   {
    "from_editor_of": "04_analysis.tex",
    "note": "charts/src/chart_motiv.tex line 57: rename y-tick 'VIGOR w/o GaC (Mal)' to 'VIGOR-DFA w/o GaC (Mal)' so it matches Table VII and the new fig:motiv caption ('\\sys without GaC'), then rebuild chart_motiv.pdf/png."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "No text change is needed for the reviewed finding. Section IV ('5.0x our 0.52 s estimate of the semi-honest GEMM'), Section VIII-D ('86% of the 2.41 s added over trusted DFA' = (2.60-0.52)/2.41) and App. F (G_lin = 0.52) now match bert_breakdown.csv and chart_motiv."
   },
   {
    "from_editor_of": "perf_model.py",
    "note": "charts/chart_motiv.pdf/png/svg were rebuilt at 04:44 from the regenerated CSV. If the owner of charts/src/chart_motiv.tex rebuilds later, it picks up the new CSV automatically. The chart's hardcoded coordinates (c0, c2, c3, c4; totals 5.871, 3.832, 43.851) are unaffected. The CSV row label changed from 'Dealer-Mal' to 'Dealer-based malicious FSS'; the chart uses hardcoded yticklabels, so the display is unchanged."
   }
  ],
  "charts/src/chart_checkopen.tex": [
   {
    "from_editor_of": "05a_protocol.tex",
    "note": "charts/chart_checkopen: print the analytical '2 RTT floor (0.1 ms)' annotation in black, not red. In 06 (VI-C, VI-D) and 08 (VIII-C), delete the duplicate batching-rule text and keep only the cost numbers in VIII-C; the 05a copy is canonical and now points to sec:eval-check."
   }
  ],
  "figures/src/fig_pir.tex": [
   {
    "from_editor_of": "05b_protocol_gates.tex",
    "note": "PIR notation (now used in 05b): descriptor $\\mathsf{desc}_v=(\\mathsf{id},v,N,\\mathsf{enc},\\mathsf{cm}_v)$, query identifier $\\mathit{qid}$, regimes (a) malicious server host and (b) malicious client as in fig:func. To change: figures/fig_pir.tex (qid, cm_v); figures/fig_scenarios.tex S8 panel; appendix/A_functionalities.tex ($\\delta_D\\to\\mathsf{desc}_v$, $\\mathsf{ver}\\to v$, $\\mathsf{com}_D\\to\\mathsf{cm}_v$, (R1)/(R2) -> (a)/(b)); appendix/E_proofs_main.tex ($\\mathsf{com}\\to\\mathsf{cm}_v$, relabel the proof parts '(a1) integrity, (a2) index privacy, (b) malicious client'); sections/07_security.tex thm:pir ((i)/(ii) -> (a)/(b))."
   },
   {
    "from_editor_of": "fig_checkopen.tex",
    "note": "Finding 2 also asks to apply the same renumbering to figures/src/fig_pir.tex against the Step 1-4 comments of alg:pir (fig_pir has circles 1-6, the algorithm has Steps 1-4). I only edit fig_checkopen.tex, so the editor of fig_pir.tex needs to do this."
   }
  ],
  "figures/src/fig_hw.tex": [
   {
    "from_editor_of": "06_architecture.tex",
    "note": "figures/src/fig_hw.tex: the VPU is inside the TCB in the top panel but missing from the bottom T_b blow-up; add it. Also, 06 now places the 128 FUA lanes eight per DPF unit, and the fig:hw caption says 'eight lanes in each DPF unit'. The top panel could mark FUA lanes inside each DPF_i box; the bottom blow-up stays a logical view."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/06_architecture.tex VI-B: state that one AEAD/GHASH block serves both the freezer and the peer-channel controller. tab:hwcost now has the row 'AEAD/GHASH (freezer, peer channel)', and Section VIII-A lists it that way. fig_hw's 'Output FIFO' still has no tab:hwcost row. Either say in VI-B that it belongs to the release-guard logic, or ask for an estimate. I did not invent one."
   },
   {
    "from_editor_of": "08_evaluation.tex",
    "note": "sections/02_background.tex line 100: 'Cortex-M3-class security core' -> 'SC300-class control core'. Section VIII now uses 'control core' in the prose and in the tab:hwcost row 'All DFA (incl. control core)'. figures/src/fig_hw.tex: consider 'Control core (SC300-class)'."
   }
  ],
  "figures/src/fig_ledger.tex": [
   {
    "from_editor_of": "A_functionalities.tex",
    "note": "Ledger consistency (App. A now gives output gates VERIFIED -> CONSUMED -> RELEASED inside FINAL_OUTPUT):\n- figures/src/fig_ledger.tex: the VERIFIED->CONSUMED arc label should read 'EVAL_FSS / FINAL_OUTPUT' (output gates run no EVAL_FSS).\n- sections/06_architecture.tex tab:commands: the FINAL_OUTPUT row should read '(CONSUMED, then RELEASED)'.\n- sections/05a_protocol.tex alg:checkopen line 212: 'mark VERIFIED, resources CONSUMED' should become 'mark VERIFIED; record the checked material as used', so that the gate's CONSUMED state is set only by EVAL_FSS or FINAL_OUTPUT."
   }
  ]
 },
 "critical": [
  {
   "file": "sections/07_security.tex",
   "anchor": "\\item \\textbf{$\\Hyb{3}$ (simulated transcript).} The corrupt view is generated without honest inputs:",
   "severity": "critical",
   "category": "hybrid-structure",
   "issue": "The proof overview does not match App. E or canon item 1. It defines H3 as a 'simulated transcript' hybrid that is 'identical' to H2 but still produces honest outputs without honest inputs, which is incoherent. It also charges Q(2/p)^t + eps_trace to H4. App. E defines H3 as 'abort on an accepted wrong value' (cost Q(2/p)^t, plus Q_F/p^s) and H4 as the ideal execution (cost eps_trace).",
   "fix": "Replace the H3 and H4 bullets with: \"\\item \\textbf{$\\Hyb{3}$ (abort on an accepted wrong-value opening).} The experiment aborts at the first \\CheckOpen{} batch accepted with $\\bm{e}\\ne\\bm{0}$ (and, if \\cref{alg:freivalds} is enabled, at the first accepted $C\\ne AB$). It equals $\\Hyb{2}$ until then; by \\cref{lem:hidden-key,thm:mac-sound} the cost is $Q(2/p)^t$ (plus $Q_F/p^s$, \\cref{thm:freivalds}). \\item \\textbf{$\\Hyb{4}$ (ideal execution).} Honest parties use $\\FC$. $\\Sim$ extracts corrupt inputs ($x^*=r+\\varepsilon$ or the committed loader value), samples preprocessing and epilogue tuples and every masked opening uniformly (hidden preprocessing defined afterwards), decides each check from $\\inner{\\bm{\\rho}_j}{\\bm{d}_j-\\Delta_j\\bm{e}}$ with its own keys, programs a corrupt recipient's output opening after its ideal output is known, and appends the stipulated trace simulator. The trace-free views are identical (\\cref{thm:arith,thm:bitdec,thm:cmp-trunc,thm:lut,thm:interval}); cost $\\eps{trace}$. PIR uses the simulator of \\cref{thm:pir}.\"",
   "reviewer": "crypto-proofs"
  },
  {
   "file": "sections/07_security.tex",
   "anchor": "\\textbf{$\\Hyb{3}$ (simulated transcript).} The corrupt view is generated without honest inputs",
   "severity": "critical",
   "category": "cross-file-consistency",
   "issue": "The proof overview does not match canon 1 or Appendix E. Section VII makes H3 a zero-cost \"simulated transcript\" hybrid (\"H3 and H2 are identical\") and charges Q(2/p)^t + eps_trace to H4. Appendix E (and the canon) define H3 as \"abort on an accepted wrong-value opening\", costing Q(2/p)^t (+Q_F/p^s if alg:freivalds is enabled), and H4 as the ideal execution with the simulator and the stipulated trace simulator, costing eps_trace. The Freivalds term is also missing from the overview.",
   "fix": "Replace the H3 and H4 bullets with: \"\\textbf{$\\Hyb{3}$ (abort on an accepted wrong value).} The experiment aborts at the first \\CheckOpen{} batch accepted with a nonzero value-error vector $\\bm{e}$ (and, if \\cref{alg:freivalds} is enabled, at the first accepted $C\\neq AB$). By \\cref{lem:hidden-key,thm:mac-sound,thm:freivalds} the cost is $Q(2/p)^t$ ($+Q_F/p^s$).\" and \"\\textbf{$\\Hyb{4}$ (ideal execution).} $\\Sim$ samples preprocessing tuples, epilogue outputs and masked openings uniformly, decides checks from $(\\bm{e},\\bm{d}_j)$ with its own keys and fresh challenges, extracts corrupt inputs ($x^*=r+\\varepsilon$), delivers through $\\FC$ and appends the stipulated trace simulator's output. Cost: $\\eps{trace}$.\" Move the transcript-simulation text currently in H3 into H4.",
   "reviewer": "consistency"
  },
  {
   "file": "sections/01_introduction.tex",
   "anchor": "Under \\ProfT the modules see inputs, so we also evaluate a direct protected gate as a legitimate competitor",
   "severity": "critical",
   "category": "positioning / why FSS in a trusted module",
   "issue": "The first question a reviewer will ask is why FSS should run inside a module that already sees plaintext. The paper answers it only in Sections V-J and IX. The title, abstract and contribution list instead present FSS-output authentication (epilogue, malicious GaC) as the core of the design, yet the paper's own numbers show the following. Under Profile T, FSS gives no formal confidentiality over a direct gate (Section V-J). Direct-only compilation matches the default (3.82 vs 3.83 s). All FSS gates together are 3.4% of BERT-Base latency. Replacing the epilogue by tag trees changes end-to-end latency by only 8%. The compatibility argument depends on Profile U, which is neither evaluated nor proven. A TIFS reviewer will conclude that the introduction overstates the role of FSS and hides where the gains come from.",
   "fix": "After the 'Scope and limits' paragraph insert: \"\\textbf{Why keep FSS inside a trusted module?} Under \\ProfT a module that has verified $c=x+r$ also holds $r$, so FSS adds no formal confidentiality over evaluating the gate directly. In our model a direct protected gate is as fast as the compiled mix (\\est{3.82} vs.\\ \\est{3.83}~s for BERT-Base, where all FSS gates take \\est{3.4\\%} of latency). The end-to-end gains of \\sys therefore come from generating authenticated correlations inside the modules and from verified openings, not from FSS. We keep a malicious FSS datapath for cases that mandate FSS gates: toolchains that compile nonlinear layers into masked-input FSS gates~\\cite{gupta2023sigma,jawalkar2024orca}, the key-exporting \\ProfU (specified, not evaluated) and full-domain LUT scans. There the epilogue is \\est{3.8--4.0$\\times$} faster per gate than per-lane tag trees, but only \\est{8\\%} faster end to end for BERT-Base.\" Reorder the Evaluation contribution so that it leads with in-module correlation generation and verified openings. In sections/11_conclusion.tex delete the claim that 'a vetted DCF ... could remove the dominant remaining costs': under the compiler default the DCF is not a dominant cost.",
   "reviewer": "tifs-reviewer"
  }
 ]
}
